Medium Access for Multi-Cell ISAC Through Scheduling of Radar and Communication Tasks

This paper focuses on communication, radar search, and tracking task scheduling in multi-cell integrated sensing and communication (ISAC) networks under quality-of-service constraints. We propose a medium access control framework that multiplexes these tasks while optimizing radar scan patterns through an interference-aware scheduling algorithm. Specifically, the proposed framework employs time-domain task scheduling and beam selection, formulated as an assignment problem, to mitigate inter-task and inter-cell interference, respectively. Simulations show that our solution guarantees target communication throughput, sensing target detection probability, and sensing signal-to-interference-plus-noise ratio with improved resource efficiency over baseline schemes, highlighting the benefits of coordinated scheduling in multi-cell ISAC.

==> search_scan_pattern_Nl_12_opt.dat <==
   1.0000000e-04   1.0000000e-20
   1.0092622e-04   1.0000000e-20
   1.0186102e-04   1.0000000e-20
   1.0280447e-04   1.0000000e-20
   1.0375667e-04   1.0000000e-20
   1.0471768e-04   1.0000000e-20
   1.0568760e-04   1.0000000e-20
   1.0666650e-04   1.0000000e-20
   1.0765446e-04   1.0000000e-20
   1.0865158e-04   1.0000000e-20
   1.0965793e-04   1.0000000e-20
   1.1067360e-04   1.0000000e-20
   1.1169868e-04   1.0000000e-20
   1.1273326e-04   1.0000000e-20
   1.1377741e-04   1.0000000e-20
   1.1483124e-04   1.0000000e-20
   1.1589483e-04   1.0000000e-20
   1.1696827e-04   1.0000000e-20
   1.1805165e-04   1.0000000e-20
   1.1914507e-04   1.0000000e-20
   1.2024861e-04   1.0000000e-20
   1.2136238e-04   1.0000000e-20
   1.2248646e-04   1.0000000e-20
   1.2362095e-04   1.0000000e-20
   1.2476596e-04   1.0000000e-20
   1.2592156e-04   1.0000000e-20
   1.2708787e-04   1.0000000e-20
   1.2826498e-04   1.0000000e-20
   1.2945300e-04   1.0000000e-20
   1.3065202e-04   1.0000000e-20
   1.3186214e-04   1.0000000e-20
   1.3308347e-04   1.0000000e-20
   1.3431612e-04   1.0000000e-20
   1.3556018e-04   1.0000000e-20
   1.3681576e-04   1.0000000e-20
   1.3808298e-04   1.0000000e-20
   1.3936193e-04   1.0000000e-20
   1.4065272e-04   1.0000000e-20
   1.4195548e-04   1.0000000e-20
   1.4327030e-04   1.0000000e-20
   1.4459729e-04   1.0000000e-20
   1.4593658e-04   1.0000000e-20
   1.4728827e-04   1.0000000e-20
   1.4865248e-04   1.0000000e-20
   1.5002933e-04   1.0000000e-20
   1.5141893e-04   1.0000000e-20
   1.5282140e-04   1.0000000e-20
   1.5423686e-04   1.0000000e-20
   1.5566544e-04   1.0000000e-20
   1.5710724e-04   1.0000000e-20
   1.5856240e-04   1.0000000e-20
   1.6003103e-04   1.0000000e-20
   1.6151327e-04   1.0000000e-20
   1.6300924e-04   1.0000000e-20
   1.6451906e-04   1.0000000e-20
   1.6604287e-04   1.0000000e-20
   1.6758079e-04   1.0000000e-20
   1.6913295e-04   1.0000000e-20
   1.7069949e-04   1.0000000e-20
   1.7228054e-04   1.0000000e-20
   1.7387624e-04   1.0000000e-20
   1.7548671e-04   1.0000000e-20
   1.7711211e-04   1.0000000e-20
   1.7875255e-04   1.0000000e-20
   1.8040819e-04   1.0000000e-20
   1.8207917e-04   1.0000000e-20
   1.8376562e-04   1.0000000e-20
   1.8546769e-04   1.0000000e-20
   1.8718553e-04   1.0000000e-20
   1.8891928e-04   1.0000000e-20
   1.9066908e-04   1.0000000e-20
   1.9243510e-04   1.0000000e-20
   1.9421747e-04   1.0000000e-20
   1.9601635e-04   1.0000000e-20
   1.9783189e-04   1.0000000e-20
   1.9966425e-04   1.0000000e-20
   2.0151357e-04   1.0000000e-20
   2.0338003e-04   1.0000000e-20
   2.0526378e-04   1.0000000e-20
   2.0716497e-04   1.0000000e-20
   2.0908377e-04   1.0000000e-20
   2.1102034e-04   1.0000000e-20
   2.1297485e-04   1.0000000e-20
   2.1494747e-04   1.0000000e-20
   2.1693835e-04   1.0000000e-20
   2.1894768e-04   1.0000000e-20
   2.2097561e-04   1.0000000e-20
   2.2302233e-04   1.0000000e-20
   2.2508801e-04   1.0000000e-20
   2.2717281e-04   1.0000000e-20
   2.2927693e-04   1.0000000e-20
   2.3140054e-04   1.0000000e-20
   2.3354381e-04   1.0000000e-20
   2.3570694e-04   1.0000000e-20
   2.3789010e-04   1.0000000e-20
   2.4009349e-04   1.0000000e-20
   2.4231728e-04   1.0000000e-20
   2.4456167e-04   1.0000000e-20
   2.4682685e-04   1.0000000e-20
   2.4911300e-04   1.0000000e-20
   2.5142033e-04   1.0000000e-20
   2.5374904e-04   1.0000000e-20
   2.5609931e-04   1.0000000e-20
   2.5847135e-04   1.0000000e-20
   2.6086536e-04   1.0000000e-20
   2.6328155e-04   1.0000000e-20
   2.6572011e-04   1.0000000e-20
   2.6818126e-04   1.0000000e-20
   2.7066521e-04   1.0000000e-20
   2.7317216e-04   1.0000000e-20
   2.7570233e-04   1.0000000e-20
   2.7825594e-04   1.0000000e-20
   2.8083320e-04   1.0000000e-20
   2.8343433e-04   1.0000000e-20
   2.8605955e-04   1.0000000e-20
   2.8870909e-04   1.0000000e-20
   2.9138317e-04   1.0000000e-20
   2.9408202e-04   1.0000000e-20
   2.9680586e-04   1.0000000e-20
   2.9955493e-04   1.0000000e-20
   3.0232947e-04   1.0000000e-20
   3.0512970e-04   1.0000000e-20
   3.0795587e-04   1.0000000e-20
   3.1080822e-04   1.0000000e-20
   3.1368698e-04   1.0000000e-20
   3.1659241e-04   1.0000000e-20
   3.1952475e-04   1.0000000e-20
   3.2248425e-04   1.0000000e-20
   3.2547116e-04   1.0000000e-20
   3.2848574e-04   1.0000000e-20
   3.3152823e-04   1.0000000e-20
   3.3459891e-04   1.0000000e-20
   3.3769803e-04   1.0000000e-20
   3.4082585e-04   1.0000000e-20
   3.4398265e-04   1.0000000e-20
   3.4716868e-04   1.0000000e-20
   3.5038422e-04   1.0000000e-20
   3.5362955e-04   1.0000000e-20
   3.5690493e-04   1.0000000e-20
   3.6021066e-04   1.0000000e-20
   3.6354700e-04   1.0000000e-20
   3.6691424e-04   1.0000000e-20
   3.7031267e-04   1.0000000e-20
   3.7374257e-04   1.0000000e-20
   3.7720425e-04   1.0000000e-20
   3.8069799e-04   1.0000000e-20
   3.8422408e-04   1.0000000e-20
   3.8778284e-04   1.0000000e-20
   3.9137456e-04   1.0000000e-20
   3.9499955e-04   1.0000000e-20
   3.9865811e-04   1.0000000e-20
   4.0235055e-04   1.0000000e-20
   4.0607720e-04   1.0000000e-20
   4.0983837e-04   1.0000000e-20
   4.1363437e-04   1.0000000e-20
   4.1746553e-04   1.0000000e-20
   4.2133217e-04   1.0000000e-20
   4.2523463e-04   1.0000000e-20
   4.2917324e-04   1.0000000e-20
   4.3314832e-04   1.0000000e-20
   4.3716022e-04   1.0000000e-20
   4.4120929e-04   1.0000000e-20
   4.4529585e-04   1.0000000e-20
   4.4942027e-04   1.0000000e-20
   4.5358288e-04   1.0000000e-20
   4.5778405e-04   1.0000000e-20
   4.6202414e-04   1.0000000e-20
   4.6630349e-04   1.0000000e-20
   4.7062248e-04   1.0000000e-20
   4.7498148e-04   1.0000000e-20
   4.7938085e-04   1.0000000e-20
   4.8382097e-04   1.0000000e-20
   4.8830221e-04   1.0000000e-20
   4.9282496e-04   1.0000000e-20
   4.9738960e-04   1.0000000e-20
   5.0199651e-04   1.0000000e-20
   5.0664610e-04   1.0000000e-20
   5.1133875e-04   1.0000000e-20
   5.1607487e-04   1.0000000e-20
   5.2085486e-04   1.0000000e-20
   5.2567911e-04   1.0000000e-20
   5.3054805e-04   1.0000000e-20
   5.3546209e-04   1.0000000e-20
   5.4042164e-04   1.0000000e-20
   5.4542713e-04   1.0000000e-20
   5.5047898e-04   1.0000000e-20
   5.5557762e-04   1.0000000e-20
   5.6072349e-04   1.0000000e-20
   5.6591702e-04   1.0000000e-20
   5.7115865e-04   1.0000000e-20
   5.7644883e-04   1.0000000e-20
   5.8178801e-04   1.0000000e-20
   5.8717664e-04   1.0000000e-20
   5.9261518e-04   1.0000000e-20
   5.9810410e-04   1.0000000e-20
   6.0364385e-04   1.0000000e-20
   6.0923492e-04   1.0000000e-20
   6.1487777e-04   1.0000000e-20
   6.2057288e-04   1.0000000e-20
   6.2632075e-04   1.0000000e-20
   6.3212185e-04   1.0000000e-20
   6.3797668e-04   1.0000000e-20
   6.4388574e-04   1.0000000e-20
   6.4984954e-04   1.0000000e-20
   6.5586857e-04   1.0000000e-20
   6.6194335e-04   1.0000000e-20
   6.6807439e-04   1.0000000e-20
   6.7426222e-04   1.0000000e-20
   6.8050737e-04   1.0000000e-20
   6.8681036e-04   1.0000000e-20
   6.9317173e-04   1.0000000e-20
   6.9959202e-04   1.0000000e-20
   7.0607177e-04   1.0000000e-20
   7.1261154e-04   1.0000000e-20
   7.1921189e-04   1.0000000e-20
   7.2587337e-04   1.0000000e-20
   7.3259654e-04   1.0000000e-20
   7.3938199e-04   1.0000000e-20
   7.4623029e-04   1.0000000e-20
   7.5314202e-04   1.0000000e-20
   7.6011776e-04   1.0000000e-20
   7.6715812e-04   1.0000000e-20
   7.7426368e-04   1.0000000e-20
   7.8143506e-04   1.0000000e-20
   7.8867286e-04   1.0000000e-20
   7.9597770e-04   1.0000000e-20
   8.0335020e-04   1.0000000e-20
   8.1079098e-04   1.0000000e-20
   8.1830068e-04   1.0000000e-20
   8.2587994e-04   1.0000000e-20
   8.3352940e-04   1.0000000e-20
   8.4124970e-04   1.0000000e-20
   8.4904152e-04   1.0000000e-20
   8.5690551e-04   1.0000000e-20
   8.6484233e-04   1.0000000e-20
   8.7285266e-04   1.0000000e-20
   8.8093719e-04   1.0000000e-20
   8.8909660e-04   1.0000000e-20
   8.9733158e-04   1.0000000e-20
   9.0564284e-04   1.0000000e-20
   9.1403107e-04   1.0000000e-20
   9.2249701e-04   1.0000000e-20
   9.3104135e-04   1.0000000e-20
   9.3966483e-04   1.0000000e-20
   9.4836819e-04   1.0000000e-20
   9.5715215e-04   1.0000000e-20
   9.6601748e-04   1.0000000e-20
   9.7496492e-04   1.0000000e-20
   9.8399523e-04   1.0000000e-20
   9.9310918e-04   1.0000000e-20
   1.0023075e-03   1.0000000e-20
   1.0115911e-03   1.0000000e-20
   1.0209607e-03   1.0000000e-20
   1.0304170e-03   1.0000000e-20
   1.0399609e-03   1.0000000e-20
   1.0495932e-03   1.0000000e-20
   1.0593148e-03   1.0000000e-20
   1.0691263e-03   1.0000000e-20
   1.0790288e-03   1.0000000e-20
   1.0890230e-03   1.0000000e-20
   1.0991097e-03   1.0000000e-20
   1.1092899e-03   1.0000000e-20
   1.1195643e-03   1.0000000e-20
   1.1299339e-03   1.0000000e-20
   1.1403996e-03   1.0000000e-20
   1.1509622e-03   1.0000000e-20
   1.1616226e-03   1.0000000e-20
   1.1723818e-03   1.0000000e-20
   1.1832406e-03   1.0000000e-20
   1.1942000e-03   1.0000000e-20
   1.2052609e-03   1.0000000e-20
   1.2164243e-03   1.0000000e-20
   1.2276910e-03   1.0000000e-20
   1.2390622e-03   1.0000000e-20
   1.2505386e-03   1.0000000e-20
   1.2621213e-03   1.0000000e-20
   1.2738113e-03   1.0000000e-20
   1.2856096e-03   1.0000000e-20
   1.2975172e-03   1.0000000e-20
   1.3095350e-03   1.0000000e-20
   1.3216642e-03   1.0000000e-20
   1.3339057e-03   1.0000000e-20
   1.3462606e-03   1.0000000e-20
   1.3587299e-03   1.0000000e-20
   1.3713147e-03   1.0000000e-20
   1.3840161e-03   1.0000000e-20
   1.3968351e-03   1.0000000e-20
   1.4097729e-03   1.0000000e-20
   1.4228305e-03   1.0000000e-20
   1.4360090e-03   1.0000000e-20
   1.4493096e-03   1.0000000e-20
   1.4627334e-03   1.0000000e-20
   1.4762815e-03   1.0000000e-20
   1.4899551e-03   1.0000000e-20
   1.5037553e-03   1.0000000e-20
   1.5176834e-03   1.0000000e-20
   1.5317405e-03   1.0000000e-20
   1.5459277e-03   1.0000000e-20
   1.5602464e-03   1.0000000e-20
   1.5746977e-03   1.0000000e-20
   1.5892829e-03   1.0000000e-20
   1.6040031e-03   1.0000000e-20
   1.6188597e-03   1.0000000e-20
   1.6338539e-03   1.0000000e-20
   1.6489869e-03   1.0000000e-20
   1.6642602e-03   1.0000000e-20
   1.6796749e-03   1.0000000e-20
   1.6952323e-03   1.0000000e-20
   1.7109339e-03   1.0000000e-20
   1.7267809e-03   1.0000000e-20
   1.7427747e-03   1.0000000e-20
   1.7589166e-03   1.0000000e-20
   1.7752080e-03   1.0000000e-20
   1.7916503e-03   1.0000000e-20
   1.8082449e-03   1.0000000e-20
   1.8249932e-03   1.0000000e-20
   1.8418967e-03   1.0000000e-20
   1.8589567e-03   1.0000000e-20
   1.8761747e-03   1.0000000e-20
   1.8935522e-03   1.0000000e-20
   1.9110906e-03   1.0000000e-20
   1.9287915e-03   1.0000000e-20
   1.9466563e-03   1.0000000e-20
   1.9646866e-03   1.0000000e-20
   1.9828839e-03   1.0000000e-20
   2.0012498e-03   1.0000000e-20
   2.0197858e-03   1.0000000e-20
   2.0384934e-03   1.0000000e-20
   2.0573743e-03   1.0000000e-20
   2.0764301e-03   1.0000000e-20
   2.0956624e-03   1.0000000e-20
   2.1150728e-03   1.0000000e-20
   2.1346630e-03   1.0000000e-20
   2.1544347e-03   1.0000000e-20
   2.1743895e-03   1.0000000e-20
   2.1945291e-03   1.0000000e-20
   2.2148552e-03   1.0000000e-20
   2.2353696e-03   1.0000000e-20
   2.2560741e-03   1.0000000e-20
   2.2769703e-03   1.0000000e-20
   2.2980600e-03   1.0000000e-20
   2.3193451e-03   1.0000000e-20
   2.3408273e-03   1.0000000e-20
   2.3625085e-03   1.0000000e-20
   2.3843905e-03   1.0000000e-20
   2.4064752e-03   1.0000000e-20
   2.4287644e-03   1.0000000e-20
   2.4512601e-03   1.0000000e-20
   2.4739641e-03   1.0000000e-20
   2.4968784e-03   1.0000000e-20
   2.5200050e-03   1.0000000e-20
   2.5433458e-03   1.0000000e-20
   2.5669027e-03   1.0000000e-20
   2.5906779e-03   1.0000000e-20
   2.6146732e-03   1.0000000e-20
   2.6388908e-03   1.0000000e-20
   2.6633327e-03   1.0000000e-20
   2.6880010e-03   1.0000000e-20
   2.7128978e-03   1.0000000e-20
   2.7380252e-03   1.0000000e-20
   2.7633853e-03   1.0000000e-20
   2.7889803e-03   1.0000000e-20
   2.8148124e-03   1.0000000e-20
   2.8408837e-03   1.0000000e-20
   2.8671965e-03   1.0000000e-20
   2.8937530e-03   1.0000000e-20
   2.9205555e-03   1.0000000e-20
   2.9476063e-03   1.0000000e-20
   2.9749075e-03   1.0000000e-20
   3.0024617e-03   1.0000000e-20
   3.0302711e-03   1.0000000e-20
   3.0583380e-03   1.0000000e-20
   3.0866649e-03   1.0000000e-20
   3.1152542e-03   1.0000000e-20
   3.1441083e-03   1.0000000e-20
   3.1732296e-03   1.0000000e-20
   3.2026207e-03   1.0000000e-20
   3.2322840e-03   1.0000000e-20
   3.2622220e-03   1.0000000e-20
   3.2924373e-03   1.0000000e-20
   3.3229325e-03   1.0000000e-20
   3.3537102e-03   1.0000000e-20
   3.3847729e-03   1.0000000e-20
   3.4161233e-03   1.0000000e-20
   3.4477641e-03   1.0000000e-20
   3.4796979e-03   1.0000000e-20
   3.5119275e-03   1.0000000e-20
   3.5444557e-03   1.0000000e-20
   3.5772851e-03   1.0000000e-20
   3.6104186e-03   1.0000000e-20
   3.6438590e-03   1.0000000e-20
   3.6776091e-03   1.0000000e-20
   3.7116718e-03   1.0000000e-20
   3.7460500e-03   1.0000000e-20
   3.7807467e-03   1.0000000e-20
   3.8157647e-03   1.0000000e-20
   3.8511070e-03   1.0000000e-20
   3.8867767e-03   1.0000000e-20
   3.9227768e-03   1.0000000e-20
   3.9591103e-03   1.0000000e-20
   3.9957803e-03   1.0000000e-20
   4.0327900e-03   1.0000000e-20
   4.0701425e-03   1.0000000e-20
   4.1078409e-03   1.0000000e-20
   4.1458885e-03   1.0000000e-20
   4.1842885e-03   1.0000000e-20
   4.2230442e-03   1.0000000e-20
   4.2621588e-03   1.0000000e-20
   4.3016358e-03   1.0000000e-20
   4.3414783e-03   1.0000000e-20
   4.3816899e-03   1.0000000e-20
   4.4222740e-03   1.0000000e-20
   4.4632339e-03   1.0000000e-20
   4.5045733e-03   1.0000000e-20
   4.5462955e-03   1.0000000e-20
   4.5884041e-03   1.0000000e-20
   4.6309028e-03   1.0000000e-20
   4.6737951e-03   1.0000000e-20
   4.7170847e-03   1.0000000e-20
   4.7607752e-03   1.0000000e-20
   4.8048704e-03   1.0000000e-20
   4.8493741e-03   1.0000000e-20
   4.8942899e-03   1.0000000e-20
   4.9396217e-03   1.0000000e-20
   4.9853735e-03   1.0000000e-20
   5.0315489e-03   1.0000000e-20
   5.0781521e-03   1.0000000e-20
   5.1251869e-03   1.0000000e-20
   5.1726574e-03   1.0000000e-20
   5.2205675e-03   1.0000000e-20
   5.2689214e-03   1.0000000e-20
   5.3177232e-03   1.0000000e-20
   5.3669769e-03   1.0000000e-20
   5.4166869e-03   1.0000000e-20
   5.4668573e-03   1.0000000e-20
   5.5174924e-03   1.0000000e-20
   5.5685964e-03   1.0000000e-20
   5.6201738e-03   1.0000000e-20
   5.6722290e-03   1.0000000e-20
   5.7247662e-03   1.0000000e-20
   5.7777901e-03   1.0000000e-20
   5.8313051e-03   1.0000000e-20
   5.8853158e-03   1.0000000e-20
   5.9398267e-03   1.0000000e-20
   5.9948425e-03   1.0000000e-20
   6.0503679e-03   1.0000000e-20
   6.1064075e-03   1.0000000e-20
   6.1629663e-03   1.0000000e-20
   6.2200488e-03   1.0000000e-20
   6.2776601e-03   1.0000000e-20
   6.3358050e-03   1.0000000e-20
   6.3944884e-03   1.0000000e-20
   6.4537154e-03   1.0000000e-20
   6.5134909e-03   1.0000000e-20
   6.5738201e-03   1.0000000e-20
   6.6347081e-03   1.0000000e-20
   6.6961601e-03   1.0000000e-20
   6.7581812e-03   1.0000000e-20
   6.8207767e-03   1.0000000e-20
   6.8839521e-03   1.0000000e-20
   6.9477125e-03   1.0000000e-20
   7.0120636e-03   1.0000000e-20
   7.0770107e-03   1.0000000e-20
   7.1425593e-03   1.0000000e-20
   7.2087150e-03   1.0000000e-20
   7.2754835e-03   1.0000000e-20
   7.3428704e-03   1.0000000e-20
   7.4108815e-03   1.0000000e-20
   7.4795225e-03   1.0000000e-20
   7.5487993e-03   1.0000000e-20
   7.6187177e-03   1.0000000e-20
   7.6892837e-03   1.0000000e-20
   7.7605033e-03   1.0000000e-20
   7.8323826e-03   1.0000000e-20
   7.9049276e-03   1.0000000e-20
   7.9781446e-03   1.0000000e-20
   8.0520397e-03   1.0000000e-20
   8.1266192e-03   1.0000000e-20
   8.2018895e-03   1.0000000e-20
   8.2778570e-03   1.0000000e-20
   8.3545281e-03   1.0000000e-20
   8.4319093e-03   1.0000000e-20
   8.5100072e-03   1.0000000e-20
   8.5888286e-03   1.0000000e-20
   8.6683799e-03   1.0000000e-20
   8.7486681e-03   1.0000000e-20
   8.8297000e-03   1.0000000e-20
   8.9114823e-03   1.0000000e-20
   8.9940222e-03   1.0000000e-20
   9.0773265e-03   1.0000000e-20
   9.1614025e-03   1.0000000e-20
   9.2462571e-03   1.0000000e-20
   9.3318977e-03   1.0000000e-20
   9.4183315e-03   1.0000000e-20
   9.5055659e-03   1.0000000e-20
   9.5936083e-03   1.0000000e-20
   9.6824661e-03   1.0000000e-20
   9.7721470e-03   1.0000000e-20
   9.8626585e-03   1.0000000e-20
   9.9540083e-03   1.0000000e-20
   1.0046204e-02   1.0000000e-20
   1.0139254e-02   1.0000000e-20
   1.0233166e-02   1.0000000e-20
   1.0327947e-02   1.0000000e-20
   1.0423607e-02   1.0000000e-20
   1.0520152e-02   1.0000000e-20
   1.0617592e-02   1.0000000e-20
   1.0715934e-02   1.0000000e-20
   1.0815187e-02   1.0000000e-20
   1.0915359e-02   1.0000000e-20
   1.1016459e-02   1.0000000e-20
   1.1118496e-02   1.0000000e-20
   1.1221478e-02   1.0000000e-20
   1.1325413e-02   1.0000000e-20
   1.1430311e-02   1.0000000e-20
   1.1536181e-02   1.0000000e-20
   1.1643031e-02   1.0000000e-20
   1.1750871e-02   1.0000000e-20
   1.1859710e-02   1.0000000e-20
   1.1969557e-02   1.0000000e-20
   1.2080421e-02   1.0000000e-20
   1.2192313e-02   1.0000000e-20
   1.2305240e-02   1.0000000e-20
   1.2419214e-02   1.0000000e-20
   1.2534243e-02   1.0000000e-20
   1.2650337e-02   1.0000000e-20
   1.2767507e-02   1.0000000e-20
   1.2885762e-02   1.0000000e-20
   1.3005113e-02   1.0000000e-20
   1.3125568e-02   1.0000000e-20
   1.3247140e-02   1.0000000e-20
   1.3369837e-02   1.0000000e-20
   1.3493671e-02   1.0000000e-20
   1.3618652e-02   1.0000000e-20
   1.3744791e-02   1.0000000e-20
   1.3872098e-02   1.0000000e-20
   1.4000584e-02   1.0000000e-20
   1.4130260e-02   1.0000000e-20
   1.4261137e-02   1.0000000e-20
   1.4393226e-02   1.0000000e-20
   1.4526539e-02   1.0000000e-20
   1.4661087e-02   1.0000000e-20
   1.4796881e-02   1.0000000e-20
   1.4933932e-02   1.0000000e-20
   1.5072253e-02   1.0000000e-20
   1.5211855e-02   1.0000000e-20
   1.5352750e-02   1.0000000e-20
   1.5494950e-02   1.0000000e-20
   1.5638468e-02   1.0000000e-20
   1.5783314e-02   1.0000000e-20
   1.5929502e-02   1.0000000e-20
   1.6077044e-02   1.0000000e-20
   1.6225953e-02   1.0000000e-20
   1.6376241e-02   1.0000000e-20
   1.6527921e-02   1.0000000e-20
   1.6681005e-02   1.0000000e-20
   1.6835508e-02   1.0000000e-20
   1.6991442e-02   1.0000000e-20
   1.7148820e-02   1.0000000e-20
   1.7307655e-02   1.0000000e-20
   1.7467962e-02   1.0000000e-20
   1.7629754e-02   1.0000000e-20
   1.7793044e-02   1.0000000e-20
   1.7957846e-02   1.0000000e-20
   1.8124175e-02   1.0000000e-20
   1.8292045e-02   1.0000000e-20
   1.8461469e-02   1.0000000e-20
   1.8632463e-02   1.0000000e-20
   1.8805041e-02   1.0000000e-20
   1.8979216e-02   1.0000000e-20
   1.9155006e-02   1.0000000e-20
   1.9332423e-02   1.0000000e-20
   1.9511483e-02   1.0000000e-20
   1.9692203e-02   1.0000000e-20
   1.9874595e-02   1.0000000e-20
   2.0058678e-02   1.0000000e-20
   2.0244465e-02   1.0000000e-20
   2.0431973e-02   1.0000000e-20
   2.0621218e-02   1.0000000e-20
   2.0812216e-02   1.0000000e-20
   2.1004982e-02   1.0000000e-20
   2.1199535e-02   1.0000000e-20
   2.1395889e-02   1.0000000e-20
   2.1594062e-02   1.0000000e-20
   2.1794070e-02   1.0000000e-20
   2.1995931e-02   1.0000000e-20
   2.2199661e-02   1.0000000e-20
   2.2405279e-02   1.0000000e-20
   2.2612801e-02   1.0000000e-20
   2.2822245e-02   1.0000000e-20
   2.3033629e-02   1.0000000e-20
   2.3246971e-02   1.0000000e-20
   2.3462288e-02   1.0000000e-20
   2.3679601e-02   1.0000000e-20
   2.3898926e-02   1.0000000e-20
   2.4120282e-02   1.0000000e-20
   2.4343689e-02   1.0000000e-20
   2.4569165e-02   1.0000000e-20
   2.4796729e-02   1.0000000e-20
   2.5026401e-02   1.0000000e-20
   2.5258200e-02   1.0000000e-20
   2.5492147e-02   1.0000000e-20
   2.5728260e-02   1.0000000e-20
   2.5966560e-02   1.0000000e-20
   2.6207067e-02   1.0000000e-20
   2.6449802e-02   1.0000000e-20
   2.6694785e-02   1.0000000e-20
   2.6942037e-02   1.0000000e-20
   2.7191579e-02   1.0000000e-20
   2.7443433e-02   1.0000000e-20
   2.7697619e-02   1.0000000e-20
   2.7954160e-02   1.0000000e-20
   2.8213077e-02   1.0000000e-20
   2.8474392e-02   1.0000000e-20
   2.8738127e-02   1.0000000e-20
   2.9004305e-02   1.0000000e-20
   2.9272948e-02   1.0000000e-20
   2.9544080e-02   1.0000000e-20
   2.9817723e-02   1.0000000e-20
   3.0093900e-02   1.0000000e-20
   3.0372636e-02   1.0000000e-20
   3.0653953e-02   1.0000000e-20
   3.0937876e-02   1.0000000e-20
   3.1224428e-02   1.0000000e-20
   3.1513635e-02   1.0000000e-20
   3.1805520e-02   1.0000000e-20
   3.2100109e-02   1.0000000e-20
   3.2397426e-02   1.0000000e-20
   3.2697497e-02   1.0000000e-20
   3.3000348e-02   1.0000000e-20
   3.3306003e-02   1.0000000e-20
   3.3614490e-02   1.0000000e-20
   3.3925834e-02   1.0000000e-20
   3.4240061e-02   1.0000000e-20
   3.4557199e-02   1.0000000e-20
   3.4877275e-02   1.0000000e-20
   3.5200315e-02   1.0000000e-20
   3.5526347e-02   1.0000000e-20
   3.5855399e-02   1.0000000e-20
   3.6187498e-02   1.0000000e-20
   3.6522674e-02   1.0000000e-20
   3.6860954e-02   1.0000000e-20
   3.7202367e-02   1.0000000e-20
   3.7546942e-02   1.0000000e-20
   3.7894709e-02   1.0000000e-20
   3.8245697e-02   1.0000000e-20
   3.8599936e-02   1.0000000e-20
   3.8957456e-02   1.0000000e-20
   3.9318288e-02   1.0000000e-20
   3.9682461e-02   1.0000000e-20
   4.0050008e-02   1.0000000e-20
   4.0420958e-02   1.0000000e-20
   4.0795345e-02   1.0000000e-20
   4.1173199e-02   1.0000000e-20
   4.1554553e-02   1.0000000e-20
   4.1939440e-02   1.0000000e-20
   4.2327891e-02   1.0000000e-20
   4.2719940e-02   1.0000000e-20
   4.3115620e-02   1.0000000e-20
   4.3514965e-02   1.0000000e-20
   4.3918009e-02   1.0000000e-20
   4.4324786e-02   1.0000000e-20
   4.4735331e-02   1.0000000e-20
   4.5149678e-02   1.0000000e-20
   4.5567863e-02   1.0000000e-20
   4.5989921e-02   1.0000000e-20
   4.6415888e-02   1.0000000e-20
   4.6845801e-02   1.0000000e-20
   4.7279696e-02   1.0000000e-20
   4.7717609e-02   1.0000000e-20
   4.8159579e-02   1.0000000e-20
   4.8605642e-02   1.0000000e-20
   4.9055837e-02   1.0000000e-20
   4.9510202e-02   1.0000000e-20
   4.9968775e-02   1.0000000e-20
   5.0431595e-02   1.0000000e-20
   5.0898702e-02   1.0000000e-20
   5.1370135e-02   1.0000000e-20
   5.1845935e-02   1.0000000e-20
   5.2326142e-02   1.0000000e-20
   5.2810797e-02   1.0000000e-20
   5.3299941e-02   1.0000000e-20
   5.3793615e-02   1.0000000e-20
   5.4291862e-02   1.0000000e-20
   5.4794723e-02   1.0000000e-20
   5.5302243e-02   1.0000000e-20
   5.5814462e-02   1.0000000e-20
   5.6331427e-02   1.0000000e-20
   5.6853179e-02   1.0000000e-20
   5.7379764e-02   1.0000000e-20
   5.7911226e-02   1.0000000e-20
   5.8447611e-02   1.0000000e-20
   5.8988964e-02   1.0000000e-20
   5.9535331e-02   1.0000000e-20
   6.0086759e-02   1.0000000e-20
   6.0643294e-02   1.0000000e-20
   6.1204984e-02   1.0000000e-20
   6.1771876e-02   1.0000000e-20
   6.2344019e-02   1.0000000e-20
   6.2921461e-02   1.0000000e-20
   6.3504252e-02   1.0000000e-20
   6.4092440e-02   1.0000000e-20
   6.4686077e-02   1.0000000e-20
   6.5285211e-02   1.0000000e-20
   6.5889896e-02   1.0000000e-20
   6.6500180e-02   1.0000000e-20
   6.7116118e-02   1.0000000e-20
   6.7737760e-02   1.0000000e-20
   6.8365160e-02   1.0000000e-20
   6.8998371e-02   1.0000000e-20
   6.9637447e-02   1.0000000e-20
   7.0282443e-02   1.0000000e-20
   7.0933412e-02   1.0000000e-20
   7.1590411e-02   1.0000000e-20
   7.2253495e-02   1.0000000e-20
   7.2922721e-02   1.0000000e-20
   7.3598145e-02   1.0000000e-20
   7.4279825e-02   1.0000000e-20
   7.4967819e-02   1.0000000e-20
   7.5662185e-02   1.0000000e-20
   7.6362983e-02   1.0000000e-20
   7.7070271e-02   1.0000000e-20
   7.7784111e-02   1.0000000e-20
   7.8504562e-02   1.0000000e-20
   7.9231686e-02   1.0000000e-20
   7.9965545e-02   1.0000000e-20
   8.0706201e-02   1.0000000e-20
   8.1453718e-02   1.0000000e-20
   8.2208158e-02   1.0000000e-20
   8.2969585e-02   1.0000000e-20
   8.3738065e-02   1.0000000e-20
   8.4513663e-02   1.0000000e-20
   8.5296445e-02   1.0000000e-20
   8.6086477e-02   1.0000000e-20
   8.6883826e-02   1.0000000e-20
   8.7688561e-02   1.0000000e-20
   8.8500749e-02   1.0000000e-20
   8.9320460e-02   1.0000000e-20
   9.0147763e-02   1.0000000e-20
   9.0982729e-02   1.0000000e-20
   9.1825428e-02   1.0000000e-20
   9.2675933e-02   1.0000000e-20
   9.3534315e-02   1.0000000e-20
   9.4400648e-02   1.0000000e-20
   9.5275005e-02   1.0000000e-20
   9.6157460e-02   1.0000000e-20
   9.7048089e-02   1.0000000e-20
   9.7946967e-02   1.0000000e-20
   9.8854170e-02   1.0000000e-20
   9.9769776e-02   1.0000000e-20
   1.0069386e-01   1.0000000e-20
   1.0162651e-01   1.0000000e-20
   1.0256779e-01   1.0000000e-20
   1.0351780e-01   1.0000000e-20
   1.0447660e-01   1.0000000e-20
   1.0544428e-01   1.0000000e-20
   1.0642092e-01   1.0000000e-20
   1.0740662e-01   1.0000000e-20
   1.0840144e-01   1.0000000e-20
   1.0940547e-01   1.0000000e-20
   1.1041881e-01   1.0000000e-20
   1.1144153e-01   1.0000000e-20
   1.1247372e-01   1.0000000e-20
   1.1351547e-01   1.0000000e-20
   1.1456687e-01   1.0000000e-20
   1.1562801e-01   1.0000000e-20
   1.1669898e-01   1.0000000e-20
   1.1777987e-01   1.0000000e-20
   1.1887077e-01   1.0000000e-20
   1.1997177e-01   1.0000000e-20
   1.2108298e-01   1.0000000e-20
   1.2220447e-01   1.0000000e-20
   1.2333635e-01   1.0000000e-20
   1.2447871e-01   1.0000000e-20
   1.2563166e-01   1.0000000e-20
   1.2679528e-01   1.0000000e-20
   1.2796969e-01   1.0000000e-20
   1.2915497e-01   1.0000000e-20
   1.3035122e-01   1.0000000e-20
   1.3155856e-01   1.0000000e-20
   1.3277708e-01   1.0000000e-20
   1.3400689e-01   1.0000000e-20
   1.3524809e-01   1.0000000e-20
   1.3650078e-01   1.0000000e-20
   1.3776508e-01   1.0000000e-20
   1.3904108e-01   1.0000000e-20
   1.4032891e-01   1.0000000e-20
   1.4162866e-01   1.0000000e-20
   1.4294045e-01   1.0000000e-20
   1.4426440e-01   1.0000000e-20
   1.4560060e-01   1.0000000e-20
   1.4694918e-01   1.0000000e-20
   1.4831025e-01   1.0000000e-20
   1.4968393e-01   1.0000000e-20
   1.5107033e-01   1.0000000e-20
   1.5246957e-01   1.0000000e-20
   1.5388178e-01   1.0000000e-20
   1.5530706e-01   1.0000000e-20
   1.5674554e-01   1.0000000e-20
   1.5819735e-01   1.0000000e-20
   1.5966260e-01   1.0000000e-20
   1.6114143e-01   1.0000000e-20
   1.6263395e-01   1.0000000e-20
   1.6414030e-01   1.0000000e-20
   1.6566060e-01   1.0000000e-20
   1.6719498e-01   1.0000000e-20
   1.6874357e-01   1.0000000e-20
   1.7030650e-01   1.0000000e-20
   1.7188391e-01   1.0000000e-20
   1.7347594e-01   1.0000000e-20
   1.7508270e-01   1.0000000e-20
   1.7670435e-01   1.0000000e-20
   1.7834102e-01   1.0000000e-20
   1.7999285e-01   1.0000000e-20
   1.8165998e-01   1.0000000e-20
   1.8334255e-01   1.0000000e-20
   1.8504070e-01   1.0000000e-20
   1.8675458e-01   1.0000000e-20
   1.8848434e-01   1.0000000e-20
   1.9023012e-01   1.0000000e-20
   1.9199207e-01   1.0000000e-20
   1.9377033e-01   1.0000000e-20
   1.9556507e-01   1.0000000e-20
   1.9737643e-01   1.0000000e-20
   1.9920457e-01   1.0000000e-20
   2.0104964e-01   1.0000000e-20
   2.0291180e-01   1.0000000e-20
   2.0479121e-01   1.0000000e-20
   2.0668802e-01   1.0000000e-20
   2.0860241e-01   1.0000000e-20
   2.1053452e-01   1.0000000e-20
   2.1248454e-01   1.0000000e-20
   2.1445261e-01   1.0000000e-20
   2.1643891e-01   1.0000000e-20
   2.1844361e-01   1.0000000e-20
   2.2046687e-01   1.0000000e-20
   2.2250888e-01   1.0000000e-20
   2.2456980e-01   1.0000000e-20
   2.2664981e-01   1.0000000e-20
   2.2874908e-01   1.0000000e-20
   2.3086780e-01   1.0000000e-20
   2.3300614e-01   1.0000000e-20
   2.3516429e-01   1.0000000e-20
   2.3734243e-01   1.0000000e-20
   2.3954074e-01   1.0000000e-20
   2.4175941e-01   1.0000000e-20
   2.4399863e-01   1.0000000e-20
   2.4625859e-01   1.0000000e-20
   2.4853949e-01   1.0000000e-20
   2.5084151e-01   1.0000000e-20
   2.5316485e-01   1.0000000e-20
   2.5550971e-01   1.0000000e-20
   2.5787629e-01   1.0000000e-20
   2.6026479e-01   1.0000000e-20
   2.6267541e-01   1.0000000e-20
   2.6510836e-01   1.0000000e-20
   2.6756384e-01   1.0000000e-20
   2.7004207e-01   1.0000000e-20
   2.7254325e-01   1.0000000e-20
   2.7506760e-01   1.0000000e-20
   2.7761533e-01   1.0000000e-20
   2.8018666e-01   1.0000000e-20
   2.8278180e-01   1.0000000e-20
   2.8540098e-01   1.0000000e-20
   2.8804442e-01   1.0000000e-20
   2.9071234e-01   1.0000000e-20
   2.9340497e-01   1.0000000e-20
   2.9612254e-01   1.0000000e-20
   2.9886529e-01   1.0000000e-20
   3.0163343e-01   1.0000000e-20
   3.0442722e-01   1.0000000e-20
   3.0724688e-01   1.0000000e-20
   3.1009266e-01   1.0000000e-20
   3.1296480e-01   1.0000000e-20
   3.1586354e-01   1.0000000e-20
   3.1878913e-01   1.0000000e-20
   3.2174182e-01   1.0000000e-20
   3.2472185e-01   1.0000000e-20
   3.2772948e-01   1.0000000e-20
   3.3076498e-01   1.0000000e-20
   3.3382859e-01   1.0000000e-20
   3.3692057e-01   1.0000000e-20
   3.4004119e-01   1.0000000e-20
   3.4319072e-01   1.0000000e-20
   3.4636942e-01   1.0000000e-20
   3.4957756e-01   1.0000000e-20
   3.5281541e-01   1.0000000e-20
   3.5608326e-01   1.0000000e-20
   3.5938137e-01   1.0000000e-20
   3.6271003e-01   1.0000000e-20
   3.6606951e-01   1.0000000e-20
   3.6946012e-01   1.0000000e-20
   3.7288213e-01   1.0000000e-20
   3.7633584e-01   1.0000000e-20
   3.7982153e-01   1.0000000e-20
   3.8333951e-01   1.0000000e-20
   3.8689007e-01   1.0000000e-20
   3.9047352e-01   1.0000000e-20
   3.9409016e-01   1.0000000e-20
   3.9774030e-01   1.0000000e-20
   4.0142425e-01   1.0000000e-20
   4.0514232e-01   1.0000000e-20
   4.0889482e-01   1.0000000e-20
   4.1268208e-01   1.0000000e-20
   4.1650442e-01   1.0000000e-20
   4.2036217e-01   1.0000000e-20
   4.2425564e-01   1.0000000e-20
   4.2818518e-01   1.0000000e-20
   4.3215111e-01   1.0000000e-20
   4.3615378e-01   1.0000000e-20
   4.4019352e-01   1.0000000e-20
   4.4427067e-01   1.0000000e-20
   4.4838559e-01   1.0000000e-20
   4.5253863e-01   1.0000000e-20
   4.5673013e-01   1.0000000e-20
   4.6096045e-01   1.0000000e-20
   4.6522995e-01   1.0000000e-20
   4.6953900e-01   1.0000000e-20
   4.7388796e-01   1.0000000e-20
   4.7827720e-01   1.0000000e-20
   4.8270710e-01   1.0000000e-20
   4.8717802e-01   1.0000000e-20
   4.9169036e-01   1.0000000e-20
   4.9624449e-01   1.0000000e-20
   5.0084080e-01   1.0000000e-20
   5.0547968e-01   1.0000000e-20
   5.1016153e-01   1.0000000e-20
   5.1488675e-01   1.0000000e-20
   5.1965572e-01   1.0000000e-20
   5.2446887e-01   1.0000000e-20
   5.2932661e-01   1.0000000e-20
   5.3422933e-01   1.0000000e-20
   5.3917746e-01   1.0000000e-20
   5.4417143e-01   1.0000000e-20
   5.4921165e-01   1.0000000e-20
   5.5429855e-01   1.0000000e-20
   5.5943257e-01   1.0000000e-20
   5.6461414e-01   1.0000000e-20
   5.6984371e-01   1.0000000e-20
   5.7512171e-01   1.0000000e-20
   5.8044859e-01   1.0000000e-20
   5.8582482e-01   1.0000000e-20
   5.9125084e-01   1.0000000e-20
   5.9672712e-01   1.0000000e-20
   6.0225412e-01   1.0000000e-20
   6.0783231e-01   1.0000000e-20
   6.1346217e-01   1.0000000e-20
   6.1914418e-01   1.0000000e-20
   6.2487881e-01   1.0000000e-20
   6.3066655e-01   1.0000000e-20
   6.3650791e-01   1.0000000e-20
   6.4240337e-01   1.0000000e-20
   6.4835343e-01   1.0000000e-20
   6.5435860e-01   1.0000000e-20
   6.6041940e-01   1.0000000e-20
   6.6653633e-01   1.0000000e-20
   6.7270991e-01   1.0000000e-20
   6.7894068e-01   1.0000000e-20
   6.8522916e-01   1.0000000e-20
   6.9157588e-01   1.0000000e-20
   6.9798139e-01   1.0000000e-20
   7.0444623e-01   1.0000000e-20
   7.1097094e-01   1.0000000e-20
   7.1755609e-01   1.0000000e-20
   7.2420223e-01   1.0000000e-20
   7.3090993e-01   1.0000000e-20
   7.3767976e-01   1.0000000e-20
   7.4451229e-01   1.0000000e-20
   7.5140811e-01   1.0000000e-20
   7.5836779e-01   1.0000000e-20
   7.6539194e-01   1.0000000e-20
   7.7248115e-01   1.0000000e-20
   7.7963601e-01   1.0000000e-20
   7.8685715e-01   1.0000000e-20
   7.9414517e-01   1.0000000e-20
   8.0150070e-01   1.0000000e-20
   8.0892435e-01   1.0000000e-20
   8.1641676e-01   1.0000000e-20
   8.2397857e-01   1.0000000e-20
   8.3161042e-01   1.0000000e-20
   8.3931295e-01   1.0000000e-20
   8.4708683e-01   1.0000000e-20
   8.5493271e-01   1.0000000e-20
   8.6285126e-01   1.0000000e-20
   8.7084315e-01   1.0000000e-20
   8.7890907e-01   1.6666667e-05
   8.8704969e-01   6.6666667e-05
   8.9526571e-01   1.3333333e-04
   9.0355783e-01   2.4583333e-04
   9.1192676e-01   7.0000000e-04
   9.2037320e-01   2.9041667e-03
   9.2889787e-01   7.8666667e-03
   9.3750150e-01   1.6729167e-02
   9.4618482e-01   3.1062500e-02
   9.5494856e-01   5.4025000e-02
   9.6379348e-01   9.0445833e-02
   9.7272032e-01   1.6037500e-01
   9.8172984e-01   3.0732917e-01
   9.9082281e-01   5.1363333e-01
   1.0000000e+00   1.0000000e+00


==> search_scan_pattern_Nl_12_random.dat <==
   1.0000000e-04   1.0404167e-02
   1.0092622e-04   1.0416667e-02
   1.0186102e-04   1.0441667e-02
   1.0280447e-04   1.0475000e-02
   1.0375667e-04   1.0504167e-02
   1.0471768e-04   1.0520833e-02
   1.0568760e-04   1.0554167e-02
   1.0666650e-04   1.0562500e-02
   1.0765446e-04   1.0595833e-02
   1.0865158e-04   1.0612500e-02
   1.0965793e-04   1.0629167e-02
   1.1067360e-04   1.0654167e-02
   1.1169868e-04   1.0683333e-02
   1.1273326e-04   1.0708333e-02
   1.1377741e-04   1.0733333e-02
   1.1483124e-04   1.0758333e-02
   1.1589483e-04   1.0804167e-02
   1.1696827e-04   1.0820833e-02
   1.1805165e-04   1.0850000e-02
   1.1914507e-04   1.0866667e-02
   1.2024861e-04   1.0895833e-02
   1.2136238e-04   1.0912500e-02
   1.2248646e-04   1.0933333e-02
   1.2362095e-04   1.0954167e-02
   1.2476596e-04   1.1000000e-02
   1.2592156e-04   1.1041667e-02
   1.2708787e-04   1.1066667e-02
   1.2826498e-04   1.1100000e-02
   1.2945300e-04   1.1133333e-02
   1.3065202e-04   1.1158333e-02
   1.3186214e-04   1.1195833e-02
   1.3308347e-04   1.1237500e-02
   1.3431612e-04   1.1279167e-02
   1.3556018e-04   1.1312500e-02
   1.3681576e-04   1.1366667e-02
   1.3808298e-04   1.1408333e-02
   1.3936193e-04   1.1445833e-02
   1.4065272e-04   1.1475000e-02
   1.4195548e-04   1.1520833e-02
   1.4327030e-04   1.1545833e-02
   1.4459729e-04   1.1587500e-02
   1.4593658e-04   1.1600000e-02
   1.4728827e-04   1.1637500e-02
   1.4865248e-04   1.1658333e-02
   1.5002933e-04   1.1679167e-02
   1.5141893e-04   1.1691667e-02
   1.5282140e-04   1.1725000e-02
   1.5423686e-04   1.1737500e-02
   1.5566544e-04   1.1766667e-02
   1.5710724e-04   1.1808333e-02
   1.5856240e-04   1.1841667e-02
   1.6003103e-04   1.1870833e-02
   1.6151327e-04   1.1900000e-02
   1.6300924e-04   1.1937500e-02
   1.6451906e-04   1.1945833e-02
   1.6604287e-04   1.1983333e-02
   1.6758079e-04   1.2016667e-02
   1.6913295e-04   1.2029167e-02
   1.7069949e-04   1.2066667e-02
   1.7228054e-04   1.2095833e-02
   1.7387624e-04   1.2150000e-02
   1.7548671e-04   1.2170833e-02
   1.7711211e-04   1.2200000e-02
   1.7875255e-04   1.2216667e-02
   1.8040819e-04   1.2245833e-02
   1.8207917e-04   1.2283333e-02
   1.8376562e-04   1.2304167e-02
   1.8546769e-04   1.2337500e-02
   1.8718553e-04   1.2354167e-02
   1.8891928e-04   1.2370833e-02
   1.9066908e-04   1.2408333e-02
   1.9243510e-04   1.2441667e-02
   1.9421747e-04   1.2466667e-02
   1.9601635e-04   1.2500000e-02
   1.9783189e-04   1.2508333e-02
   1.9966425e-04   1.2529167e-02
   2.0151357e-04   1.2575000e-02
   2.0338003e-04   1.2612500e-02
   2.0526378e-04   1.2654167e-02
   2.0716497e-04   1.2658333e-02
   2.0908377e-04   1.2704167e-02
   2.1102034e-04   1.2729167e-02
   2.1297485e-04   1.2754167e-02
   2.1494747e-04   1.2800000e-02
   2.1693835e-04   1.2833333e-02
   2.1894768e-04   1.2854167e-02
   2.2097561e-04   1.2883333e-02
   2.2302233e-04   1.2920833e-02
   2.2508801e-04   1.2941667e-02
   2.2717281e-04   1.2979167e-02
   2.2927693e-04   1.3008333e-02
   2.3140054e-04   1.3025000e-02
   2.3354381e-04   1.3041667e-02
   2.3570694e-04   1.3054167e-02
   2.3789010e-04   1.3087500e-02
   2.4009349e-04   1.3108333e-02
   2.4231728e-04   1.3137500e-02
   2.4456167e-04   1.3150000e-02
   2.4682685e-04   1.3158333e-02
   2.4911300e-04   1.3200000e-02
   2.5142033e-04   1.3225000e-02
   2.5374904e-04   1.3245833e-02
   2.5609931e-04   1.3275000e-02
   2.5847135e-04   1.3312500e-02
   2.6086536e-04   1.3329167e-02
   2.6328155e-04   1.3354167e-02
   2.6572011e-04   1.3375000e-02
   2.6818126e-04   1.3408333e-02
   2.7066521e-04   1.3441667e-02
   2.7317216e-04   1.3470833e-02
   2.7570233e-04   1.3520833e-02
   2.7825594e-04   1.3525000e-02
   2.8083320e-04   1.3566667e-02
   2.8343433e-04   1.3575000e-02
   2.8605955e-04   1.3600000e-02
   2.8870909e-04   1.3633333e-02
   2.9138317e-04   1.3662500e-02
   2.9408202e-04   1.3675000e-02
   2.9680586e-04   1.3704167e-02
   2.9955493e-04   1.3725000e-02
   3.0232947e-04   1.3745833e-02
   3.0512970e-04   1.3779167e-02
   3.0795587e-04   1.3808333e-02
   3.1080822e-04   1.3833333e-02
   3.1368698e-04   1.3854167e-02
   3.1659241e-04   1.3883333e-02
   3.1952475e-04   1.3912500e-02
   3.2248425e-04   1.3929167e-02
   3.2547116e-04   1.3950000e-02
   3.2848574e-04   1.3970833e-02
   3.3152823e-04   1.4020833e-02
   3.3459891e-04   1.4054167e-02
   3.3769803e-04   1.4062500e-02
   3.4082585e-04   1.4091667e-02
   3.4398265e-04   1.4100000e-02
   3.4716868e-04   1.4145833e-02
   3.5038422e-04   1.4162500e-02
   3.5362955e-04   1.4183333e-02
   3.5690493e-04   1.4204167e-02
   3.6021066e-04   1.4216667e-02
   3.6354700e-04   1.4225000e-02
   3.6691424e-04   1.4258333e-02
   3.7031267e-04   1.4308333e-02
   3.7374257e-04   1.4345833e-02
   3.7720425e-04   1.4358333e-02
   3.8069799e-04   1.4366667e-02
   3.8422408e-04   1.4395833e-02
   3.8778284e-04   1.4425000e-02
   3.9137456e-04   1.4454167e-02
   3.9499955e-04   1.4466667e-02
   3.9865811e-04   1.4491667e-02
   4.0235055e-04   1.4508333e-02
   4.0607720e-04   1.4545833e-02
   4.0983837e-04   1.4595833e-02
   4.1363437e-04   1.4612500e-02
   4.1746553e-04   1.4641667e-02
   4.2133217e-04   1.4666667e-02
   4.2523463e-04   1.4679167e-02
   4.2917324e-04   1.4700000e-02
   4.3314832e-04   1.4720833e-02
   4.3716022e-04   1.4729167e-02
   4.4120929e-04   1.4775000e-02
   4.4529585e-04   1.4812500e-02
   4.4942027e-04   1.4845833e-02
   4.5358288e-04   1.4870833e-02
   4.5778405e-04   1.4908333e-02
   4.6202414e-04   1.4933333e-02
   4.6630349e-04   1.4958333e-02
   4.7062248e-04   1.4979167e-02
   4.7498148e-04   1.5012500e-02
   4.7938085e-04   1.5050000e-02
   4.8382097e-04   1.5062500e-02
   4.8830221e-04   1.5095833e-02
   4.9282496e-04   1.5108333e-02
   4.9738960e-04   1.5112500e-02
   5.0199651e-04   1.5145833e-02
   5.0664610e-04   1.5166667e-02
   5.1133875e-04   1.5187500e-02
   5.1607487e-04   1.5212500e-02
   5.2085486e-04   1.5254167e-02
   5.2567911e-04   1.5283333e-02
   5.3054805e-04   1.5333333e-02
   5.3546209e-04   1.5362500e-02
   5.4042164e-04   1.5383333e-02
   5.4542713e-04   1.5416667e-02
   5.5047898e-04   1.5433333e-02
   5.5557762e-04   1.5450000e-02
   5.6072349e-04   1.5475000e-02
   5.6591702e-04   1.5491667e-02
   5.7115865e-04   1.5504167e-02
   5.7644883e-04   1.5525000e-02
   5.8178801e-04   1.5545833e-02
   5.8717664e-04   1.5566667e-02
   5.9261518e-04   1.5587500e-02
   5.9810410e-04   1.5625000e-02
   6.0364385e-04   1.5662500e-02
   6.0923492e-04   1.5679167e-02
   6.1487777e-04   1.5700000e-02
   6.2057288e-04   1.5712500e-02
   6.2632075e-04   1.5733333e-02
   6.3212185e-04   1.5762500e-02
   6.3797668e-04   1.5795833e-02
   6.4388574e-04   1.5808333e-02
   6.4984954e-04   1.5841667e-02
   6.5586857e-04   1.5862500e-02
   6.6194335e-04   1.5883333e-02
   6.6807439e-04   1.5908333e-02
   6.7426222e-04   1.5920833e-02
   6.8050737e-04   1.5941667e-02
   6.8681036e-04   1.5970833e-02
   6.9317173e-04   1.5991667e-02
   6.9959202e-04   1.5995833e-02
   7.0607177e-04   1.6012500e-02
   7.1261154e-04   1.6029167e-02
   7.1921189e-04   1.6050000e-02
   7.2587337e-04   1.6058333e-02
   7.3259654e-04   1.6087500e-02
   7.3938199e-04   1.6100000e-02
   7.4623029e-04   1.6120833e-02
   7.5314202e-04   1.6145833e-02
   7.6011776e-04   1.6162500e-02
   7.6715812e-04   1.6183333e-02
   7.7426368e-04   1.6208333e-02
   7.8143506e-04   1.6216667e-02
   7.8867286e-04   1.6254167e-02
   7.9597770e-04   1.6287500e-02
   8.0335020e-04   1.6320833e-02
   8.1079098e-04   1.6341667e-02
   8.1830068e-04   1.6362500e-02
   8.2587994e-04   1.6387500e-02
   8.3352940e-04   1.6433333e-02
   8.4124970e-04   1.6445833e-02
   8.4904152e-04   1.6470833e-02
   8.5690551e-04   1.6500000e-02
   8.6484233e-04   1.6520833e-02
   8.7285266e-04   1.6545833e-02
   8.8093719e-04   1.6575000e-02
   8.8909660e-04   1.6591667e-02
   8.9733158e-04   1.6625000e-02
   9.0564284e-04   1.6645833e-02
   9.1403107e-04   1.6654167e-02
   9.2249701e-04   1.6675000e-02
   9.3104135e-04   1.6695833e-02
   9.3966483e-04   1.6729167e-02
   9.4836819e-04   1.6745833e-02
   9.5715215e-04   1.6766667e-02
   9.6601748e-04   1.6795833e-02
   9.7496492e-04   1.6816667e-02
   9.8399523e-04   1.6833333e-02
   9.9310918e-04   1.6850000e-02
   1.0023075e-03   1.6883333e-02
   1.0115911e-03   1.6908333e-02
   1.0209607e-03   1.6920833e-02
   1.0304170e-03   1.6950000e-02
   1.0399609e-03   1.6979167e-02
   1.0495932e-03   1.7008333e-02
   1.0593148e-03   1.7029167e-02
   1.0691263e-03   1.7041667e-02
   1.0790288e-03   1.7075000e-02
   1.0890230e-03   1.7095833e-02
   1.0991097e-03   1.7125000e-02
   1.1092899e-03   1.7150000e-02
   1.1195643e-03   1.7166667e-02
   1.1299339e-03   1.7183333e-02
   1.1403996e-03   1.7212500e-02
   1.1509622e-03   1.7241667e-02
   1.1616226e-03   1.7270833e-02
   1.1723818e-03   1.7287500e-02
   1.1832406e-03   1.7312500e-02
   1.1942000e-03   1.7316667e-02
   1.2052609e-03   1.7320833e-02
   1.2164243e-03   1.7341667e-02
   1.2276910e-03   1.7383333e-02
   1.2390622e-03   1.7387500e-02
   1.2505386e-03   1.7408333e-02
   1.2621213e-03   1.7425000e-02
   1.2738113e-03   1.7445833e-02
   1.2856096e-03   1.7462500e-02
   1.2975172e-03   1.7475000e-02
   1.3095350e-03   1.7504167e-02
   1.3216642e-03   1.7537500e-02
   1.3339057e-03   1.7562500e-02
   1.3462606e-03   1.7566667e-02
   1.3587299e-03   1.7579167e-02
   1.3713147e-03   1.7604167e-02
   1.3840161e-03   1.7625000e-02
   1.3968351e-03   1.7645833e-02
   1.4097729e-03   1.7670833e-02
   1.4228305e-03   1.7704167e-02
   1.4360090e-03   1.7720833e-02
   1.4493096e-03   1.7733333e-02
   1.4627334e-03   1.7750000e-02
   1.4762815e-03   1.7779167e-02
   1.4899551e-03   1.7795833e-02
   1.5037553e-03   1.7804167e-02
   1.5176834e-03   1.7833333e-02
   1.5317405e-03   1.7854167e-02
   1.5459277e-03   1.7862500e-02
   1.5602464e-03   1.7875000e-02
   1.5746977e-03   1.7920833e-02
   1.5892829e-03   1.7937500e-02
   1.6040031e-03   1.7950000e-02
   1.6188597e-03   1.7970833e-02
   1.6338539e-03   1.7983333e-02
   1.6489869e-03   1.8012500e-02
   1.6642602e-03   1.8029167e-02
   1.6796749e-03   1.8045833e-02
   1.6952323e-03   1.8091667e-02
   1.7109339e-03   1.8116667e-02
   1.7267809e-03   1.8125000e-02
   1.7427747e-03   1.8150000e-02
   1.7589166e-03   1.8175000e-02
   1.7752080e-03   1.8187500e-02
   1.7916503e-03   1.8212500e-02
   1.8082449e-03   1.8229167e-02
   1.8249932e-03   1.8233333e-02
   1.8418967e-03   1.8262500e-02
   1.8589567e-03   1.8287500e-02
   1.8761747e-03   1.8308333e-02
   1.8935522e-03   1.8337500e-02
   1.9110906e-03   1.8354167e-02
   1.9287915e-03   1.8383333e-02
   1.9466563e-03   1.8395833e-02
   1.9646866e-03   1.8416667e-02
   1.9828839e-03   1.8429167e-02
   2.0012498e-03   1.8454167e-02
   2.0197858e-03   1.8475000e-02
   2.0384934e-03   1.8500000e-02
   2.0573743e-03   1.8508333e-02
   2.0764301e-03   1.8520833e-02
   2.0956624e-03   1.8537500e-02
   2.1150728e-03   1.8562500e-02
   2.1346630e-03   1.8579167e-02
   2.1544347e-03   1.8600000e-02
   2.1743895e-03   1.8616667e-02
   2.1945291e-03   1.8658333e-02
   2.2148552e-03   1.8679167e-02
   2.2353696e-03   1.8733333e-02
   2.2560741e-03   1.8750000e-02
   2.2769703e-03   1.8762500e-02
   2.2980600e-03   1.8787500e-02
   2.3193451e-03   1.8804167e-02
   2.3408273e-03   1.8833333e-02
   2.3625085e-03   1.8858333e-02
   2.3843905e-03   1.8879167e-02
   2.4064752e-03   1.8904167e-02
   2.4287644e-03   1.8916667e-02
   2.4512601e-03   1.8925000e-02
   2.4739641e-03   1.8937500e-02
   2.4968784e-03   1.8954167e-02
   2.5200050e-03   1.8962500e-02
   2.5433458e-03   1.8979167e-02
   2.5669027e-03   1.8991667e-02
   2.5906779e-03   1.9012500e-02
   2.6146732e-03   1.9041667e-02
   2.6388908e-03   1.9054167e-02
   2.6633327e-03   1.9083333e-02
   2.6880010e-03   1.9104167e-02
   2.7128978e-03   1.9120833e-02
   2.7380252e-03   1.9150000e-02
   2.7633853e-03   1.9175000e-02
   2.7889803e-03   1.9187500e-02
   2.8148124e-03   1.9200000e-02
   2.8408837e-03   1.9220833e-02
   2.8671965e-03   1.9258333e-02
   2.8937530e-03   1.9279167e-02
   2.9205555e-03   1.9300000e-02
   2.9476063e-03   1.9329167e-02
   2.9749075e-03   1.9333333e-02
   3.0024617e-03   1.9354167e-02
   3.0302711e-03   1.9375000e-02
   3.0583380e-03   1.9383333e-02
   3.0866649e-03   1.9404167e-02
   3.1152542e-03   1.9416667e-02
   3.1441083e-03   1.9433333e-02
   3.1732296e-03   1.9454167e-02
   3.2026207e-03   1.9470833e-02
   3.2322840e-03   1.9491667e-02
   3.2622220e-03   1.9525000e-02
   3.2924373e-03   1.9550000e-02
   3.3229325e-03   1.9566667e-02
   3.3537102e-03   1.9583333e-02
   3.3847729e-03   1.9595833e-02
   3.4161233e-03   1.9604167e-02
   3.4477641e-03   1.9620833e-02
   3.4796979e-03   1.9641667e-02
   3.5119275e-03   1.9658333e-02
   3.5444557e-03   1.9675000e-02
   3.5772851e-03   1.9695833e-02
   3.6104186e-03   1.9729167e-02
   3.6438590e-03   1.9750000e-02
   3.6776091e-03   1.9762500e-02
   3.7116718e-03   1.9775000e-02
   3.7460500e-03   1.9795833e-02
   3.7807467e-03   1.9812500e-02
   3.8157647e-03   1.9825000e-02
   3.8511070e-03   1.9845833e-02
   3.8867767e-03   1.9858333e-02
   3.9227768e-03   1.9875000e-02
   3.9591103e-03   1.9895833e-02
   3.9957803e-03   1.9908333e-02
   4.0327900e-03   1.9925000e-02
   4.0701425e-03   1.9945833e-02
   4.1078409e-03   1.9975000e-02
   4.1458885e-03   1.9991667e-02
   4.1842885e-03   2.0004167e-02
   4.2230442e-03   2.0020833e-02
   4.2621588e-03   2.0045833e-02
   4.3016358e-03   2.0054167e-02
   4.3414783e-03   2.0079167e-02
   4.3816899e-03   2.0091667e-02
   4.4222740e-03   2.0104167e-02
   4.4632339e-03   2.0120833e-02
   4.5045733e-03   2.0129167e-02
   4.5462955e-03   2.0150000e-02
   4.5884041e-03   2.0170833e-02
   4.6309028e-03   2.0187500e-02
   4.6737951e-03   2.0204167e-02
   4.7170847e-03   2.0225000e-02
   4.7607752e-03   2.0245833e-02
   4.8048704e-03   2.0258333e-02
   4.8493741e-03   2.0266667e-02
   4.8942899e-03   2.0279167e-02
   4.9396217e-03   2.0312500e-02
   4.9853735e-03   2.0341667e-02
   5.0315489e-03   2.0366667e-02
   5.0781521e-03   2.0379167e-02
   5.1251869e-03   2.0391667e-02
   5.1726574e-03   2.0420833e-02
   5.2205675e-03   2.0445833e-02
   5.2689214e-03   2.0458333e-02
   5.3177232e-03   2.0479167e-02
   5.3669769e-03   2.0487500e-02
   5.4166869e-03   2.0512500e-02
   5.4668573e-03   2.0525000e-02
   5.5174924e-03   2.0537500e-02
   5.5685964e-03   2.0550000e-02
   5.6201738e-03   2.0579167e-02
   5.6722290e-03   2.0608333e-02
   5.7247662e-03   2.0633333e-02
   5.7777901e-03   2.0654167e-02
   5.8313051e-03   2.0675000e-02
   5.8853158e-03   2.0683333e-02
   5.9398267e-03   2.0700000e-02
   5.9948425e-03   2.0720833e-02
   6.0503679e-03   2.0729167e-02
   6.1064075e-03   2.0733333e-02
   6.1629663e-03   2.0741667e-02
   6.2200488e-03   2.0762500e-02
   6.2776601e-03   2.0800000e-02
   6.3358050e-03   2.0816667e-02
   6.3944884e-03   2.0833333e-02
   6.4537154e-03   2.0850000e-02
   6.5134909e-03   2.0862500e-02
   6.5738201e-03   2.0879167e-02
   6.6347081e-03   2.0900000e-02
   6.6961601e-03   2.0925000e-02
   6.7581812e-03   2.0933333e-02
   6.8207767e-03   2.0950000e-02
   6.8839521e-03   2.0979167e-02
   6.9477125e-03   2.1000000e-02
   7.0120636e-03   2.1020833e-02
   7.0770107e-03   2.1029167e-02
   7.1425593e-03   2.1037500e-02
   7.2087150e-03   2.1054167e-02
   7.2754835e-03   2.1075000e-02
   7.3428704e-03   2.1091667e-02
   7.4108815e-03   2.1095833e-02
   7.4795225e-03   2.1125000e-02
   7.5487993e-03   2.1137500e-02
   7.6187177e-03   2.1154167e-02
   7.6892837e-03   2.1187500e-02
   7.7605033e-03   2.1212500e-02
   7.8323826e-03   2.1229167e-02
   7.9049276e-03   2.1241667e-02
   7.9781446e-03   2.1254167e-02
   8.0520397e-03   2.1266667e-02
   8.1266192e-03   2.1270833e-02
   8.2018895e-03   2.1283333e-02
   8.2778570e-03   2.1283333e-02
   8.3545281e-03   2.1304167e-02
   8.4319093e-03   2.1333333e-02
   8.5100072e-03   2.1350000e-02
   8.5888286e-03   2.1379167e-02
   8.6683799e-03   2.1404167e-02
   8.7486681e-03   2.1429167e-02
   8.8297000e-03   2.1437500e-02
   8.9114823e-03   2.1462500e-02
   8.9940222e-03   2.1470833e-02
   9.0773265e-03   2.1483333e-02
   9.1614025e-03   2.1495833e-02
   9.2462571e-03   2.1520833e-02
   9.3318977e-03   2.1533333e-02
   9.4183315e-03   2.1550000e-02
   9.5055659e-03   2.1554167e-02
   9.5936083e-03   2.1570833e-02
   9.6824661e-03   2.1583333e-02
   9.7721470e-03   2.1608333e-02
   9.8626585e-03   2.1629167e-02
   9.9540083e-03   2.1650000e-02
   1.0046204e-02   2.1670833e-02
   1.0139254e-02   2.1675000e-02
   1.0233166e-02   2.1687500e-02
   1.0327947e-02   2.1695833e-02
   1.0423607e-02   2.1716667e-02
   1.0520152e-02   2.1733333e-02
   1.0617592e-02   2.1745833e-02
   1.0715934e-02   2.1762500e-02
   1.0815187e-02   2.1791667e-02
   1.0915359e-02   2.1808333e-02
   1.1016459e-02   2.1829167e-02
   1.1118496e-02   2.1845833e-02
   1.1221478e-02   2.1858333e-02
   1.1325413e-02   2.1875000e-02
   1.1430311e-02   2.1900000e-02
   1.1536181e-02   2.1912500e-02
   1.1643031e-02   2.1929167e-02
   1.1750871e-02   2.1941667e-02
   1.1859710e-02   2.1979167e-02
   1.1969557e-02   2.2000000e-02
   1.2080421e-02   2.2012500e-02
   1.2192313e-02   2.2020833e-02
   1.2305240e-02   2.2029167e-02
   1.2419214e-02   2.2050000e-02
   1.2534243e-02   2.2066667e-02
   1.2650337e-02   2.2083333e-02
   1.2767507e-02   2.2100000e-02
   1.2885762e-02   2.2133333e-02
   1.3005113e-02   2.2166667e-02
   1.3125568e-02   2.2187500e-02
   1.3247140e-02   2.2212500e-02
   1.3369837e-02   2.2245833e-02
   1.3493671e-02   2.2254167e-02
   1.3618652e-02   2.2279167e-02
   1.3744791e-02   2.2300000e-02
   1.3872098e-02   2.2312500e-02
   1.4000584e-02   2.2320833e-02
   1.4130260e-02   2.2358333e-02
   1.4261137e-02   2.2375000e-02
   1.4393226e-02   2.2395833e-02
   1.4526539e-02   2.2408333e-02
   1.4661087e-02   2.2425000e-02
   1.4796881e-02   2.2445833e-02
   1.4933932e-02   2.2466667e-02
   1.5072253e-02   2.2495833e-02
   1.5211855e-02   2.2525000e-02
   1.5352750e-02   2.2537500e-02
   1.5494950e-02   2.2554167e-02
   1.5638468e-02   2.2562500e-02
   1.5783314e-02   2.2566667e-02
   1.5929502e-02   2.2591667e-02
   1.6077044e-02   2.2625000e-02
   1.6225953e-02   2.2654167e-02
   1.6376241e-02   2.2679167e-02
   1.6527921e-02   2.2708333e-02
   1.6681005e-02   2.2729167e-02
   1.6835508e-02   2.2754167e-02
   1.6991442e-02   2.2770833e-02
   1.7148820e-02   2.2804167e-02
   1.7307655e-02   2.2829167e-02
   1.7467962e-02   2.2850000e-02
   1.7629754e-02   2.2862500e-02
   1.7793044e-02   2.2891667e-02
   1.7957846e-02   2.2908333e-02
   1.8124175e-02   2.2933333e-02
   1.8292045e-02   2.2970833e-02
   1.8461469e-02   2.2991667e-02
   1.8632463e-02   2.3000000e-02
   1.8805041e-02   2.3020833e-02
   1.8979216e-02   2.3045833e-02
   1.9155006e-02   2.3070833e-02
   1.9332423e-02   2.3083333e-02
   1.9511483e-02   2.3104167e-02
   1.9692203e-02   2.3125000e-02
   1.9874595e-02   2.3145833e-02
   2.0058678e-02   2.3145833e-02
   2.0244465e-02   2.3170833e-02
   2.0431973e-02   2.3191667e-02
   2.0621218e-02   2.3212500e-02
   2.0812216e-02   2.3237500e-02
   2.1004982e-02   2.3245833e-02
   2.1199535e-02   2.3262500e-02
   2.1395889e-02   2.3270833e-02
   2.1594062e-02   2.3279167e-02
   2.1794070e-02   2.3312500e-02
   2.1995931e-02   2.3345833e-02
   2.2199661e-02   2.3358333e-02
   2.2405279e-02   2.3395833e-02
   2.2612801e-02   2.3416667e-02
   2.2822245e-02   2.3450000e-02
   2.3033629e-02   2.3470833e-02
   2.3246971e-02   2.3495833e-02
   2.3462288e-02   2.3512500e-02
   2.3679601e-02   2.3533333e-02
   2.3898926e-02   2.3554167e-02
   2.4120282e-02   2.3591667e-02
   2.4343689e-02   2.3604167e-02
   2.4569165e-02   2.3629167e-02
   2.4796729e-02   2.3637500e-02
   2.5026401e-02   2.3658333e-02
   2.5258200e-02   2.3695833e-02
   2.5492147e-02   2.3716667e-02
   2.5728260e-02   2.3725000e-02
   2.5966560e-02   2.3754167e-02
   2.6207067e-02   2.3770833e-02
   2.6449802e-02   2.3795833e-02
   2.6694785e-02   2.3812500e-02
   2.6942037e-02   2.3816667e-02
   2.7191579e-02   2.3837500e-02
   2.7443433e-02   2.3850000e-02
   2.7697619e-02   2.3858333e-02
   2.7954160e-02   2.3870833e-02
   2.8213077e-02   2.3879167e-02
   2.8474392e-02   2.3900000e-02
   2.8738127e-02   2.3925000e-02
   2.9004305e-02   2.3950000e-02
   2.9272948e-02   2.3962500e-02
   2.9544080e-02   2.3987500e-02
   2.9817723e-02   2.4012500e-02
   3.0093900e-02   2.4033333e-02
   3.0372636e-02   2.4066667e-02
   3.0653953e-02   2.4095833e-02
   3.0937876e-02   2.4108333e-02
   3.1224428e-02   2.4133333e-02
   3.1513635e-02   2.4154167e-02
   3.1805520e-02   2.4179167e-02
   3.2100109e-02   2.4204167e-02
   3.2397426e-02   2.4237500e-02
   3.2697497e-02   2.4250000e-02
   3.3000348e-02   2.4270833e-02
   3.3306003e-02   2.4295833e-02
   3.3614490e-02   2.4304167e-02
   3.3925834e-02   2.4308333e-02
   3.4240061e-02   2.4329167e-02
   3.4557199e-02   2.4341667e-02
   3.4877275e-02   2.4362500e-02
   3.5200315e-02   2.4379167e-02
   3.5526347e-02   2.4420833e-02
   3.5855399e-02   2.4433333e-02
   3.6187498e-02   2.4458333e-02
   3.6522674e-02   2.4491667e-02
   3.6860954e-02   2.4508333e-02
   3.7202367e-02   2.4529167e-02
   3.7546942e-02   2.4541667e-02
   3.7894709e-02   2.4579167e-02
   3.8245697e-02   2.4595833e-02
   3.8599936e-02   2.4608333e-02
   3.8957456e-02   2.4645833e-02
   3.9318288e-02   2.4662500e-02
   3.9682461e-02   2.4700000e-02
   4.0050008e-02   2.4712500e-02
   4.0420958e-02   2.4737500e-02
   4.0795345e-02   2.4762500e-02
   4.1173199e-02   2.4808333e-02
   4.1554553e-02   2.4837500e-02
   4.1939440e-02   2.4870833e-02
   4.2327891e-02   2.4887500e-02
   4.2719940e-02   2.4912500e-02
   4.3115620e-02   2.4937500e-02
   4.3514965e-02   2.4958333e-02
   4.3918009e-02   2.4991667e-02
   4.4324786e-02   2.5020833e-02
   4.4735331e-02   2.5066667e-02
   4.5149678e-02   2.5100000e-02
   4.5567863e-02   2.5129167e-02
   4.5989921e-02   2.5154167e-02
   4.6415888e-02   2.5179167e-02
   4.6845801e-02   2.5212500e-02
   4.7279696e-02   2.5237500e-02
   4.7717609e-02   2.5275000e-02
   4.8159579e-02   2.5300000e-02
   4.8605642e-02   2.5325000e-02
   4.9055837e-02   2.5358333e-02
   4.9510202e-02   2.5379167e-02
   4.9968775e-02   2.5400000e-02
   5.0431595e-02   2.5425000e-02
   5.0898702e-02   2.5458333e-02
   5.1370135e-02   2.5504167e-02
   5.1845935e-02   2.5529167e-02
   5.2326142e-02   2.5545833e-02
   5.2810797e-02   2.5583333e-02
   5.3299941e-02   2.5612500e-02
   5.3793615e-02   2.5629167e-02
   5.4291862e-02   2.5654167e-02
   5.4794723e-02   2.5675000e-02
   5.5302243e-02   2.5720833e-02
   5.5814462e-02   2.5754167e-02
   5.6331427e-02   2.5770833e-02
   5.6853179e-02   2.5791667e-02
   5.7379764e-02   2.5808333e-02
   5.7911226e-02   2.5837500e-02
   5.8447611e-02   2.5870833e-02
   5.8988964e-02   2.5895833e-02
   5.9535331e-02   2.5908333e-02
   6.0086759e-02   2.5925000e-02
   6.0643294e-02   2.5954167e-02
   6.1204984e-02   2.5979167e-02
   6.1771876e-02   2.5995833e-02
   6.2344019e-02   2.6029167e-02
   6.2921461e-02   2.6070833e-02
   6.3504252e-02   2.6095833e-02
   6.4092440e-02   2.6125000e-02
   6.4686077e-02   2.6158333e-02
   6.5285211e-02   2.6187500e-02
   6.5889896e-02   2.6229167e-02
   6.6500180e-02   2.6245833e-02
   6.7116118e-02   2.6275000e-02
   6.7737760e-02   2.6308333e-02
   6.8365160e-02   2.6325000e-02
   6.8998371e-02   2.6358333e-02
   6.9637447e-02   2.6375000e-02
   7.0282443e-02   2.6404167e-02
   7.0933412e-02   2.6420833e-02
   7.1590411e-02   2.6462500e-02
   7.2253495e-02   2.6483333e-02
   7.2922721e-02   2.6520833e-02
   7.3598145e-02   2.6566667e-02
   7.4279825e-02   2.6608333e-02
   7.4967819e-02   2.6637500e-02
   7.5662185e-02   2.6675000e-02
   7.6362983e-02   2.6700000e-02
   7.7070271e-02   2.6729167e-02
   7.7784111e-02   2.6775000e-02
   7.8504562e-02   2.6791667e-02
   7.9231686e-02   2.6820833e-02
   7.9965545e-02   2.6845833e-02
   8.0706201e-02   2.6870833e-02
   8.1453718e-02   2.6916667e-02
   8.2208158e-02   2.6954167e-02
   8.2969585e-02   2.6983333e-02
   8.3738065e-02   2.7025000e-02
   8.4513663e-02   2.7066667e-02
   8.5296445e-02   2.7104167e-02
   8.6086477e-02   2.7150000e-02
   8.6883826e-02   2.7183333e-02
   8.7688561e-02   2.7229167e-02
   8.8500749e-02   2.7270833e-02
   8.9320460e-02   2.7337500e-02
   9.0147763e-02   2.7358333e-02
   9.0982729e-02   2.7375000e-02
   9.1825428e-02   2.7400000e-02
   9.2675933e-02   2.7454167e-02
   9.3534315e-02   2.7508333e-02
   9.4400648e-02   2.7554167e-02
   9.5275005e-02   2.7570833e-02
   9.6157460e-02   2.7612500e-02
   9.7048089e-02   2.7633333e-02
   9.7946967e-02   2.7666667e-02
   9.8854170e-02   2.7700000e-02
   9.9769776e-02   2.7729167e-02
   1.0069386e-01   2.7750000e-02
   1.0162651e-01   2.7816667e-02
   1.0256779e-01   2.7833333e-02
   1.0351780e-01   2.7891667e-02
   1.0447660e-01   2.7920833e-02
   1.0544428e-01   2.7958333e-02
   1.0642092e-01   2.8008333e-02
   1.0740662e-01   2.8070833e-02
   1.0840144e-01   2.8112500e-02
   1.0940547e-01   2.8200000e-02
   1.1041881e-01   2.8262500e-02
   1.1144153e-01   2.8300000e-02
   1.1247372e-01   2.8337500e-02
   1.1351547e-01   2.8375000e-02
   1.1456687e-01   2.8437500e-02
   1.1562801e-01   2.8475000e-02
   1.1669898e-01   2.8491667e-02
   1.1777987e-01   2.8541667e-02
   1.1887077e-01   2.8575000e-02
   1.1997177e-01   2.8612500e-02
   1.2108298e-01   2.8670833e-02
   1.2220447e-01   2.8720833e-02
   1.2333635e-01   2.8762500e-02
   1.2447871e-01   2.8800000e-02
   1.2563166e-01   2.8845833e-02
   1.2679528e-01   2.8883333e-02
   1.2796969e-01   2.8954167e-02
   1.2915497e-01   2.9016667e-02
   1.3035122e-01   2.9062500e-02
   1.3155856e-01   2.9120833e-02
   1.3277708e-01   2.9170833e-02
   1.3400689e-01   2.9212500e-02
   1.3524809e-01   2.9233333e-02
   1.3650078e-01   2.9266667e-02
   1.3776508e-01   2.9287500e-02
   1.3904108e-01   2.9354167e-02
   1.4032891e-01   2.9400000e-02
   1.4162866e-01   2.9437500e-02
   1.4294045e-01   2.9504167e-02
   1.4426440e-01   2.9566667e-02
   1.4560060e-01   2.9583333e-02
   1.4694918e-01   2.9637500e-02
   1.4831025e-01   2.9683333e-02
   1.4968393e-01   2.9716667e-02
   1.5107033e-01   2.9766667e-02
   1.5246957e-01   2.9816667e-02
   1.5388178e-01   2.9895833e-02
   1.5530706e-01   2.9962500e-02
   1.5674554e-01   3.0062500e-02
   1.5819735e-01   3.0116667e-02
   1.5966260e-01   3.0175000e-02
   1.6114143e-01   3.0233333e-02
   1.6263395e-01   3.0291667e-02
   1.6414030e-01   3.0366667e-02
   1.6566060e-01   3.0425000e-02
   1.6719498e-01   3.0483333e-02
   1.6874357e-01   3.0529167e-02
   1.7030650e-01   3.0595833e-02
   1.7188391e-01   3.0637500e-02
   1.7347594e-01   3.0712500e-02
   1.7508270e-01   3.0775000e-02
   1.7670435e-01   3.0858333e-02
   1.7834102e-01   3.0925000e-02
   1.7999285e-01   3.1000000e-02
   1.8165998e-01   3.1095833e-02
   1.8334255e-01   3.1162500e-02
   1.8504070e-01   3.1225000e-02
   1.8675458e-01   3.1308333e-02
   1.8848434e-01   3.1362500e-02
   1.9023012e-01   3.1441667e-02
   1.9199207e-01   3.1537500e-02
   1.9377033e-01   3.1591667e-02
   1.9556507e-01   3.1662500e-02
   1.9737643e-01   3.1708333e-02
   1.9920457e-01   3.1816667e-02
   2.0104964e-01   3.1900000e-02
   2.0291180e-01   3.1958333e-02
   2.0479121e-01   3.2004167e-02
   2.0668802e-01   3.2112500e-02
   2.0860241e-01   3.2179167e-02
   2.1053452e-01   3.2245833e-02
   2.1248454e-01   3.2308333e-02
   2.1445261e-01   3.2425000e-02
   2.1643891e-01   3.2479167e-02
   2.1844361e-01   3.2575000e-02
   2.2046687e-01   3.2641667e-02
   2.2250888e-01   3.2725000e-02
   2.2456980e-01   3.2808333e-02
   2.2664981e-01   3.2883333e-02
   2.2874908e-01   3.2954167e-02
   2.3086780e-01   3.3025000e-02
   2.3300614e-01   3.3095833e-02
   2.3516429e-01   3.3162500e-02
   2.3734243e-01   3.3237500e-02
   2.3954074e-01   3.3300000e-02
   2.4175941e-01   3.3375000e-02
   2.4399863e-01   3.3450000e-02
   2.4625859e-01   3.3525000e-02
   2.4853949e-01   3.3591667e-02
   2.5084151e-01   3.3683333e-02
   2.5316485e-01   3.3737500e-02
   2.5550971e-01   3.3829167e-02
   2.5787629e-01   3.3933333e-02
   2.6026479e-01   3.4016667e-02
   2.6267541e-01   3.4095833e-02
   2.6510836e-01   3.4208333e-02
   2.6756384e-01   3.4291667e-02
   2.7004207e-01   3.4379167e-02
   2.7254325e-01   3.4479167e-02
   2.7506760e-01   3.4579167e-02
   2.7761533e-01   3.4666667e-02
   2.8018666e-01   3.4766667e-02
   2.8278180e-01   3.4820833e-02
   2.8540098e-01   3.4941667e-02
   2.8804442e-01   3.5041667e-02
   2.9071234e-01   3.5154167e-02
   2.9340497e-01   3.5216667e-02
   2.9612254e-01   3.5333333e-02
   2.9886529e-01   3.5462500e-02
   3.0163343e-01   3.5587500e-02
   3.0442722e-01   3.5637500e-02
   3.0724688e-01   3.5708333e-02
   3.1009266e-01   3.5808333e-02
   3.1296480e-01   3.5904167e-02
   3.1586354e-01   3.5991667e-02
   3.1878913e-01   3.6083333e-02
   3.2174182e-01   3.6216667e-02
   3.2472185e-01   3.6325000e-02
   3.2772948e-01   3.6470833e-02
   3.3076498e-01   3.6633333e-02
   3.3382859e-01   3.6754167e-02
   3.3692057e-01   3.6875000e-02
   3.4004119e-01   3.7000000e-02
   3.4319072e-01   3.7137500e-02
   3.4636942e-01   3.7229167e-02
   3.4957756e-01   3.7325000e-02
   3.5281541e-01   3.7479167e-02
   3.5608326e-01   3.7604167e-02
   3.5938137e-01   3.7745833e-02
   3.6271003e-01   3.7875000e-02
   3.6606951e-01   3.7975000e-02
   3.6946012e-01   3.8104167e-02
   3.7288213e-01   3.8204167e-02
   3.7633584e-01   3.8300000e-02
   3.7982153e-01   3.8404167e-02
   3.8333951e-01   3.8558333e-02
   3.8689007e-01   3.8733333e-02
   3.9047352e-01   3.8862500e-02
   3.9409016e-01   3.8975000e-02
   3.9774030e-01   3.9112500e-02
   4.0142425e-01   3.9250000e-02
   4.0514232e-01   3.9395833e-02
   4.0889482e-01   3.9504167e-02
   4.1268208e-01   3.9641667e-02
   4.1650442e-01   3.9770833e-02
   4.2036217e-01   3.9920833e-02
   4.2425564e-01   4.0050000e-02
   4.2818518e-01   4.0200000e-02
   4.3215111e-01   4.0320833e-02
   4.3615378e-01   4.0412500e-02
   4.4019352e-01   4.0550000e-02
   4.4427067e-01   4.0754167e-02
   4.4838559e-01   4.0891667e-02
   4.5253863e-01   4.1000000e-02
   4.5673013e-01   4.1179167e-02
   4.6096045e-01   4.1304167e-02
   4.6522995e-01   4.1420833e-02
   4.6953900e-01   4.1570833e-02
   4.7388796e-01   4.1704167e-02
   4.7827720e-01   4.1891667e-02
   4.8270710e-01   4.2062500e-02
   4.8717802e-01   4.2229167e-02
   4.9169036e-01   4.2370833e-02
   4.9624449e-01   4.2533333e-02
   5.0084080e-01   4.2766667e-02
   5.0547968e-01   4.2950000e-02
   5.1016153e-01   4.3133333e-02
   5.1488675e-01   4.3308333e-02
   5.1965572e-01   4.3466667e-02
   5.2446887e-01   4.3637500e-02
   5.2932661e-01   4.3833333e-02
   5.3422933e-01   4.4025000e-02
   5.3917746e-01   4.4195833e-02
   5.4417143e-01   4.4383333e-02
   5.4921165e-01   4.4545833e-02
   5.5429855e-01   4.4758333e-02
   5.5943257e-01   4.5000000e-02
   5.6461414e-01   4.5254167e-02
   5.6984371e-01   4.5504167e-02
   5.7512171e-01   4.5758333e-02
   5.8044859e-01   4.5962500e-02
   5.8582482e-01   4.6175000e-02
   5.9125084e-01   4.6420833e-02
   5.9672712e-01   4.6620833e-02
   6.0225412e-01   4.6879167e-02
   6.0783231e-01   4.7141667e-02
   6.1346217e-01   4.7437500e-02
   6.1914418e-01   4.7750000e-02
   6.2487881e-01   4.8075000e-02
   6.3066655e-01   4.8391667e-02
   6.3650791e-01   4.8754167e-02
   6.4240337e-01   4.9212500e-02
   6.4835343e-01   4.9558333e-02
   6.5435860e-01   4.9987500e-02
   6.6041940e-01   5.0362500e-02
   6.6653633e-01   5.0725000e-02
   6.7270991e-01   5.1104167e-02
   6.7894068e-01   5.1579167e-02
   6.8522916e-01   5.2008333e-02
   6.9157588e-01   5.2495833e-02
   6.9798139e-01   5.2962500e-02
   7.0444623e-01   5.3470833e-02
   7.1097094e-01   5.3979167e-02
   7.1755609e-01   5.4537500e-02
   7.2420223e-01   5.5116667e-02
   7.3090993e-01   5.5612500e-02
   7.3767976e-01   5.6279167e-02
   7.4451229e-01   5.6970833e-02
   7.5140811e-01   5.7670833e-02
   7.5836779e-01   5.8479167e-02
   7.6539194e-01   5.9304167e-02
   7.7248115e-01   6.0133333e-02
   7.7963601e-01   6.0983333e-02
   7.8685715e-01   6.2004167e-02
   7.9414517e-01   6.3183333e-02
   8.0150070e-01   6.4420833e-02
   8.0892435e-01   6.5662500e-02
   8.1641676e-01   6.7133333e-02
   8.2397857e-01   6.8716667e-02
   8.3161042e-01   7.0312500e-02
   8.3931295e-01   7.2195833e-02
   8.4708683e-01   7.4408333e-02
   8.5493271e-01   7.6945833e-02
   8.6285126e-01   7.9937500e-02
   8.7084315e-01   8.3658333e-02
   8.7890907e-01   8.7691667e-02
   8.8704969e-01   9.1862500e-02
   8.9526571e-01   9.6637500e-02
   9.0355783e-01   1.0169167e-01
   9.1192676e-01   1.0791250e-01
   9.2037320e-01   1.1717083e-01
   9.2889787e-01   1.2970417e-01
   9.3750150e-01   1.4677917e-01
   9.4618482e-01   1.6708333e-01
   9.5494856e-01   1.9344583e-01
   9.6379348e-01   2.3031250e-01
   9.7272032e-01   2.9276250e-01
   9.8172984e-01   4.1673750e-01
   9.9082281e-01   5.9012500e-01
   1.0000000e+00   1.0000000e+00


==> search_scan_pattern_Nl_12_seq.dat <==
   1.0000000e-04   1.0000000e-20
   1.0092622e-04   1.0000000e-20
   1.0186102e-04   1.0000000e-20
   1.0280447e-04   1.0000000e-20
   1.0375667e-04   1.0000000e-20
   1.0471768e-04   1.0000000e-20
   1.0568760e-04   1.0000000e-20
   1.0666650e-04   1.0000000e-20
   1.0765446e-04   1.0000000e-20
   1.0865158e-04   1.0000000e-20
   1.0965793e-04   1.0000000e-20
   1.1067360e-04   1.0000000e-20
   1.1169868e-04   1.0000000e-20
   1.1273326e-04   1.0000000e-20
   1.1377741e-04   1.0000000e-20
   1.1483124e-04   1.0000000e-20
   1.1589483e-04   1.0000000e-20
   1.1696827e-04   1.0000000e-20
   1.1805165e-04   1.0000000e-20
   1.1914507e-04   1.0000000e-20
   1.2024861e-04   1.0000000e-20
   1.2136238e-04   1.0000000e-20
   1.2248646e-04   1.0000000e-20
   1.2362095e-04   1.0000000e-20
   1.2476596e-04   1.0000000e-20
   1.2592156e-04   1.0000000e-20
   1.2708787e-04   1.0000000e-20
   1.2826498e-04   1.0000000e-20
   1.2945300e-04   1.0000000e-20
   1.3065202e-04   1.0000000e-20
   1.3186214e-04   1.0000000e-20
   1.3308347e-04   1.0000000e-20
   1.3431612e-04   1.0000000e-20
   1.3556018e-04   1.0000000e-20
   1.3681576e-04   1.0000000e-20
   1.3808298e-04   1.0000000e-20
   1.3936193e-04   1.0000000e-20
   1.4065272e-04   1.0000000e-20
   1.4195548e-04   1.0000000e-20
   1.4327030e-04   1.0000000e-20
   1.4459729e-04   1.0000000e-20
   1.4593658e-04   1.0000000e-20
   1.4728827e-04   1.0000000e-20
   1.4865248e-04   1.0000000e-20
   1.5002933e-04   1.0000000e-20
   1.5141893e-04   1.0000000e-20
   1.5282140e-04   1.0000000e-20
   1.5423686e-04   1.0000000e-20
   1.5566544e-04   1.0000000e-20
   1.5710724e-04   1.0000000e-20
   1.5856240e-04   1.0000000e-20
   1.6003103e-04   1.0000000e-20
   1.6151327e-04   1.0000000e-20
   1.6300924e-04   1.0000000e-20
   1.6451906e-04   1.0000000e-20
   1.6604287e-04   1.0000000e-20
   1.6758079e-04   1.0000000e-20
   1.6913295e-04   1.0000000e-20
   1.7069949e-04   1.0000000e-20
   1.7228054e-04   1.0000000e-20
   1.7387624e-04   1.0000000e-20
   1.7548671e-04   1.0000000e-20
   1.7711211e-04   1.0000000e-20
   1.7875255e-04   1.0000000e-20
   1.8040819e-04   1.0000000e-20
   1.8207917e-04   1.0000000e-20
   1.8376562e-04   1.0000000e-20
   1.8546769e-04   1.0000000e-20
   1.8718553e-04   1.0000000e-20
   1.8891928e-04   1.0000000e-20
   1.9066908e-04   1.0000000e-20
   1.9243510e-04   1.0000000e-20
   1.9421747e-04   1.0000000e-20
   1.9601635e-04   1.0000000e-20
   1.9783189e-04   1.0000000e-20
   1.9966425e-04   1.0000000e-20
   2.0151357e-04   1.0000000e-20
   2.0338003e-04   1.0000000e-20
   2.0526378e-04   1.0000000e-20
   2.0716497e-04   1.0000000e-20
   2.0908377e-04   1.0000000e-20
   2.1102034e-04   1.0000000e-20
   2.1297485e-04   1.0000000e-20
   2.1494747e-04   1.0000000e-20
   2.1693835e-04   1.0000000e-20
   2.1894768e-04   1.0000000e-20
   2.2097561e-04   1.0000000e-20
   2.2302233e-04   1.0000000e-20
   2.2508801e-04   1.0000000e-20
   2.2717281e-04   1.0000000e-20
   2.2927693e-04   1.0000000e-20
   2.3140054e-04   1.0000000e-20
   2.3354381e-04   1.0000000e-20
   2.3570694e-04   1.0000000e-20
   2.3789010e-04   1.0000000e-20
   2.4009349e-04   1.0000000e-20
   2.4231728e-04   1.0000000e-20
   2.4456167e-04   1.0000000e-20
   2.4682685e-04   1.0000000e-20
   2.4911300e-04   1.0000000e-20
   2.5142033e-04   1.0000000e-20
   2.5374904e-04   1.0000000e-20
   2.5609931e-04   1.0000000e-20
   2.5847135e-04   1.0000000e-20
   2.6086536e-04   1.0000000e-20
   2.6328155e-04   1.0000000e-20
   2.6572011e-04   1.0000000e-20
   2.6818126e-04   1.0000000e-20
   2.7066521e-04   1.0000000e-20
   2.7317216e-04   1.0000000e-20
   2.7570233e-04   1.0000000e-20
   2.7825594e-04   1.0000000e-20
   2.8083320e-04   1.0000000e-20
   2.8343433e-04   1.0000000e-20
   2.8605955e-04   1.0000000e-20
   2.8870909e-04   1.0000000e-20
   2.9138317e-04   1.0000000e-20
   2.9408202e-04   1.0000000e-20
   2.9680586e-04   1.0000000e-20
   2.9955493e-04   1.0000000e-20
   3.0232947e-04   1.0000000e-20
   3.0512970e-04   1.0000000e-20
   3.0795587e-04   1.0000000e-20
   3.1080822e-04   1.0000000e-20
   3.1368698e-04   1.0000000e-20
   3.1659241e-04   1.0000000e-20
   3.1952475e-04   1.0000000e-20
   3.2248425e-04   1.0000000e-20
   3.2547116e-04   1.0000000e-20
   3.2848574e-04   1.0000000e-20
   3.3152823e-04   1.0000000e-20
   3.3459891e-04   1.0000000e-20
   3.3769803e-04   1.0000000e-20
   3.4082585e-04   1.0000000e-20
   3.4398265e-04   1.0000000e-20
   3.4716868e-04   1.0000000e-20
   3.5038422e-04   1.0000000e-20
   3.5362955e-04   1.0000000e-20
   3.5690493e-04   1.0000000e-20
   3.6021066e-04   1.0000000e-20
   3.6354700e-04   1.0000000e-20
   3.6691424e-04   1.0000000e-20
   3.7031267e-04   1.0000000e-20
   3.7374257e-04   1.0000000e-20
   3.7720425e-04   1.0000000e-20
   3.8069799e-04   1.0000000e-20
   3.8422408e-04   1.0000000e-20
   3.8778284e-04   1.0000000e-20
   3.9137456e-04   1.0000000e-20
   3.9499955e-04   1.0000000e-20
   3.9865811e-04   1.0000000e-20
   4.0235055e-04   1.0000000e-20
   4.0607720e-04   1.0000000e-20
   4.0983837e-04   1.0000000e-20
   4.1363437e-04   1.0000000e-20
   4.1746553e-04   1.0000000e-20
   4.2133217e-04   1.0000000e-20
   4.2523463e-04   1.0000000e-20
   4.2917324e-04   1.0000000e-20
   4.3314832e-04   1.0000000e-20
   4.3716022e-04   1.0000000e-20
   4.4120929e-04   1.0000000e-20
   4.4529585e-04   1.0000000e-20
   4.4942027e-04   1.0000000e-20
   4.5358288e-04   1.0000000e-20
   4.5778405e-04   1.0000000e-20
   4.6202414e-04   1.0000000e-20
   4.6630349e-04   1.0000000e-20
   4.7062248e-04   1.0000000e-20
   4.7498148e-04   1.0000000e-20
   4.7938085e-04   1.0000000e-20
   4.8382097e-04   1.0000000e-20
   4.8830221e-04   1.0000000e-20
   4.9282496e-04   1.0000000e-20
   4.9738960e-04   1.0000000e-20
   5.0199651e-04   1.0000000e-20
   5.0664610e-04   1.0000000e-20
   5.1133875e-04   1.0000000e-20
   5.1607487e-04   1.0000000e-20
   5.2085486e-04   1.0000000e-20
   5.2567911e-04   1.0000000e-20
   5.3054805e-04   1.0000000e-20
   5.3546209e-04   1.0000000e-20
   5.4042164e-04   1.0000000e-20
   5.4542713e-04   1.0000000e-20
   5.5047898e-04   1.0000000e-20
   5.5557762e-04   1.0000000e-20
   5.6072349e-04   1.0000000e-20
   5.6591702e-04   1.0000000e-20
   5.7115865e-04   1.0000000e-20
   5.7644883e-04   1.0000000e-20
   5.8178801e-04   1.0000000e-20
   5.8717664e-04   1.0000000e-20
   5.9261518e-04   1.0000000e-20
   5.9810410e-04   1.0000000e-20
   6.0364385e-04   1.0000000e-20
   6.0923492e-04   1.0000000e-20
   6.1487777e-04   1.0000000e-20
   6.2057288e-04   1.0000000e-20
   6.2632075e-04   1.0000000e-20
   6.3212185e-04   1.0000000e-20
   6.3797668e-04   1.0000000e-20
   6.4388574e-04   1.0000000e-20
   6.4984954e-04   1.0000000e-20
   6.5586857e-04   1.0000000e-20
   6.6194335e-04   1.0000000e-20
   6.6807439e-04   1.0000000e-20
   6.7426222e-04   1.0000000e-20
   6.8050737e-04   1.0000000e-20
   6.8681036e-04   1.0000000e-20
   6.9317173e-04   1.0000000e-20
   6.9959202e-04   1.0000000e-20
   7.0607177e-04   1.0000000e-20
   7.1261154e-04   1.0000000e-20
   7.1921189e-04   1.0000000e-20
   7.2587337e-04   1.0000000e-20
   7.3259654e-04   1.0000000e-20
   7.3938199e-04   1.0000000e-20
   7.4623029e-04   1.0000000e-20
   7.5314202e-04   1.0000000e-20
   7.6011776e-04   1.0000000e-20
   7.6715812e-04   1.0000000e-20
   7.7426368e-04   1.0000000e-20
   7.8143506e-04   1.0000000e-20
   7.8867286e-04   1.0000000e-20
   7.9597770e-04   1.0000000e-20
   8.0335020e-04   1.0000000e-20
   8.1079098e-04   1.0000000e-20
   8.1830068e-04   1.0000000e-20
   8.2587994e-04   1.0000000e-20
   8.3352940e-04   1.0000000e-20
   8.4124970e-04   1.0000000e-20
   8.4904152e-04   1.0000000e-20
   8.5690551e-04   1.0000000e-20
   8.6484233e-04   1.0000000e-20
   8.7285266e-04   1.0000000e-20
   8.8093719e-04   1.0000000e-20
   8.8909660e-04   1.0000000e-20
   8.9733158e-04   1.0000000e-20
   9.0564284e-04   1.0000000e-20
   9.1403107e-04   1.0000000e-20
   9.2249701e-04   1.0000000e-20
   9.3104135e-04   1.0000000e-20
   9.3966483e-04   1.0000000e-20
   9.4836819e-04   1.0000000e-20
   9.5715215e-04   1.0000000e-20
   9.6601748e-04   1.0000000e-20
   9.7496492e-04   1.0000000e-20
   9.8399523e-04   1.0000000e-20
   9.9310918e-04   1.0000000e-20
   1.0023075e-03   1.0000000e-20
   1.0115911e-03   1.0000000e-20
   1.0209607e-03   1.0000000e-20
   1.0304170e-03   1.0000000e-20
   1.0399609e-03   1.0000000e-20
   1.0495932e-03   1.0000000e-20
   1.0593148e-03   1.0000000e-20
   1.0691263e-03   1.0000000e-20
   1.0790288e-03   1.0000000e-20
   1.0890230e-03   1.0000000e-20
   1.0991097e-03   1.0000000e-20
   1.1092899e-03   1.0000000e-20
   1.1195643e-03   1.0000000e-20
   1.1299339e-03   1.0000000e-20
   1.1403996e-03   1.0000000e-20
   1.1509622e-03   1.0000000e-20
   1.1616226e-03   1.0000000e-20
   1.1723818e-03   1.0000000e-20
   1.1832406e-03   1.0000000e-20
   1.1942000e-03   1.0000000e-20
   1.2052609e-03   1.0000000e-20
   1.2164243e-03   1.0000000e-20
   1.2276910e-03   1.0000000e-20
   1.2390622e-03   1.0000000e-20
   1.2505386e-03   1.0000000e-20
   1.2621213e-03   1.0000000e-20
   1.2738113e-03   1.0000000e-20
   1.2856096e-03   1.0000000e-20
   1.2975172e-03   1.0000000e-20
   1.3095350e-03   1.0000000e-20
   1.3216642e-03   1.0000000e-20
   1.3339057e-03   1.0000000e-20
   1.3462606e-03   1.0000000e-20
   1.3587299e-03   1.0000000e-20
   1.3713147e-03   1.0000000e-20
   1.3840161e-03   1.0000000e-20
   1.3968351e-03   1.0000000e-20
   1.4097729e-03   1.0000000e-20
   1.4228305e-03   1.0000000e-20
   1.4360090e-03   1.0000000e-20
   1.4493096e-03   1.0000000e-20
   1.4627334e-03   1.0000000e-20
   1.4762815e-03   1.0000000e-20
   1.4899551e-03   1.0000000e-20
   1.5037553e-03   1.0000000e-20
   1.5176834e-03   1.0000000e-20
   1.5317405e-03   1.0000000e-20
   1.5459277e-03   1.0000000e-20
   1.5602464e-03   1.0000000e-20
   1.5746977e-03   1.0000000e-20
   1.5892829e-03   1.0000000e-20
   1.6040031e-03   1.0000000e-20
   1.6188597e-03   1.0000000e-20
   1.6338539e-03   1.0000000e-20
   1.6489869e-03   1.0000000e-20
   1.6642602e-03   1.0000000e-20
   1.6796749e-03   1.0000000e-20
   1.6952323e-03   1.0000000e-20
   1.7109339e-03   1.0000000e-20
   1.7267809e-03   1.0000000e-20
   1.7427747e-03   1.0000000e-20
   1.7589166e-03   1.0000000e-20
   1.7752080e-03   1.0000000e-20
   1.7916503e-03   1.0000000e-20
   1.8082449e-03   1.0000000e-20
   1.8249932e-03   1.0000000e-20
   1.8418967e-03   1.0000000e-20
   1.8589567e-03   1.0000000e-20
   1.8761747e-03   1.0000000e-20
   1.8935522e-03   1.0000000e-20
   1.9110906e-03   1.0000000e-20
   1.9287915e-03   1.0000000e-20
   1.9466563e-03   1.0000000e-20
   1.9646866e-03   1.0000000e-20
   1.9828839e-03   1.0000000e-20
   2.0012498e-03   1.0000000e-20
   2.0197858e-03   1.0000000e-20
   2.0384934e-03   1.0000000e-20
   2.0573743e-03   1.0000000e-20
   2.0764301e-03   1.0000000e-20
   2.0956624e-03   1.0000000e-20
   2.1150728e-03   1.0000000e-20
   2.1346630e-03   1.0000000e-20
   2.1544347e-03   1.0000000e-20
   2.1743895e-03   1.0000000e-20
   2.1945291e-03   1.0000000e-20
   2.2148552e-03   1.0000000e-20
   2.2353696e-03   1.0000000e-20
   2.2560741e-03   1.0000000e-20
   2.2769703e-03   1.0000000e-20
   2.2980600e-03   1.0000000e-20
   2.3193451e-03   1.0000000e-20
   2.3408273e-03   1.0000000e-20
   2.3625085e-03   1.0000000e-20
   2.3843905e-03   1.0000000e-20
   2.4064752e-03   1.0000000e-20
   2.4287644e-03   1.0000000e-20
   2.4512601e-03   1.0000000e-20
   2.4739641e-03   1.0000000e-20
   2.4968784e-03   1.0000000e-20
   2.5200050e-03   1.0000000e-20
   2.5433458e-03   1.0000000e-20
   2.5669027e-03   1.0000000e-20
   2.5906779e-03   1.0000000e-20
   2.6146732e-03   1.0000000e-20
   2.6388908e-03   1.0000000e-20
   2.6633327e-03   1.0000000e-20
   2.6880010e-03   1.0000000e-20
   2.7128978e-03   1.0000000e-20
   2.7380252e-03   1.0000000e-20
   2.7633853e-03   1.0000000e-20
   2.7889803e-03   1.0000000e-20
   2.8148124e-03   1.0000000e-20
   2.8408837e-03   1.0000000e-20
   2.8671965e-03   1.0000000e-20
   2.8937530e-03   1.0000000e-20
   2.9205555e-03   1.0000000e-20
   2.9476063e-03   1.0000000e-20
   2.9749075e-03   1.0000000e-20
   3.0024617e-03   1.0000000e-20
   3.0302711e-03   1.0000000e-20
   3.0583380e-03   1.0000000e-20
   3.0866649e-03   1.0000000e-20
   3.1152542e-03   1.0000000e-20
   3.1441083e-03   1.0000000e-20
   3.1732296e-03   1.0000000e-20
   3.2026207e-03   1.0000000e-20
   3.2322840e-03   1.0000000e-20
   3.2622220e-03   1.0000000e-20
   3.2924373e-03   1.0000000e-20
   3.3229325e-03   1.0000000e-20
   3.3537102e-03   1.0000000e-20
   3.3847729e-03   1.0000000e-20
   3.4161233e-03   1.0000000e-20
   3.4477641e-03   1.0000000e-20
   3.4796979e-03   1.0000000e-20
   3.5119275e-03   1.0000000e-20
   3.5444557e-03   1.0000000e-20
   3.5772851e-03   1.0000000e-20
   3.6104186e-03   1.0000000e-20
   3.6438590e-03   1.0000000e-20
   3.6776091e-03   1.0000000e-20
   3.7116718e-03   1.0000000e-20
   3.7460500e-03   1.0000000e-20
   3.7807467e-03   1.0000000e-20
   3.8157647e-03   1.0000000e-20
   3.8511070e-03   1.0000000e-20
   3.8867767e-03   1.0000000e-20
   3.9227768e-03   1.0000000e-20
   3.9591103e-03   1.0000000e-20
   3.9957803e-03   1.0000000e-20
   4.0327900e-03   1.0000000e-20
   4.0701425e-03   1.0000000e-20
   4.1078409e-03   1.0000000e-20
   4.1458885e-03   1.0000000e-20
   4.1842885e-03   1.0000000e-20
   4.2230442e-03   1.0000000e-20
   4.2621588e-03   1.0000000e-20
   4.3016358e-03   1.0000000e-20
   4.3414783e-03   1.0000000e-20
   4.3816899e-03   1.0000000e-20
   4.4222740e-03   1.0000000e-20
   4.4632339e-03   1.0000000e-20
   4.5045733e-03   1.0000000e-20
   4.5462955e-03   1.0000000e-20
   4.5884041e-03   1.0000000e-20
   4.6309028e-03   1.0000000e-20
   4.6737951e-03   1.0000000e-20
   4.7170847e-03   1.0000000e-20
   4.7607752e-03   1.0000000e-20
   4.8048704e-03   1.0000000e-20
   4.8493741e-03   1.0000000e-20
   4.8942899e-03   1.0000000e-20
   4.9396217e-03   1.0000000e-20
   4.9853735e-03   1.0000000e-20
   5.0315489e-03   1.0000000e-20
   5.0781521e-03   1.0000000e-20
   5.1251869e-03   1.0000000e-20
   5.1726574e-03   1.0000000e-20
   5.2205675e-03   1.0000000e-20
   5.2689214e-03   1.0000000e-20
   5.3177232e-03   1.0000000e-20
   5.3669769e-03   1.0000000e-20
   5.4166869e-03   1.0000000e-20
   5.4668573e-03   1.0000000e-20
   5.5174924e-03   1.0000000e-20
   5.5685964e-03   1.0000000e-20
   5.6201738e-03   1.0000000e-20
   5.6722290e-03   1.0000000e-20
   5.7247662e-03   1.0000000e-20
   5.7777901e-03   1.0000000e-20
   5.8313051e-03   1.0000000e-20
   5.8853158e-03   1.0000000e-20
   5.9398267e-03   1.0000000e-20
   5.9948425e-03   1.0000000e-20
   6.0503679e-03   1.0000000e-20
   6.1064075e-03   1.0000000e-20
   6.1629663e-03   1.0000000e-20
   6.2200488e-03   1.0000000e-20
   6.2776601e-03   1.0000000e-20
   6.3358050e-03   1.0000000e-20
   6.3944884e-03   1.0000000e-20
   6.4537154e-03   1.0000000e-20
   6.5134909e-03   1.0000000e-20
   6.5738201e-03   1.0000000e-20
   6.6347081e-03   1.0000000e-20
   6.6961601e-03   1.0000000e-20
   6.7581812e-03   1.0000000e-20
   6.8207767e-03   1.0000000e-20
   6.8839521e-03   1.0000000e-20
   6.9477125e-03   1.0000000e-20
   7.0120636e-03   1.0000000e-20
   7.0770107e-03   1.0000000e-20
   7.1425593e-03   1.0000000e-20
   7.2087150e-03   1.0000000e-20
   7.2754835e-03   1.0000000e-20
   7.3428704e-03   1.0000000e-20
   7.4108815e-03   1.0000000e-20
   7.4795225e-03   1.0000000e-20
   7.5487993e-03   1.0000000e-20
   7.6187177e-03   1.0000000e-20
   7.6892837e-03   1.0000000e-20
   7.7605033e-03   1.0000000e-20
   7.8323826e-03   1.0000000e-20
   7.9049276e-03   1.0000000e-20
   7.9781446e-03   1.0000000e-20
   8.0520397e-03   1.0000000e-20
   8.1266192e-03   1.0000000e-20
   8.2018895e-03   1.0000000e-20
   8.2778570e-03   1.0000000e-20
   8.3545281e-03   1.0000000e-20
   8.4319093e-03   1.0000000e-20
   8.5100072e-03   1.0000000e-20
   8.5888286e-03   1.0000000e-20
   8.6683799e-03   1.0000000e-20
   8.7486681e-03   1.0000000e-20
   8.8297000e-03   1.0000000e-20
   8.9114823e-03   1.0000000e-20
   8.9940222e-03   1.0000000e-20
   9.0773265e-03   1.0000000e-20
   9.1614025e-03   1.0000000e-20
   9.2462571e-03   1.0000000e-20
   9.3318977e-03   1.0000000e-20
   9.4183315e-03   1.0000000e-20
   9.5055659e-03   1.0000000e-20
   9.5936083e-03   1.0000000e-20
   9.6824661e-03   1.0000000e-20
   9.7721470e-03   1.0000000e-20
   9.8626585e-03   1.0000000e-20
   9.9540083e-03   1.0000000e-20
   1.0046204e-02   1.0000000e-20
   1.0139254e-02   1.0000000e-20
   1.0233166e-02   1.0000000e-20
   1.0327947e-02   1.0000000e-20
   1.0423607e-02   1.0000000e-20
   1.0520152e-02   1.0000000e-20
   1.0617592e-02   1.0000000e-20
   1.0715934e-02   1.0000000e-20
   1.0815187e-02   1.0000000e-20
   1.0915359e-02   1.0000000e-20
   1.1016459e-02   1.0000000e-20
   1.1118496e-02   1.0000000e-20
   1.1221478e-02   1.0000000e-20
   1.1325413e-02   1.0000000e-20
   1.1430311e-02   1.0000000e-20
   1.1536181e-02   1.0000000e-20
   1.1643031e-02   1.0000000e-20
   1.1750871e-02   1.0000000e-20
   1.1859710e-02   1.0000000e-20
   1.1969557e-02   1.0000000e-20
   1.2080421e-02   1.0000000e-20
   1.2192313e-02   1.0000000e-20
   1.2305240e-02   1.0000000e-20
   1.2419214e-02   1.0000000e-20
   1.2534243e-02   1.0000000e-20
   1.2650337e-02   1.0000000e-20
   1.2767507e-02   1.0000000e-20
   1.2885762e-02   1.0000000e-20
   1.3005113e-02   1.0000000e-20
   1.3125568e-02   1.0000000e-20
   1.3247140e-02   1.0000000e-20
   1.3369837e-02   1.0000000e-20
   1.3493671e-02   1.0000000e-20
   1.3618652e-02   1.0000000e-20
   1.3744791e-02   1.0000000e-20
   1.3872098e-02   1.0000000e-20
   1.4000584e-02   1.0000000e-20
   1.4130260e-02   1.0000000e-20
   1.4261137e-02   1.0000000e-20
   1.4393226e-02   1.0000000e-20
   1.4526539e-02   1.0000000e-20
   1.4661087e-02   1.0000000e-20
   1.4796881e-02   1.0000000e-20
   1.4933932e-02   1.0000000e-20
   1.5072253e-02   1.0000000e-20
   1.5211855e-02   1.0000000e-20
   1.5352750e-02   1.0000000e-20
   1.5494950e-02   1.0000000e-20
   1.5638468e-02   1.0000000e-20
   1.5783314e-02   1.0000000e-20
   1.5929502e-02   1.0000000e-20
   1.6077044e-02   1.0000000e-20
   1.6225953e-02   1.0000000e-20
   1.6376241e-02   1.0000000e-20
   1.6527921e-02   1.0000000e-20
   1.6681005e-02   1.0000000e-20
   1.6835508e-02   1.0000000e-20
   1.6991442e-02   1.0000000e-20
   1.7148820e-02   1.0000000e-20
   1.7307655e-02   1.0000000e-20
   1.7467962e-02   1.0000000e-20
   1.7629754e-02   1.0000000e-20
   1.7793044e-02   1.0000000e-20
   1.7957846e-02   1.0000000e-20
   1.8124175e-02   1.0000000e-20
   1.8292045e-02   1.0000000e-20
   1.8461469e-02   1.0000000e-20
   1.8632463e-02   1.0000000e-20
   1.8805041e-02   1.0000000e-20
   1.8979216e-02   1.0000000e-20
   1.9155006e-02   1.0000000e-20
   1.9332423e-02   1.0000000e-20
   1.9511483e-02   1.0000000e-20
   1.9692203e-02   1.0000000e-20
   1.9874595e-02   1.0000000e-20
   2.0058678e-02   1.0000000e-20
   2.0244465e-02   1.0000000e-20
   2.0431973e-02   1.0000000e-20
   2.0621218e-02   1.0000000e-20
   2.0812216e-02   1.0000000e-20
   2.1004982e-02   1.0000000e-20
   2.1199535e-02   1.0000000e-20
   2.1395889e-02   1.0000000e-20
   2.1594062e-02   1.0000000e-20
   2.1794070e-02   1.0000000e-20
   2.1995931e-02   1.0000000e-20
   2.2199661e-02   1.0000000e-20
   2.2405279e-02   1.0000000e-20
   2.2612801e-02   1.0000000e-20
   2.2822245e-02   1.0000000e-20
   2.3033629e-02   1.0000000e-20
   2.3246971e-02   1.0000000e-20
   2.3462288e-02   1.0000000e-20
   2.3679601e-02   1.0000000e-20
   2.3898926e-02   1.0000000e-20
   2.4120282e-02   1.0000000e-20
   2.4343689e-02   1.0000000e-20
   2.4569165e-02   1.0000000e-20
   2.4796729e-02   1.0000000e-20
   2.5026401e-02   1.0000000e-20
   2.5258200e-02   1.0000000e-20
   2.5492147e-02   1.0000000e-20
   2.5728260e-02   1.0000000e-20
   2.5966560e-02   1.0000000e-20
   2.6207067e-02   1.0000000e-20
   2.6449802e-02   1.0000000e-20
   2.6694785e-02   1.0000000e-20
   2.6942037e-02   1.0000000e-20
   2.7191579e-02   1.0000000e-20
   2.7443433e-02   1.0000000e-20
   2.7697619e-02   1.0000000e-20
   2.7954160e-02   1.0000000e-20
   2.8213077e-02   1.0000000e-20
   2.8474392e-02   1.0000000e-20
   2.8738127e-02   1.0000000e-20
   2.9004305e-02   1.0000000e-20
   2.9272948e-02   1.0000000e-20
   2.9544080e-02   1.0000000e-20
   2.9817723e-02   1.0000000e-20
   3.0093900e-02   1.0000000e-20
   3.0372636e-02   1.0000000e-20
   3.0653953e-02   1.0000000e-20
   3.0937876e-02   1.0000000e-20
   3.1224428e-02   1.0000000e-20
   3.1513635e-02   1.0000000e-20
   3.1805520e-02   1.0000000e-20
   3.2100109e-02   1.0000000e-20
   3.2397426e-02   1.0000000e-20
   3.2697497e-02   1.0000000e-20
   3.3000348e-02   1.0000000e-20
   3.3306003e-02   1.0000000e-20
   3.3614490e-02   1.0000000e-20
   3.3925834e-02   1.0000000e-20
   3.4240061e-02   1.0000000e-20
   3.4557199e-02   1.0000000e-20
   3.4877275e-02   1.0000000e-20
   3.5200315e-02   1.0000000e-20
   3.5526347e-02   1.0000000e-20
   3.5855399e-02   1.0000000e-20
   3.6187498e-02   1.0000000e-20
   3.6522674e-02   1.0000000e-20
   3.6860954e-02   1.0000000e-20
   3.7202367e-02   1.0000000e-20
   3.7546942e-02   1.0000000e-20
   3.7894709e-02   1.0000000e-20
   3.8245697e-02   1.0000000e-20
   3.8599936e-02   1.0000000e-20
   3.8957456e-02   1.0000000e-20
   3.9318288e-02   1.0000000e-20
   3.9682461e-02   1.0000000e-20
   4.0050008e-02   1.0000000e-20
   4.0420958e-02   1.0000000e-20
   4.0795345e-02   1.0000000e-20
   4.1173199e-02   1.0000000e-20
   4.1554553e-02   1.0000000e-20
   4.1939440e-02   1.0000000e-20
   4.2327891e-02   1.0000000e-20
   4.2719940e-02   1.0000000e-20
   4.3115620e-02   1.0000000e-20
   4.3514965e-02   1.0000000e-20
   4.3918009e-02   1.0000000e-20
   4.4324786e-02   1.0000000e-20
   4.4735331e-02   1.0000000e-20
   4.5149678e-02   1.0000000e-20
   4.5567863e-02   1.0000000e-20
   4.5989921e-02   1.0000000e-20
   4.6415888e-02   1.0000000e-20
   4.6845801e-02   1.0000000e-20
   4.7279696e-02   1.0000000e-20
   4.7717609e-02   1.0000000e-20
   4.8159579e-02   1.0000000e-20
   4.8605642e-02   1.0000000e-20
   4.9055837e-02   1.0000000e-20
   4.9510202e-02   1.0000000e-20
   4.9968775e-02   1.0000000e-20
   5.0431595e-02   1.0000000e-20
   5.0898702e-02   1.0000000e-20
   5.1370135e-02   1.0000000e-20
   5.1845935e-02   1.0000000e-20
   5.2326142e-02   1.0000000e-20
   5.2810797e-02   1.0000000e-20
   5.3299941e-02   1.0000000e-20
   5.3793615e-02   1.0000000e-20
   5.4291862e-02   1.0000000e-20
   5.4794723e-02   1.0000000e-20
   5.5302243e-02   1.0000000e-20
   5.5814462e-02   1.0000000e-20
   5.6331427e-02   1.0000000e-20
   5.6853179e-02   1.0000000e-20
   5.7379764e-02   1.0000000e-20
   5.7911226e-02   1.0000000e-20
   5.8447611e-02   1.0000000e-20
   5.8988964e-02   1.0000000e-20
   5.9535331e-02   1.0000000e-20
   6.0086759e-02   1.0000000e-20
   6.0643294e-02   1.0000000e-20
   6.1204984e-02   1.0000000e-20
   6.1771876e-02   1.0000000e-20
   6.2344019e-02   1.0000000e-20
   6.2921461e-02   1.0000000e-20
   6.3504252e-02   1.0000000e-20
   6.4092440e-02   1.0000000e-20
   6.4686077e-02   1.0000000e-20
   6.5285211e-02   1.0000000e-20
   6.5889896e-02   1.0000000e-20
   6.6500180e-02   1.0000000e-20
   6.7116118e-02   1.0000000e-20
   6.7737760e-02   1.0000000e-20
   6.8365160e-02   1.0000000e-20
   6.8998371e-02   1.0000000e-20
   6.9637447e-02   1.0000000e-20
   7.0282443e-02   1.0000000e-20
   7.0933412e-02   1.0000000e-20
   7.1590411e-02   1.0000000e-20
   7.2253495e-02   1.0000000e-20
   7.2922721e-02   1.0000000e-20
   7.3598145e-02   1.0000000e-20
   7.4279825e-02   1.0000000e-20
   7.4967819e-02   1.0000000e-20
   7.5662185e-02   1.0000000e-20
   7.6362983e-02   1.0000000e-20
   7.7070271e-02   1.0000000e-20
   7.7784111e-02   1.0000000e-20
   7.8504562e-02   1.0000000e-20
   7.9231686e-02   1.0000000e-20
   7.9965545e-02   1.0000000e-20
   8.0706201e-02   1.0000000e-20
   8.1453718e-02   1.0000000e-20
   8.2208158e-02   1.0000000e-20
   8.2969585e-02   1.0000000e-20
   8.3738065e-02   1.0000000e-20
   8.4513663e-02   1.0000000e-20
   8.5296445e-02   1.0000000e-20
   8.6086477e-02   1.0000000e-20
   8.6883826e-02   1.0000000e-20
   8.7688561e-02   1.0000000e-20
   8.8500749e-02   1.0000000e-20
   8.9320460e-02   1.0000000e-20
   9.0147763e-02   1.0000000e-20
   9.0982729e-02   1.0000000e-20
   9.1825428e-02   1.0000000e-20
   9.2675933e-02   1.0000000e-20
   9.3534315e-02   1.0000000e-20
   9.4400648e-02   1.0000000e-20
   9.5275005e-02   1.0000000e-20
   9.6157460e-02   1.0000000e-20
   9.7048089e-02   1.0000000e-20
   9.7946967e-02   1.0000000e-20
   9.8854170e-02   1.0000000e-20
   9.9769776e-02   1.0000000e-20
   1.0069386e-01   1.0000000e-20
   1.0162651e-01   1.0000000e-20
   1.0256779e-01   1.0000000e-20
   1.0351780e-01   1.0000000e-20
   1.0447660e-01   1.0000000e-20
   1.0544428e-01   1.0000000e-20
   1.0642092e-01   1.0000000e-20
   1.0740662e-01   1.0000000e-20
   1.0840144e-01   1.0000000e-20
   1.0940547e-01   1.0000000e-20
   1.1041881e-01   1.0000000e-20
   1.1144153e-01   1.0000000e-20
   1.1247372e-01   1.0000000e-20
   1.1351547e-01   1.0000000e-20
   1.1456687e-01   1.0000000e-20
   1.1562801e-01   1.0000000e-20
   1.1669898e-01   1.0000000e-20
   1.1777987e-01   1.0000000e-20
   1.1887077e-01   1.0000000e-20
   1.1997177e-01   1.0000000e-20
   1.2108298e-01   1.0000000e-20
   1.2220447e-01   1.0000000e-20
   1.2333635e-01   1.0000000e-20
   1.2447871e-01   1.0000000e-20
   1.2563166e-01   1.0000000e-20
   1.2679528e-01   1.0000000e-20
   1.2796969e-01   1.0000000e-20
   1.2915497e-01   1.0000000e-20
   1.3035122e-01   1.0000000e-20
   1.3155856e-01   1.0000000e-20
   1.3277708e-01   1.0000000e-20
   1.3400689e-01   1.0000000e-20
   1.3524809e-01   1.0000000e-20
   1.3650078e-01   1.0000000e-20
   1.3776508e-01   1.0000000e-20
   1.3904108e-01   1.0000000e-20
   1.4032891e-01   1.0000000e-20
   1.4162866e-01   1.0000000e-20
   1.4294045e-01   1.0000000e-20
   1.4426440e-01   1.0000000e-20
   1.4560060e-01   1.0000000e-20
   1.4694918e-01   1.0000000e-20
   1.4831025e-01   1.0000000e-20
   1.4968393e-01   1.0000000e-20
   1.5107033e-01   1.0000000e-20
   1.5246957e-01   1.0000000e-20
   1.5388178e-01   1.0000000e-20
   1.5530706e-01   1.0000000e-20
   1.5674554e-01   1.0000000e-20
   1.5819735e-01   1.0000000e-20
   1.5966260e-01   1.0000000e-20
   1.6114143e-01   1.0000000e-20
   1.6263395e-01   1.0000000e-20
   1.6414030e-01   1.0000000e-20
   1.6566060e-01   1.0000000e-20
   1.6719498e-01   1.0000000e-20
   1.6874357e-01   1.0000000e-20
   1.7030650e-01   1.0000000e-20
   1.7188391e-01   1.0000000e-20
   1.7347594e-01   1.0000000e-20
   1.7508270e-01   1.0000000e-20
   1.7670435e-01   1.0000000e-20
   1.7834102e-01   1.0000000e-20
   1.7999285e-01   1.0000000e-20
   1.8165998e-01   1.0000000e-20
   1.8334255e-01   1.0000000e-20
   1.8504070e-01   1.0000000e-20
   1.8675458e-01   1.0000000e-20
   1.8848434e-01   1.0000000e-20
   1.9023012e-01   1.0000000e-20
   1.9199207e-01   1.0000000e-20
   1.9377033e-01   1.0000000e-20
   1.9556507e-01   1.0000000e-20
   1.9737643e-01   1.0000000e-20
   1.9920457e-01   1.0000000e-20
   2.0104964e-01   1.0000000e-20
   2.0291180e-01   1.0000000e-20
   2.0479121e-01   1.0000000e-20
   2.0668802e-01   1.0000000e-20
   2.0860241e-01   1.0000000e-20
   2.1053452e-01   1.0000000e-20
   2.1248454e-01   1.0000000e-20
   2.1445261e-01   1.0000000e-20
   2.1643891e-01   1.0000000e-20
   2.1844361e-01   1.0000000e-20
   2.2046687e-01   1.0000000e-20
   2.2250888e-01   1.0000000e-20
   2.2456980e-01   1.0000000e-20
   2.2664981e-01   1.0000000e-20
   2.2874908e-01   1.0000000e-20
   2.3086780e-01   1.0000000e-20
   2.3300614e-01   1.0000000e-20
   2.3516429e-01   1.0000000e-20
   2.3734243e-01   1.0000000e-20
   2.3954074e-01   1.0000000e-20
   2.4175941e-01   1.0000000e-20
   2.4399863e-01   1.0000000e-20
   2.4625859e-01   1.0000000e-20
   2.4853949e-01   1.0000000e-20
   2.5084151e-01   1.0000000e-20
   2.5316485e-01   1.0000000e-20
   2.5550971e-01   1.0000000e-20
   2.5787629e-01   1.0000000e-20
   2.6026479e-01   1.0000000e-20
   2.6267541e-01   1.0000000e-20
   2.6510836e-01   1.0000000e-20
   2.6756384e-01   1.0000000e-20
   2.7004207e-01   1.0000000e-20
   2.7254325e-01   1.0000000e-20
   2.7506760e-01   1.0000000e-20
   2.7761533e-01   1.0000000e-20
   2.8018666e-01   1.0000000e-20
   2.8278180e-01   1.0000000e-20
   2.8540098e-01   1.0000000e-20
   2.8804442e-01   1.0000000e-20
   2.9071234e-01   1.0000000e-20
   2.9340497e-01   1.0000000e-20
   2.9612254e-01   1.0000000e-20
   2.9886529e-01   1.0000000e-20
   3.0163343e-01   1.0000000e-20
   3.0442722e-01   1.0000000e-20
   3.0724688e-01   1.0000000e-20
   3.1009266e-01   1.0000000e-20
   3.1296480e-01   1.0000000e-20
   3.1586354e-01   1.0000000e-20
   3.1878913e-01   1.0000000e-20
   3.2174182e-01   1.0000000e-20
   3.2472185e-01   1.0000000e-20
   3.2772948e-01   1.0000000e-20
   3.3076498e-01   1.0000000e-20
   3.3382859e-01   1.0000000e-20
   3.3692057e-01   1.0000000e-20
   3.4004119e-01   1.0000000e-20
   3.4319072e-01   1.0000000e-20
   3.4636942e-01   1.0000000e-20
   3.4957756e-01   1.0000000e-20
   3.5281541e-01   1.0000000e-20
   3.5608326e-01   1.0000000e-20
   3.5938137e-01   1.0000000e-20
   3.6271003e-01   1.0000000e-20
   3.6606951e-01   1.0000000e-20
   3.6946012e-01   1.0000000e-20
   3.7288213e-01   1.0000000e-20
   3.7633584e-01   1.0000000e-20
   3.7982153e-01   1.0000000e-20
   3.8333951e-01   1.0000000e-20
   3.8689007e-01   1.0000000e-20
   3.9047352e-01   1.0000000e-20
   3.9409016e-01   1.0000000e-20
   3.9774030e-01   1.0000000e-20
   4.0142425e-01   1.0000000e-20
   4.0514232e-01   1.0000000e-20
   4.0889482e-01   1.0000000e-20
   4.1268208e-01   1.0000000e-20
   4.1650442e-01   1.0000000e-20
   4.2036217e-01   1.0000000e-20
   4.2425564e-01   1.0000000e-20
   4.2818518e-01   1.0000000e-20
   4.3215111e-01   1.0000000e-20
   4.3615378e-01   1.0000000e-20
   4.4019352e-01   1.0000000e-20
   4.4427067e-01   1.0000000e-20
   4.4838559e-01   1.0000000e-20
   4.5253863e-01   1.0000000e-20
   4.5673013e-01   1.0000000e-20
   4.6096045e-01   1.0000000e-20
   4.6522995e-01   1.0000000e-20
   4.6953900e-01   1.0000000e-20
   4.7388796e-01   1.0000000e-20
   4.7827720e-01   1.0000000e-20
   4.8270710e-01   1.0000000e-20
   4.8717802e-01   1.0000000e-20
   4.9169036e-01   1.0000000e-20
   4.9624449e-01   1.0000000e-20
   5.0084080e-01   1.0000000e-20
   5.0547968e-01   1.0000000e-20
   5.1016153e-01   1.0000000e-20
   5.1488675e-01   1.0000000e-20
   5.1965572e-01   1.0000000e-20
   5.2446887e-01   1.0000000e-20
   5.2932661e-01   1.0000000e-20
   5.3422933e-01   1.0000000e-20
   5.3917746e-01   1.0000000e-20
   5.4417143e-01   1.0000000e-20
   5.4921165e-01   1.0000000e-20
   5.5429855e-01   1.0000000e-20
   5.5943257e-01   1.0000000e-20
   5.6461414e-01   1.0000000e-20
   5.6984371e-01   1.0000000e-20
   5.7512171e-01   1.0000000e-20
   5.8044859e-01   1.0000000e-20
   5.8582482e-01   1.0000000e-20
   5.9125084e-01   1.0000000e-20
   5.9672712e-01   1.0000000e-20
   6.0225412e-01   1.0000000e-20
   6.0783231e-01   1.0000000e-20
   6.1346217e-01   1.0000000e-20
   6.1914418e-01   1.0000000e-20
   6.2487881e-01   1.0000000e-20
   6.3066655e-01   1.0000000e-20
   6.3650791e-01   1.0000000e-20
   6.4240337e-01   1.0000000e-20
   6.4835343e-01   1.0000000e-20
   6.5435860e-01   1.0000000e-20
   6.6041940e-01   1.0000000e-20
   6.6653633e-01   1.0000000e-20
   6.7270991e-01   1.0000000e-20
   6.7894068e-01   1.0000000e-20
   6.8522916e-01   1.0000000e-20
   6.9157588e-01   1.0000000e-20
   6.9798139e-01   1.2500000e-05
   7.0444623e-01   7.0833333e-05
   7.1097094e-01   1.7916667e-04
   7.1755609e-01   3.0416667e-04
   7.2420223e-01   4.5833333e-04
   7.3090993e-01   7.0833333e-04
   7.3767976e-01   1.0416667e-03
   7.4451229e-01   1.4541667e-03
   7.5140811e-01   1.8791667e-03
   7.5836779e-01   2.3666667e-03
   7.6539194e-01   3.0000000e-03
   7.7248115e-01   3.7083333e-03
   7.7963601e-01   4.5125000e-03
   7.8685715e-01   5.5500000e-03
   7.9414517e-01   6.7625000e-03
   8.0150070e-01   8.2000000e-03
   8.0892435e-01   9.8916667e-03
   8.1641676e-01   1.1916667e-02
   8.2397857e-01   1.4208333e-02
   8.3161042e-01   1.7016667e-02
   8.3931295e-01   2.0470833e-02
   8.4708683e-01   2.4825000e-02
   8.5493271e-01   2.9529167e-02
   8.6285126e-01   3.4295833e-02
   8.7084315e-01   3.9112500e-02
   8.7890907e-01   4.4308333e-02
   8.8704969e-01   4.9700000e-02
   8.9526571e-01   5.5608333e-02
   9.0355783e-01   6.2029167e-02
   9.1192676e-01   6.9650000e-02
   9.2037320e-01   7.9358333e-02
   9.2889787e-01   9.2700000e-02
   9.3750150e-01   1.1299167e-01
   9.4618482e-01   1.3967917e-01
   9.5494856e-01   1.7293750e-01
   9.6379348e-01   2.1755417e-01
   9.7272032e-01   2.8658750e-01
   9.8172984e-01   4.1727083e-01
   9.9082281e-01   5.9537083e-01
   1.0000000e+00   1.0000000e+00


==> search_scan_pattern_Nl_24_opt.dat <==
   1.0000000e-04   1.0000000e-20
   1.0092622e-04   1.0000000e-20
   1.0186102e-04   1.0000000e-20
   1.0280447e-04   1.0000000e-20
   1.0375667e-04   1.0000000e-20
   1.0471768e-04   1.0000000e-20
   1.0568760e-04   1.0000000e-20
   1.0666650e-04   1.0000000e-20
   1.0765446e-04   1.0000000e-20
   1.0865158e-04   1.0000000e-20
   1.0965793e-04   1.0000000e-20
   1.1067360e-04   1.0000000e-20
   1.1169868e-04   1.0000000e-20
   1.1273326e-04   1.0000000e-20
   1.1377741e-04   1.0000000e-20
   1.1483124e-04   1.0000000e-20
   1.1589483e-04   1.0000000e-20
   1.1696827e-04   1.0000000e-20
   1.1805165e-04   1.0000000e-20
   1.1914507e-04   1.0000000e-20
   1.2024861e-04   1.0000000e-20
   1.2136238e-04   1.0000000e-20
   1.2248646e-04   1.0000000e-20
   1.2362095e-04   1.0000000e-20
   1.2476596e-04   1.0000000e-20
   1.2592156e-04   1.0000000e-20
   1.2708787e-04   1.0000000e-20
   1.2826498e-04   1.0000000e-20
   1.2945300e-04   1.0000000e-20
   1.3065202e-04   1.0000000e-20
   1.3186214e-04   1.0000000e-20
   1.3308347e-04   1.0000000e-20
   1.3431612e-04   1.0000000e-20
   1.3556018e-04   1.0000000e-20
   1.3681576e-04   1.0000000e-20
   1.3808298e-04   1.0000000e-20
   1.3936193e-04   1.0000000e-20
   1.4065272e-04   1.0000000e-20
   1.4195548e-04   1.0000000e-20
   1.4327030e-04   1.0000000e-20
   1.4459729e-04   1.0000000e-20
   1.4593658e-04   1.0000000e-20
   1.4728827e-04   1.0000000e-20
   1.4865248e-04   1.0000000e-20
   1.5002933e-04   1.0000000e-20
   1.5141893e-04   1.0000000e-20
   1.5282140e-04   1.0000000e-20
   1.5423686e-04   1.0000000e-20
   1.5566544e-04   1.0000000e-20
   1.5710724e-04   1.0000000e-20
   1.5856240e-04   1.0000000e-20
   1.6003103e-04   1.0000000e-20
   1.6151327e-04   1.0000000e-20
   1.6300924e-04   1.0000000e-20
   1.6451906e-04   1.0000000e-20
   1.6604287e-04   1.0000000e-20
   1.6758079e-04   1.0000000e-20
   1.6913295e-04   1.0000000e-20
   1.7069949e-04   1.0000000e-20
   1.7228054e-04   1.0000000e-20
   1.7387624e-04   1.0000000e-20
   1.7548671e-04   1.0000000e-20
   1.7711211e-04   1.0000000e-20
   1.7875255e-04   1.0000000e-20
   1.8040819e-04   1.0000000e-20
   1.8207917e-04   1.0000000e-20
   1.8376562e-04   1.0000000e-20
   1.8546769e-04   1.0000000e-20
   1.8718553e-04   1.0000000e-20
   1.8891928e-04   1.0000000e-20
   1.9066908e-04   1.0000000e-20
   1.9243510e-04   1.0000000e-20
   1.9421747e-04   1.0000000e-20
   1.9601635e-04   1.0000000e-20
   1.9783189e-04   1.0000000e-20
   1.9966425e-04   1.0000000e-20
   2.0151357e-04   1.0000000e-20
   2.0338003e-04   1.0000000e-20
   2.0526378e-04   1.0000000e-20
   2.0716497e-04   1.0000000e-20
   2.0908377e-04   1.0000000e-20
   2.1102034e-04   1.0000000e-20
   2.1297485e-04   1.0000000e-20
   2.1494747e-04   1.0000000e-20
   2.1693835e-04   1.0000000e-20
   2.1894768e-04   1.0000000e-20
   2.2097561e-04   1.0000000e-20
   2.2302233e-04   1.0000000e-20
   2.2508801e-04   1.0000000e-20
   2.2717281e-04   1.0000000e-20
   2.2927693e-04   1.0000000e-20
   2.3140054e-04   1.0000000e-20
   2.3354381e-04   1.0000000e-20
   2.3570694e-04   1.0000000e-20
   2.3789010e-04   1.0000000e-20
   2.4009349e-04   1.0000000e-20
   2.4231728e-04   1.0000000e-20
   2.4456167e-04   1.0000000e-20
   2.4682685e-04   1.0000000e-20
   2.4911300e-04   1.0000000e-20
   2.5142033e-04   1.0000000e-20
   2.5374904e-04   1.0000000e-20
   2.5609931e-04   1.0000000e-20
   2.5847135e-04   1.0000000e-20
   2.6086536e-04   1.0000000e-20
   2.6328155e-04   1.0000000e-20
   2.6572011e-04   1.0000000e-20
   2.6818126e-04   1.0000000e-20
   2.7066521e-04   1.0000000e-20
   2.7317216e-04   1.0000000e-20
   2.7570233e-04   1.0000000e-20
   2.7825594e-04   1.0000000e-20
   2.8083320e-04   1.0000000e-20
   2.8343433e-04   1.0000000e-20
   2.8605955e-04   1.0000000e-20
   2.8870909e-04   1.0000000e-20
   2.9138317e-04   1.0000000e-20
   2.9408202e-04   1.0000000e-20
   2.9680586e-04   1.0000000e-20
   2.9955493e-04   1.0000000e-20
   3.0232947e-04   1.0000000e-20
   3.0512970e-04   1.0000000e-20
   3.0795587e-04   1.0000000e-20
   3.1080822e-04   1.0000000e-20
   3.1368698e-04   1.0000000e-20
   3.1659241e-04   1.0000000e-20
   3.1952475e-04   1.0000000e-20
   3.2248425e-04   1.0000000e-20
   3.2547116e-04   1.0000000e-20
   3.2848574e-04   1.0000000e-20
   3.3152823e-04   1.0000000e-20
   3.3459891e-04   1.0000000e-20
   3.3769803e-04   1.0000000e-20
   3.4082585e-04   1.0000000e-20
   3.4398265e-04   1.0000000e-20
   3.4716868e-04   1.0000000e-20
   3.5038422e-04   1.0000000e-20
   3.5362955e-04   1.0000000e-20
   3.5690493e-04   1.0000000e-20
   3.6021066e-04   1.0000000e-20
   3.6354700e-04   1.0000000e-20
   3.6691424e-04   1.0000000e-20
   3.7031267e-04   1.0000000e-20
   3.7374257e-04   1.0000000e-20
   3.7720425e-04   1.0000000e-20
   3.8069799e-04   1.0000000e-20
   3.8422408e-04   1.0000000e-20
   3.8778284e-04   1.0000000e-20
   3.9137456e-04   1.0000000e-20
   3.9499955e-04   1.0000000e-20
   3.9865811e-04   1.0000000e-20
   4.0235055e-04   1.0000000e-20
   4.0607720e-04   1.0000000e-20
   4.0983837e-04   1.0000000e-20
   4.1363437e-04   1.0000000e-20
   4.1746553e-04   1.0000000e-20
   4.2133217e-04   1.0000000e-20
   4.2523463e-04   1.0000000e-20
   4.2917324e-04   1.0000000e-20
   4.3314832e-04   1.0000000e-20
   4.3716022e-04   1.0000000e-20
   4.4120929e-04   1.0000000e-20
   4.4529585e-04   1.0000000e-20
   4.4942027e-04   1.0000000e-20
   4.5358288e-04   1.0000000e-20
   4.5778405e-04   1.0000000e-20
   4.6202414e-04   1.0000000e-20
   4.6630349e-04   1.0000000e-20
   4.7062248e-04   1.0000000e-20
   4.7498148e-04   1.0000000e-20
   4.7938085e-04   1.0000000e-20
   4.8382097e-04   1.0000000e-20
   4.8830221e-04   1.0000000e-20
   4.9282496e-04   1.0000000e-20
   4.9738960e-04   1.0000000e-20
   5.0199651e-04   1.0000000e-20
   5.0664610e-04   1.0000000e-20
   5.1133875e-04   1.0000000e-20
   5.1607487e-04   1.0000000e-20
   5.2085486e-04   1.0000000e-20
   5.2567911e-04   1.0000000e-20
   5.3054805e-04   1.0000000e-20
   5.3546209e-04   1.0000000e-20
   5.4042164e-04   1.0000000e-20
   5.4542713e-04   1.0000000e-20
   5.5047898e-04   1.0000000e-20
   5.5557762e-04   1.0000000e-20
   5.6072349e-04   1.0000000e-20
   5.6591702e-04   1.0000000e-20
   5.7115865e-04   1.0000000e-20
   5.7644883e-04   1.0000000e-20
   5.8178801e-04   1.0000000e-20
   5.8717664e-04   1.0000000e-20
   5.9261518e-04   1.0000000e-20
   5.9810410e-04   1.0000000e-20
   6.0364385e-04   1.0000000e-20
   6.0923492e-04   1.0000000e-20
   6.1487777e-04   1.0000000e-20
   6.2057288e-04   1.0000000e-20
   6.2632075e-04   1.0000000e-20
   6.3212185e-04   1.0000000e-20
   6.3797668e-04   1.0000000e-20
   6.4388574e-04   1.0000000e-20
   6.4984954e-04   1.0000000e-20
   6.5586857e-04   1.0000000e-20
   6.6194335e-04   1.0000000e-20
   6.6807439e-04   1.0000000e-20
   6.7426222e-04   1.0000000e-20
   6.8050737e-04   1.0000000e-20
   6.8681036e-04   1.0000000e-20
   6.9317173e-04   1.0000000e-20
   6.9959202e-04   1.0000000e-20
   7.0607177e-04   1.0000000e-20
   7.1261154e-04   1.0000000e-20
   7.1921189e-04   1.0000000e-20
   7.2587337e-04   1.0000000e-20
   7.3259654e-04   1.0000000e-20
   7.3938199e-04   1.0000000e-20
   7.4623029e-04   1.0000000e-20
   7.5314202e-04   1.0000000e-20
   7.6011776e-04   1.0000000e-20
   7.6715812e-04   1.0000000e-20
   7.7426368e-04   1.0000000e-20
   7.8143506e-04   1.0000000e-20
   7.8867286e-04   1.0000000e-20
   7.9597770e-04   1.0000000e-20
   8.0335020e-04   1.0000000e-20
   8.1079098e-04   1.0000000e-20
   8.1830068e-04   1.0000000e-20
   8.2587994e-04   1.0000000e-20
   8.3352940e-04   1.0000000e-20
   8.4124970e-04   1.0000000e-20
   8.4904152e-04   1.0000000e-20
   8.5690551e-04   1.0000000e-20
   8.6484233e-04   1.0000000e-20
   8.7285266e-04   1.0000000e-20
   8.8093719e-04   1.0000000e-20
   8.8909660e-04   1.0000000e-20
   8.9733158e-04   1.0000000e-20
   9.0564284e-04   1.0000000e-20
   9.1403107e-04   1.0000000e-20
   9.2249701e-04   1.0000000e-20
   9.3104135e-04   1.0000000e-20
   9.3966483e-04   1.0000000e-20
   9.4836819e-04   1.0000000e-20
   9.5715215e-04   1.0000000e-20
   9.6601748e-04   1.0000000e-20
   9.7496492e-04   1.0000000e-20
   9.8399523e-04   1.0000000e-20
   9.9310918e-04   1.0000000e-20
   1.0023075e-03   1.0000000e-20
   1.0115911e-03   1.0000000e-20
   1.0209607e-03   1.0000000e-20
   1.0304170e-03   1.0000000e-20
   1.0399609e-03   1.0000000e-20
   1.0495932e-03   1.0000000e-20
   1.0593148e-03   1.0000000e-20
   1.0691263e-03   1.0000000e-20
   1.0790288e-03   1.0000000e-20
   1.0890230e-03   1.0000000e-20
   1.0991097e-03   1.0000000e-20
   1.1092899e-03   1.0000000e-20
   1.1195643e-03   1.0000000e-20
   1.1299339e-03   1.0000000e-20
   1.1403996e-03   1.0000000e-20
   1.1509622e-03   1.0000000e-20
   1.1616226e-03   1.0000000e-20
   1.1723818e-03   1.0000000e-20
   1.1832406e-03   1.0000000e-20
   1.1942000e-03   1.0000000e-20
   1.2052609e-03   1.0000000e-20
   1.2164243e-03   1.0000000e-20
   1.2276910e-03   1.0000000e-20
   1.2390622e-03   1.0000000e-20
   1.2505386e-03   1.0000000e-20
   1.2621213e-03   1.0000000e-20
   1.2738113e-03   1.0000000e-20
   1.2856096e-03   1.0000000e-20
   1.2975172e-03   1.0000000e-20
   1.3095350e-03   1.0000000e-20
   1.3216642e-03   1.0000000e-20
   1.3339057e-03   1.0000000e-20
   1.3462606e-03   1.0000000e-20
   1.3587299e-03   1.0000000e-20
   1.3713147e-03   1.0000000e-20
   1.3840161e-03   1.0000000e-20
   1.3968351e-03   1.0000000e-20
   1.4097729e-03   1.0000000e-20
   1.4228305e-03   1.0000000e-20
   1.4360090e-03   1.0000000e-20
   1.4493096e-03   1.0000000e-20
   1.4627334e-03   1.0000000e-20
   1.4762815e-03   1.0000000e-20
   1.4899551e-03   1.0000000e-20
   1.5037553e-03   1.0000000e-20
   1.5176834e-03   1.0000000e-20
   1.5317405e-03   1.0000000e-20
   1.5459277e-03   1.0000000e-20
   1.5602464e-03   1.0000000e-20
   1.5746977e-03   1.0000000e-20
   1.5892829e-03   1.0000000e-20
   1.6040031e-03   1.0000000e-20
   1.6188597e-03   1.0000000e-20
   1.6338539e-03   1.0000000e-20
   1.6489869e-03   1.0000000e-20
   1.6642602e-03   1.0000000e-20
   1.6796749e-03   1.0000000e-20
   1.6952323e-03   1.0000000e-20
   1.7109339e-03   1.0000000e-20
   1.7267809e-03   1.0000000e-20
   1.7427747e-03   1.0000000e-20
   1.7589166e-03   1.0000000e-20
   1.7752080e-03   1.0000000e-20
   1.7916503e-03   1.0000000e-20
   1.8082449e-03   1.0000000e-20
   1.8249932e-03   1.0000000e-20
   1.8418967e-03   1.0000000e-20
   1.8589567e-03   1.0000000e-20
   1.8761747e-03   1.0000000e-20
   1.8935522e-03   1.0000000e-20
   1.9110906e-03   1.0000000e-20
   1.9287915e-03   1.0000000e-20
   1.9466563e-03   1.0000000e-20
   1.9646866e-03   1.0000000e-20
   1.9828839e-03   1.0000000e-20
   2.0012498e-03   1.0000000e-20
   2.0197858e-03   1.0000000e-20
   2.0384934e-03   1.0000000e-20
   2.0573743e-03   1.0000000e-20
   2.0764301e-03   1.0000000e-20
   2.0956624e-03   1.0000000e-20
   2.1150728e-03   1.0000000e-20
   2.1346630e-03   1.0000000e-20
   2.1544347e-03   1.0000000e-20
   2.1743895e-03   1.0000000e-20
   2.1945291e-03   1.0000000e-20
   2.2148552e-03   1.0000000e-20
   2.2353696e-03   1.0000000e-20
   2.2560741e-03   1.0000000e-20
   2.2769703e-03   1.0000000e-20
   2.2980600e-03   1.0000000e-20
   2.3193451e-03   1.0000000e-20
   2.3408273e-03   1.0000000e-20
   2.3625085e-03   1.0000000e-20
   2.3843905e-03   1.0000000e-20
   2.4064752e-03   1.0000000e-20
   2.4287644e-03   1.0000000e-20
   2.4512601e-03   1.0000000e-20
   2.4739641e-03   1.0000000e-20
   2.4968784e-03   1.0000000e-20
   2.5200050e-03   1.0000000e-20
   2.5433458e-03   1.0000000e-20
   2.5669027e-03   1.0000000e-20
   2.5906779e-03   1.0000000e-20
   2.6146732e-03   1.0000000e-20
   2.6388908e-03   1.0000000e-20
   2.6633327e-03   1.0000000e-20
   2.6880010e-03   1.0000000e-20
   2.7128978e-03   1.0000000e-20
   2.7380252e-03   1.0000000e-20
   2.7633853e-03   1.0000000e-20
   2.7889803e-03   1.0000000e-20
   2.8148124e-03   1.0000000e-20
   2.8408837e-03   1.0000000e-20
   2.8671965e-03   1.0000000e-20
   2.8937530e-03   1.0000000e-20
   2.9205555e-03   1.0000000e-20
   2.9476063e-03   1.0000000e-20
   2.9749075e-03   1.0000000e-20
   3.0024617e-03   1.0000000e-20
   3.0302711e-03   1.0000000e-20
   3.0583380e-03   1.0000000e-20
   3.0866649e-03   1.0000000e-20
   3.1152542e-03   1.0000000e-20
   3.1441083e-03   1.0000000e-20
   3.1732296e-03   1.0000000e-20
   3.2026207e-03   1.0000000e-20
   3.2322840e-03   1.0000000e-20
   3.2622220e-03   1.0000000e-20
   3.2924373e-03   1.0000000e-20
   3.3229325e-03   1.0000000e-20
   3.3537102e-03   1.0000000e-20
   3.3847729e-03   1.0000000e-20
   3.4161233e-03   1.0000000e-20
   3.4477641e-03   1.0000000e-20
   3.4796979e-03   1.0000000e-20
   3.5119275e-03   1.0000000e-20
   3.5444557e-03   1.0000000e-20
   3.5772851e-03   1.0000000e-20
   3.6104186e-03   1.0000000e-20
   3.6438590e-03   1.0000000e-20
   3.6776091e-03   1.0000000e-20
   3.7116718e-03   1.0000000e-20
   3.7460500e-03   1.0000000e-20
   3.7807467e-03   1.0000000e-20
   3.8157647e-03   1.0000000e-20
   3.8511070e-03   1.0000000e-20
   3.8867767e-03   1.0000000e-20
   3.9227768e-03   1.0000000e-20
   3.9591103e-03   1.0000000e-20
   3.9957803e-03   1.0000000e-20
   4.0327900e-03   1.0000000e-20
   4.0701425e-03   1.0000000e-20
   4.1078409e-03   1.0000000e-20
   4.1458885e-03   1.0000000e-20
   4.1842885e-03   1.0000000e-20
   4.2230442e-03   1.0000000e-20
   4.2621588e-03   1.0000000e-20
   4.3016358e-03   1.0000000e-20
   4.3414783e-03   1.0000000e-20
   4.3816899e-03   1.0000000e-20
   4.4222740e-03   1.0000000e-20
   4.4632339e-03   1.0000000e-20
   4.5045733e-03   1.0000000e-20
   4.5462955e-03   1.0000000e-20
   4.5884041e-03   1.0000000e-20
   4.6309028e-03   1.0000000e-20
   4.6737951e-03   1.0000000e-20
   4.7170847e-03   1.0000000e-20
   4.7607752e-03   1.0000000e-20
   4.8048704e-03   1.0000000e-20
   4.8493741e-03   1.0000000e-20
   4.8942899e-03   1.0000000e-20
   4.9396217e-03   1.0000000e-20
   4.9853735e-03   1.0000000e-20
   5.0315489e-03   1.0000000e-20
   5.0781521e-03   1.0000000e-20
   5.1251869e-03   1.0000000e-20
   5.1726574e-03   1.0000000e-20
   5.2205675e-03   1.0000000e-20
   5.2689214e-03   1.0000000e-20
   5.3177232e-03   1.0000000e-20
   5.3669769e-03   1.0000000e-20
   5.4166869e-03   1.0000000e-20
   5.4668573e-03   1.0000000e-20
   5.5174924e-03   1.0000000e-20
   5.5685964e-03   1.0000000e-20
   5.6201738e-03   1.0000000e-20
   5.6722290e-03   1.0000000e-20
   5.7247662e-03   1.0000000e-20
   5.7777901e-03   1.0000000e-20
   5.8313051e-03   1.0000000e-20
   5.8853158e-03   1.0000000e-20
   5.9398267e-03   1.0000000e-20
   5.9948425e-03   1.0000000e-20
   6.0503679e-03   1.0000000e-20
   6.1064075e-03   1.0000000e-20
   6.1629663e-03   1.0000000e-20
   6.2200488e-03   1.0000000e-20
   6.2776601e-03   1.0000000e-20
   6.3358050e-03   1.0000000e-20
   6.3944884e-03   1.0000000e-20
   6.4537154e-03   1.0000000e-20
   6.5134909e-03   1.0000000e-20
   6.5738201e-03   1.0000000e-20
   6.6347081e-03   1.0000000e-20
   6.6961601e-03   1.0000000e-20
   6.7581812e-03   1.0000000e-20
   6.8207767e-03   1.0000000e-20
   6.8839521e-03   1.0000000e-20
   6.9477125e-03   1.0000000e-20
   7.0120636e-03   1.0000000e-20
   7.0770107e-03   1.0000000e-20
   7.1425593e-03   1.0000000e-20
   7.2087150e-03   1.0000000e-20
   7.2754835e-03   1.0000000e-20
   7.3428704e-03   1.0000000e-20
   7.4108815e-03   1.0000000e-20
   7.4795225e-03   1.0000000e-20
   7.5487993e-03   1.0000000e-20
   7.6187177e-03   1.0000000e-20
   7.6892837e-03   1.0000000e-20
   7.7605033e-03   1.0000000e-20
   7.8323826e-03   1.0000000e-20
   7.9049276e-03   1.0000000e-20
   7.9781446e-03   1.0000000e-20
   8.0520397e-03   1.0000000e-20
   8.1266192e-03   1.0000000e-20
   8.2018895e-03   1.0000000e-20
   8.2778570e-03   1.0000000e-20
   8.3545281e-03   1.0000000e-20
   8.4319093e-03   1.0000000e-20
   8.5100072e-03   1.0000000e-20
   8.5888286e-03   1.0000000e-20
   8.6683799e-03   1.0000000e-20
   8.7486681e-03   1.0000000e-20
   8.8297000e-03   1.0000000e-20
   8.9114823e-03   1.0000000e-20
   8.9940222e-03   1.0000000e-20
   9.0773265e-03   1.0000000e-20
   9.1614025e-03   1.0000000e-20
   9.2462571e-03   1.0000000e-20
   9.3318977e-03   1.0000000e-20
   9.4183315e-03   1.0000000e-20
   9.5055659e-03   1.0000000e-20
   9.5936083e-03   1.0000000e-20
   9.6824661e-03   1.0000000e-20
   9.7721470e-03   1.0000000e-20
   9.8626585e-03   1.0000000e-20
   9.9540083e-03   1.0000000e-20
   1.0046204e-02   1.0000000e-20
   1.0139254e-02   1.0000000e-20
   1.0233166e-02   1.0000000e-20
   1.0327947e-02   1.0000000e-20
   1.0423607e-02   1.0000000e-20
   1.0520152e-02   1.0000000e-20
   1.0617592e-02   1.0000000e-20
   1.0715934e-02   1.0000000e-20
   1.0815187e-02   1.0000000e-20
   1.0915359e-02   1.0000000e-20
   1.1016459e-02   1.0000000e-20
   1.1118496e-02   1.0000000e-20
   1.1221478e-02   1.0000000e-20
   1.1325413e-02   1.0000000e-20
   1.1430311e-02   1.0000000e-20
   1.1536181e-02   1.0000000e-20
   1.1643031e-02   1.0000000e-20
   1.1750871e-02   1.0000000e-20
   1.1859710e-02   1.0000000e-20
   1.1969557e-02   1.0000000e-20
   1.2080421e-02   1.0000000e-20
   1.2192313e-02   1.0000000e-20
   1.2305240e-02   1.0000000e-20
   1.2419214e-02   1.0000000e-20
   1.2534243e-02   1.0000000e-20
   1.2650337e-02   1.0000000e-20
   1.2767507e-02   1.0000000e-20
   1.2885762e-02   1.0000000e-20
   1.3005113e-02   1.0000000e-20
   1.3125568e-02   1.0000000e-20
   1.3247140e-02   1.0000000e-20
   1.3369837e-02   1.0000000e-20
   1.3493671e-02   1.0000000e-20
   1.3618652e-02   1.0000000e-20
   1.3744791e-02   1.0000000e-20
   1.3872098e-02   1.0000000e-20
   1.4000584e-02   1.0000000e-20
   1.4130260e-02   1.0000000e-20
   1.4261137e-02   1.0000000e-20
   1.4393226e-02   1.0000000e-20
   1.4526539e-02   1.0000000e-20
   1.4661087e-02   1.0000000e-20
   1.4796881e-02   1.0000000e-20
   1.4933932e-02   1.0000000e-20
   1.5072253e-02   1.0000000e-20
   1.5211855e-02   1.0000000e-20
   1.5352750e-02   1.0000000e-20
   1.5494950e-02   1.0000000e-20
   1.5638468e-02   1.0000000e-20
   1.5783314e-02   1.0000000e-20
   1.5929502e-02   1.0000000e-20
   1.6077044e-02   1.0000000e-20
   1.6225953e-02   1.0000000e-20
   1.6376241e-02   1.0000000e-20
   1.6527921e-02   1.0000000e-20
   1.6681005e-02   1.0000000e-20
   1.6835508e-02   1.0000000e-20
   1.6991442e-02   1.0000000e-20
   1.7148820e-02   1.0000000e-20
   1.7307655e-02   1.0000000e-20
   1.7467962e-02   1.0000000e-20
   1.7629754e-02   1.0000000e-20
   1.7793044e-02   1.0000000e-20
   1.7957846e-02   1.0000000e-20
   1.8124175e-02   1.0000000e-20
   1.8292045e-02   1.0000000e-20
   1.8461469e-02   1.0000000e-20
   1.8632463e-02   1.0000000e-20
   1.8805041e-02   1.0000000e-20
   1.8979216e-02   1.0000000e-20
   1.9155006e-02   1.0000000e-20
   1.9332423e-02   1.0000000e-20
   1.9511483e-02   1.0000000e-20
   1.9692203e-02   1.0000000e-20
   1.9874595e-02   1.0000000e-20
   2.0058678e-02   1.0000000e-20
   2.0244465e-02   1.0000000e-20
   2.0431973e-02   1.0000000e-20
   2.0621218e-02   1.0000000e-20
   2.0812216e-02   1.0000000e-20
   2.1004982e-02   1.0000000e-20
   2.1199535e-02   1.0000000e-20
   2.1395889e-02   1.0000000e-20
   2.1594062e-02   1.0000000e-20
   2.1794070e-02   1.0000000e-20
   2.1995931e-02   1.0000000e-20
   2.2199661e-02   1.0000000e-20
   2.2405279e-02   1.0000000e-20
   2.2612801e-02   1.0000000e-20
   2.2822245e-02   1.0000000e-20
   2.3033629e-02   1.0000000e-20
   2.3246971e-02   1.0000000e-20
   2.3462288e-02   1.0000000e-20
   2.3679601e-02   1.0000000e-20
   2.3898926e-02   1.0000000e-20
   2.4120282e-02   1.0000000e-20
   2.4343689e-02   1.0000000e-20
   2.4569165e-02   1.0000000e-20
   2.4796729e-02   1.0000000e-20
   2.5026401e-02   1.0000000e-20
   2.5258200e-02   1.0000000e-20
   2.5492147e-02   1.0000000e-20
   2.5728260e-02   1.0000000e-20
   2.5966560e-02   1.0000000e-20
   2.6207067e-02   1.0000000e-20
   2.6449802e-02   1.0000000e-20
   2.6694785e-02   1.0000000e-20
   2.6942037e-02   1.0000000e-20
   2.7191579e-02   1.0000000e-20
   2.7443433e-02   1.0000000e-20
   2.7697619e-02   1.0000000e-20
   2.7954160e-02   1.0000000e-20
   2.8213077e-02   1.0000000e-20
   2.8474392e-02   1.0000000e-20
   2.8738127e-02   1.0000000e-20
   2.9004305e-02   1.0000000e-20
   2.9272948e-02   1.0000000e-20
   2.9544080e-02   1.0000000e-20
   2.9817723e-02   1.0000000e-20
   3.0093900e-02   1.0000000e-20
   3.0372636e-02   1.0000000e-20
   3.0653953e-02   1.0000000e-20
   3.0937876e-02   1.0000000e-20
   3.1224428e-02   1.0000000e-20
   3.1513635e-02   1.0000000e-20
   3.1805520e-02   1.0000000e-20
   3.2100109e-02   1.0000000e-20
   3.2397426e-02   1.0000000e-20
   3.2697497e-02   1.0000000e-20
   3.3000348e-02   1.0000000e-20
   3.3306003e-02   1.0000000e-20
   3.3614490e-02   1.0000000e-20
   3.3925834e-02   1.0000000e-20
   3.4240061e-02   1.0000000e-20
   3.4557199e-02   1.0000000e-20
   3.4877275e-02   1.0000000e-20
   3.5200315e-02   1.0000000e-20
   3.5526347e-02   1.0000000e-20
   3.5855399e-02   1.0000000e-20
   3.6187498e-02   1.0000000e-20
   3.6522674e-02   1.0000000e-20
   3.6860954e-02   1.0000000e-20
   3.7202367e-02   1.0000000e-20
   3.7546942e-02   1.0000000e-20
   3.7894709e-02   1.0000000e-20
   3.8245697e-02   1.0000000e-20
   3.8599936e-02   1.0000000e-20
   3.8957456e-02   1.0000000e-20
   3.9318288e-02   1.0000000e-20
   3.9682461e-02   1.0000000e-20
   4.0050008e-02   1.0000000e-20
   4.0420958e-02   1.0000000e-20
   4.0795345e-02   1.0000000e-20
   4.1173199e-02   1.0000000e-20
   4.1554553e-02   1.0000000e-20
   4.1939440e-02   1.0000000e-20
   4.2327891e-02   1.0000000e-20
   4.2719940e-02   1.0000000e-20
   4.3115620e-02   1.0000000e-20
   4.3514965e-02   1.0000000e-20
   4.3918009e-02   1.0000000e-20
   4.4324786e-02   1.0000000e-20
   4.4735331e-02   1.0000000e-20
   4.5149678e-02   1.0000000e-20
   4.5567863e-02   1.0000000e-20
   4.5989921e-02   1.0000000e-20
   4.6415888e-02   1.0000000e-20
   4.6845801e-02   1.0000000e-20
   4.7279696e-02   1.0000000e-20
   4.7717609e-02   1.0000000e-20
   4.8159579e-02   1.0000000e-20
   4.8605642e-02   1.0000000e-20
   4.9055837e-02   1.0000000e-20
   4.9510202e-02   1.0000000e-20
   4.9968775e-02   1.0000000e-20
   5.0431595e-02   1.0000000e-20
   5.0898702e-02   1.0000000e-20
   5.1370135e-02   1.0000000e-20
   5.1845935e-02   1.0000000e-20
   5.2326142e-02   1.0000000e-20
   5.2810797e-02   1.0000000e-20
   5.3299941e-02   1.0000000e-20
   5.3793615e-02   1.0000000e-20
   5.4291862e-02   1.0000000e-20
   5.4794723e-02   1.0000000e-20
   5.5302243e-02   1.0000000e-20
   5.5814462e-02   1.0000000e-20
   5.6331427e-02   1.0000000e-20
   5.6853179e-02   1.0000000e-20
   5.7379764e-02   1.0000000e-20
   5.7911226e-02   1.0000000e-20
   5.8447611e-02   1.0000000e-20
   5.8988964e-02   1.0000000e-20
   5.9535331e-02   1.0000000e-20
   6.0086759e-02   1.0000000e-20
   6.0643294e-02   1.0000000e-20
   6.1204984e-02   1.0000000e-20
   6.1771876e-02   1.0000000e-20
   6.2344019e-02   1.0000000e-20
   6.2921461e-02   1.0000000e-20
   6.3504252e-02   1.0000000e-20
   6.4092440e-02   1.0000000e-20
   6.4686077e-02   1.0000000e-20
   6.5285211e-02   1.0000000e-20
   6.5889896e-02   1.0000000e-20
   6.6500180e-02   1.0000000e-20
   6.7116118e-02   1.0000000e-20
   6.7737760e-02   1.0000000e-20
   6.8365160e-02   1.0000000e-20
   6.8998371e-02   1.0000000e-20
   6.9637447e-02   1.0000000e-20
   7.0282443e-02   1.0000000e-20
   7.0933412e-02   1.0000000e-20
   7.1590411e-02   1.0000000e-20
   7.2253495e-02   1.0000000e-20
   7.2922721e-02   1.0000000e-20
   7.3598145e-02   1.0000000e-20
   7.4279825e-02   1.0000000e-20
   7.4967819e-02   1.0000000e-20
   7.5662185e-02   1.0000000e-20
   7.6362983e-02   1.0000000e-20
   7.7070271e-02   1.0000000e-20
   7.7784111e-02   1.0000000e-20
   7.8504562e-02   1.0000000e-20
   7.9231686e-02   1.0000000e-20
   7.9965545e-02   1.0000000e-20
   8.0706201e-02   1.0000000e-20
   8.1453718e-02   1.0000000e-20
   8.2208158e-02   1.0000000e-20
   8.2969585e-02   1.0000000e-20
   8.3738065e-02   1.0000000e-20
   8.4513663e-02   1.0000000e-20
   8.5296445e-02   1.0000000e-20
   8.6086477e-02   1.0000000e-20
   8.6883826e-02   1.0000000e-20
   8.7688561e-02   1.0000000e-20
   8.8500749e-02   1.0000000e-20
   8.9320460e-02   1.0000000e-20
   9.0147763e-02   1.0000000e-20
   9.0982729e-02   1.0000000e-20
   9.1825428e-02   1.0000000e-20
   9.2675933e-02   1.0000000e-20
   9.3534315e-02   1.0000000e-20
   9.4400648e-02   1.0000000e-20
   9.5275005e-02   1.0000000e-20
   9.6157460e-02   1.0000000e-20
   9.7048089e-02   1.0000000e-20
   9.7946967e-02   1.0000000e-20
   9.8854170e-02   1.0000000e-20
   9.9769776e-02   1.0000000e-20
   1.0069386e-01   1.0000000e-20
   1.0162651e-01   1.0000000e-20
   1.0256779e-01   1.0000000e-20
   1.0351780e-01   1.0000000e-20
   1.0447660e-01   1.0000000e-20
   1.0544428e-01   1.0000000e-20
   1.0642092e-01   1.0000000e-20
   1.0740662e-01   1.0000000e-20
   1.0840144e-01   1.0000000e-20
   1.0940547e-01   1.0000000e-20
   1.1041881e-01   1.0000000e-20
   1.1144153e-01   1.0000000e-20
   1.1247372e-01   1.0000000e-20
   1.1351547e-01   1.0000000e-20
   1.1456687e-01   1.0000000e-20
   1.1562801e-01   1.0000000e-20
   1.1669898e-01   1.0000000e-20
   1.1777987e-01   1.0000000e-20
   1.1887077e-01   1.0000000e-20
   1.1997177e-01   1.0000000e-20
   1.2108298e-01   1.0000000e-20
   1.2220447e-01   1.0000000e-20
   1.2333635e-01   1.0000000e-20
   1.2447871e-01   1.0000000e-20
   1.2563166e-01   1.0000000e-20
   1.2679528e-01   1.0000000e-20
   1.2796969e-01   1.0000000e-20
   1.2915497e-01   1.0000000e-20
   1.3035122e-01   1.0000000e-20
   1.3155856e-01   1.0000000e-20
   1.3277708e-01   1.0000000e-20
   1.3400689e-01   1.0000000e-20
   1.3524809e-01   1.0000000e-20
   1.3650078e-01   1.0000000e-20
   1.3776508e-01   1.0000000e-20
   1.3904108e-01   1.0000000e-20
   1.4032891e-01   1.0000000e-20
   1.4162866e-01   1.0000000e-20
   1.4294045e-01   1.0000000e-20
   1.4426440e-01   1.0000000e-20
   1.4560060e-01   1.0000000e-20
   1.4694918e-01   1.0000000e-20
   1.4831025e-01   1.0000000e-20
   1.4968393e-01   1.0000000e-20
   1.5107033e-01   1.0000000e-20
   1.5246957e-01   1.0000000e-20
   1.5388178e-01   1.0000000e-20
   1.5530706e-01   1.0000000e-20
   1.5674554e-01   1.0000000e-20
   1.5819735e-01   1.0000000e-20
   1.5966260e-01   1.0000000e-20
   1.6114143e-01   1.0000000e-20
   1.6263395e-01   1.0000000e-20
   1.6414030e-01   1.0000000e-20
   1.6566060e-01   1.0000000e-20
   1.6719498e-01   1.0000000e-20
   1.6874357e-01   1.0000000e-20
   1.7030650e-01   1.0000000e-20
   1.7188391e-01   1.0000000e-20
   1.7347594e-01   1.0000000e-20
   1.7508270e-01   1.0000000e-20
   1.7670435e-01   1.0000000e-20
   1.7834102e-01   1.0000000e-20
   1.7999285e-01   1.0000000e-20
   1.8165998e-01   1.0000000e-20
   1.8334255e-01   1.0000000e-20
   1.8504070e-01   1.0000000e-20
   1.8675458e-01   1.0000000e-20
   1.8848434e-01   1.0000000e-20
   1.9023012e-01   1.0000000e-20
   1.9199207e-01   1.0000000e-20
   1.9377033e-01   1.0000000e-20
   1.9556507e-01   1.0000000e-20
   1.9737643e-01   1.0000000e-20
   1.9920457e-01   1.0000000e-20
   2.0104964e-01   1.0000000e-20
   2.0291180e-01   1.0000000e-20
   2.0479121e-01   1.0000000e-20
   2.0668802e-01   1.0000000e-20
   2.0860241e-01   1.0000000e-20
   2.1053452e-01   1.0000000e-20
   2.1248454e-01   1.0000000e-20
   2.1445261e-01   1.0000000e-20
   2.1643891e-01   1.0000000e-20
   2.1844361e-01   1.0000000e-20
   2.2046687e-01   1.0000000e-20
   2.2250888e-01   1.0000000e-20
   2.2456980e-01   1.0000000e-20
   2.2664981e-01   1.0000000e-20
   2.2874908e-01   1.0000000e-20
   2.3086780e-01   1.0000000e-20
   2.3300614e-01   1.0000000e-20
   2.3516429e-01   1.0000000e-20
   2.3734243e-01   1.0000000e-20
   2.3954074e-01   1.0000000e-20
   2.4175941e-01   1.0000000e-20
   2.4399863e-01   1.0000000e-20
   2.4625859e-01   1.0000000e-20
   2.4853949e-01   1.0000000e-20
   2.5084151e-01   1.0000000e-20
   2.5316485e-01   1.0000000e-20
   2.5550971e-01   1.0000000e-20
   2.5787629e-01   1.0000000e-20
   2.6026479e-01   1.0000000e-20
   2.6267541e-01   1.0000000e-20
   2.6510836e-01   1.0000000e-20
   2.6756384e-01   1.0000000e-20
   2.7004207e-01   1.0000000e-20
   2.7254325e-01   1.0000000e-20
   2.7506760e-01   1.0000000e-20
   2.7761533e-01   1.0000000e-20
   2.8018666e-01   1.0000000e-20
   2.8278180e-01   1.0000000e-20
   2.8540098e-01   1.0000000e-20
   2.8804442e-01   1.0000000e-20
   2.9071234e-01   1.0000000e-20
   2.9340497e-01   1.0000000e-20
   2.9612254e-01   1.0000000e-20
   2.9886529e-01   1.0000000e-20
   3.0163343e-01   1.0000000e-20
   3.0442722e-01   1.0000000e-20
   3.0724688e-01   1.0000000e-20
   3.1009266e-01   1.0000000e-20
   3.1296480e-01   1.0000000e-20
   3.1586354e-01   1.0000000e-20
   3.1878913e-01   1.0000000e-20
   3.2174182e-01   1.0000000e-20
   3.2472185e-01   1.0000000e-20
   3.2772948e-01   1.0000000e-20
   3.3076498e-01   1.0000000e-20
   3.3382859e-01   1.0000000e-20
   3.3692057e-01   1.0000000e-20
   3.4004119e-01   1.0000000e-20
   3.4319072e-01   1.0000000e-20
   3.4636942e-01   1.0000000e-20
   3.4957756e-01   1.0000000e-20
   3.5281541e-01   1.0000000e-20
   3.5608326e-01   1.0000000e-20
   3.5938137e-01   1.0000000e-20
   3.6271003e-01   1.0000000e-20
   3.6606951e-01   1.0000000e-20
   3.6946012e-01   1.0000000e-20
   3.7288213e-01   1.0000000e-20
   3.7633584e-01   1.0000000e-20
   3.7982153e-01   1.0000000e-20
   3.8333951e-01   1.0000000e-20
   3.8689007e-01   1.0000000e-20
   3.9047352e-01   1.0000000e-20
   3.9409016e-01   1.0000000e-20
   3.9774030e-01   1.0000000e-20
   4.0142425e-01   1.0000000e-20
   4.0514232e-01   1.0000000e-20
   4.0889482e-01   1.0000000e-20
   4.1268208e-01   1.0000000e-20
   4.1650442e-01   1.0000000e-20
   4.2036217e-01   1.0000000e-20
   4.2425564e-01   1.0000000e-20
   4.2818518e-01   1.0000000e-20
   4.3215111e-01   1.0000000e-20
   4.3615378e-01   1.0000000e-20
   4.4019352e-01   1.0000000e-20
   4.4427067e-01   1.0000000e-20
   4.4838559e-01   1.0000000e-20
   4.5253863e-01   1.0000000e-20
   4.5673013e-01   1.0000000e-20
   4.6096045e-01   1.0000000e-20
   4.6522995e-01   1.0000000e-20
   4.6953900e-01   1.0000000e-20
   4.7388796e-01   1.0000000e-20
   4.7827720e-01   1.0000000e-20
   4.8270710e-01   1.0000000e-20
   4.8717802e-01   1.0000000e-20
   4.9169036e-01   1.0000000e-20
   4.9624449e-01   1.0000000e-20
   5.0084080e-01   1.0000000e-20
   5.0547968e-01   1.0000000e-20
   5.1016153e-01   1.0000000e-20
   5.1488675e-01   1.0000000e-20
   5.1965572e-01   1.0000000e-20
   5.2446887e-01   1.0000000e-20
   5.2932661e-01   1.0000000e-20
   5.3422933e-01   1.0000000e-20
   5.3917746e-01   1.0000000e-20
   5.4417143e-01   1.0000000e-20
   5.4921165e-01   1.0000000e-20
   5.5429855e-01   1.0000000e-20
   5.5943257e-01   1.0000000e-20
   5.6461414e-01   1.0000000e-20
   5.6984371e-01   1.0000000e-20
   5.7512171e-01   1.0000000e-20
   5.8044859e-01   1.0000000e-20
   5.8582482e-01   1.0000000e-20
   5.9125084e-01   1.0000000e-20
   5.9672712e-01   1.0000000e-20
   6.0225412e-01   1.0000000e-20
   6.0783231e-01   1.0000000e-20
   6.1346217e-01   1.0000000e-20
   6.1914418e-01   1.0000000e-20
   6.2487881e-01   1.0000000e-20
   6.3066655e-01   1.0000000e-20
   6.3650791e-01   1.0000000e-20
   6.4240337e-01   1.0000000e-20
   6.4835343e-01   1.0000000e-20
   6.5435860e-01   1.0000000e-20
   6.6041940e-01   1.0000000e-20
   6.6653633e-01   1.0000000e-20
   6.7270991e-01   1.0000000e-20
   6.7894068e-01   1.0000000e-20
   6.8522916e-01   1.0000000e-20
   6.9157588e-01   1.0000000e-20
   6.9798139e-01   1.0000000e-20
   7.0444623e-01   1.0000000e-20
   7.1097094e-01   1.0000000e-20
   7.1755609e-01   1.0000000e-20
   7.2420223e-01   1.0000000e-20
   7.3090993e-01   1.0000000e-20
   7.3767976e-01   1.0000000e-20
   7.4451229e-01   1.0000000e-20
   7.5140811e-01   1.0000000e-20
   7.5836779e-01   1.0000000e-20
   7.6539194e-01   1.0000000e-20
   7.7248115e-01   1.0000000e-20
   7.7963601e-01   1.0000000e-20
   7.8685715e-01   1.0000000e-20
   7.9414517e-01   1.0000000e-20
   8.0150070e-01   1.0000000e-20
   8.0892435e-01   1.0000000e-20
   8.1641676e-01   1.0000000e-20
   8.2397857e-01   1.0000000e-20
   8.3161042e-01   1.0000000e-20
   8.3931295e-01   1.0000000e-20
   8.4708683e-01   1.0000000e-20
   8.5493271e-01   1.0000000e-20
   8.6285126e-01   2.0833333e-06
   8.7084315e-01   8.3333333e-06
   8.7890907e-01   8.7500000e-05
   8.8704969e-01   1.7291667e-04
   8.9526571e-01   3.2916667e-04
   9.0355783e-01   6.3541667e-04
   9.1192676e-01   1.4541667e-03
   9.2037320e-01   4.4479167e-03
   9.2889787e-01   1.0577083e-02
   9.3750150e-01   2.1385417e-02
   9.4618482e-01   3.9331250e-02
   9.5494856e-01   6.9518750e-02
   9.6379348e-01   1.2236458e-01
   9.7272032e-01   2.3051667e-01
   9.8172984e-01   3.8272083e-01
   9.9082281e-01   5.7194375e-01
   1.0000000e+00   1.0000000e+00


==> search_scan_pattern_Nl_24_random.dat <==
   1.0000000e-04   3.4833333e-03
   1.0092622e-04   3.4916667e-03
   1.0186102e-04   3.4979167e-03
   1.0280447e-04   3.5104167e-03
   1.0375667e-04   3.5145833e-03
   1.0471768e-04   3.5166667e-03
   1.0568760e-04   3.5208333e-03
   1.0666650e-04   3.5354167e-03
   1.0765446e-04   3.5479167e-03
   1.0865158e-04   3.5562500e-03
   1.0965793e-04   3.5645833e-03
   1.1067360e-04   3.5729167e-03
   1.1169868e-04   3.5729167e-03
   1.1273326e-04   3.5812500e-03
   1.1377741e-04   3.5937500e-03
   1.1483124e-04   3.6000000e-03
   1.1589483e-04   3.6083333e-03
   1.1696827e-04   3.6166667e-03
   1.1805165e-04   3.6250000e-03
   1.1914507e-04   3.6291667e-03
   1.2024861e-04   3.6437500e-03
   1.2136238e-04   3.6604167e-03
   1.2248646e-04   3.6687500e-03
   1.2362095e-04   3.6791667e-03
   1.2476596e-04   3.6812500e-03
   1.2592156e-04   3.6937500e-03
   1.2708787e-04   3.7000000e-03
   1.2826498e-04   3.7104167e-03
   1.2945300e-04   3.7166667e-03
   1.3065202e-04   3.7354167e-03
   1.3186214e-04   3.7395833e-03
   1.3308347e-04   3.7479167e-03
   1.3431612e-04   3.7541667e-03
   1.3556018e-04   3.7604167e-03
   1.3681576e-04   3.7687500e-03
   1.3808298e-04   3.7770833e-03
   1.3936193e-04   3.7833333e-03
   1.4065272e-04   3.7854167e-03
   1.4195548e-04   3.7916667e-03
   1.4327030e-04   3.8020833e-03
   1.4459729e-04   3.8041667e-03
   1.4593658e-04   3.8145833e-03
   1.4728827e-04   3.8187500e-03
   1.4865248e-04   3.8270833e-03
   1.5002933e-04   3.8312500e-03
   1.5141893e-04   3.8437500e-03
   1.5282140e-04   3.8500000e-03
   1.5423686e-04   3.8541667e-03
   1.5566544e-04   3.8625000e-03
   1.5710724e-04   3.8708333e-03
   1.5856240e-04   3.8750000e-03
   1.6003103e-04   3.8833333e-03
   1.6151327e-04   3.8895833e-03
   1.6300924e-04   3.9020833e-03
   1.6451906e-04   3.9083333e-03
   1.6604287e-04   3.9125000e-03
   1.6758079e-04   3.9208333e-03
   1.6913295e-04   3.9354167e-03
   1.7069949e-04   3.9500000e-03
   1.7228054e-04   3.9583333e-03
   1.7387624e-04   3.9625000e-03
   1.7548671e-04   3.9666667e-03
   1.7711211e-04   3.9750000e-03
   1.7875255e-04   3.9833333e-03
   1.8040819e-04   3.9895833e-03
   1.8207917e-04   4.0020833e-03
   1.8376562e-04   4.0104167e-03
   1.8546769e-04   4.0125000e-03
   1.8718553e-04   4.0187500e-03
   1.8891928e-04   4.0208333e-03
   1.9066908e-04   4.0375000e-03
   1.9243510e-04   4.0541667e-03
   1.9421747e-04   4.0604167e-03
   1.9601635e-04   4.0729167e-03
   1.9783189e-04   4.0812500e-03
   1.9966425e-04   4.0895833e-03
   2.0151357e-04   4.0895833e-03
   2.0338003e-04   4.0958333e-03
   2.0526378e-04   4.1041667e-03
   2.0716497e-04   4.1125000e-03
   2.0908377e-04   4.1208333e-03
   2.1102034e-04   4.1270833e-03
   2.1297485e-04   4.1416667e-03
   2.1494747e-04   4.1520833e-03
   2.1693835e-04   4.1666667e-03
   2.1894768e-04   4.1750000e-03
   2.2097561e-04   4.1791667e-03
   2.2302233e-04   4.1875000e-03
   2.2508801e-04   4.1916667e-03
   2.2717281e-04   4.1958333e-03
   2.2927693e-04   4.1979167e-03
   2.3140054e-04   4.2020833e-03
   2.3354381e-04   4.2041667e-03
   2.3570694e-04   4.2062500e-03
   2.3789010e-04   4.2125000e-03
   2.4009349e-04   4.2250000e-03
   2.4231728e-04   4.2312500e-03
   2.4456167e-04   4.2395833e-03
   2.4682685e-04   4.2500000e-03
   2.4911300e-04   4.2562500e-03
   2.5142033e-04   4.2583333e-03
   2.5374904e-04   4.2604167e-03
   2.5609931e-04   4.2645833e-03
   2.5847135e-04   4.2708333e-03
   2.6086536e-04   4.2750000e-03
   2.6328155e-04   4.2812500e-03
   2.6572011e-04   4.2916667e-03
   2.6818126e-04   4.3020833e-03
   2.7066521e-04   4.3125000e-03
   2.7317216e-04   4.3166667e-03
   2.7570233e-04   4.3229167e-03
   2.7825594e-04   4.3250000e-03
   2.8083320e-04   4.3333333e-03
   2.8343433e-04   4.3333333e-03
   2.8605955e-04   4.3333333e-03
   2.8870909e-04   4.3354167e-03
   2.9138317e-04   4.3375000e-03
   2.9408202e-04   4.3458333e-03
   2.9680586e-04   4.3541667e-03
   2.9955493e-04   4.3541667e-03
   3.0232947e-04   4.3562500e-03
   3.0512970e-04   4.3625000e-03
   3.0795587e-04   4.3687500e-03
   3.1080822e-04   4.3791667e-03
   3.1368698e-04   4.3833333e-03
   3.1659241e-04   4.3895833e-03
   3.1952475e-04   4.3979167e-03
   3.2248425e-04   4.4020833e-03
   3.2547116e-04   4.4187500e-03
   3.2848574e-04   4.4187500e-03
   3.3152823e-04   4.4208333e-03
   3.3459891e-04   4.4312500e-03
   3.3769803e-04   4.4354167e-03
   3.4082585e-04   4.4395833e-03
   3.4398265e-04   4.4479167e-03
   3.4716868e-04   4.4520833e-03
   3.5038422e-04   4.4541667e-03
   3.5362955e-04   4.4645833e-03
   3.5690493e-04   4.4791667e-03
   3.6021066e-04   4.4812500e-03
   3.6354700e-04   4.4833333e-03
   3.6691424e-04   4.4854167e-03
   3.7031267e-04   4.4895833e-03
   3.7374257e-04   4.4937500e-03
   3.7720425e-04   4.5000000e-03
   3.8069799e-04   4.5041667e-03
   3.8422408e-04   4.5104167e-03
   3.8778284e-04   4.5145833e-03
   3.9137456e-04   4.5187500e-03
   3.9499955e-04   4.5208333e-03
   3.9865811e-04   4.5312500e-03
   4.0235055e-04   4.5395833e-03
   4.0607720e-04   4.5437500e-03
   4.0983837e-04   4.5520833e-03
   4.1363437e-04   4.5541667e-03
   4.1746553e-04   4.5583333e-03
   4.2133217e-04   4.5583333e-03
   4.2523463e-04   4.5625000e-03
   4.2917324e-04   4.5729167e-03
   4.3314832e-04   4.5812500e-03
   4.3716022e-04   4.5812500e-03
   4.4120929e-04   4.5916667e-03
   4.4529585e-04   4.6020833e-03
   4.4942027e-04   4.6104167e-03
   4.5358288e-04   4.6187500e-03
   4.5778405e-04   4.6229167e-03
   4.6202414e-04   4.6312500e-03
   4.6630349e-04   4.6354167e-03
   4.7062248e-04   4.6416667e-03
   4.7498148e-04   4.6416667e-03
   4.7938085e-04   4.6458333e-03
   4.8382097e-04   4.6520833e-03
   4.8830221e-04   4.6583333e-03
   4.9282496e-04   4.6645833e-03
   4.9738960e-04   4.6645833e-03
   5.0199651e-04   4.6708333e-03
   5.0664610e-04   4.6750000e-03
   5.1133875e-04   4.6812500e-03
   5.1607487e-04   4.6875000e-03
   5.2085486e-04   4.6916667e-03
   5.2567911e-04   4.6958333e-03
   5.3054805e-04   4.6979167e-03
   5.3546209e-04   4.7104167e-03
   5.4042164e-04   4.7208333e-03
   5.4542713e-04   4.7270833e-03
   5.5047898e-04   4.7333333e-03
   5.5557762e-04   4.7354167e-03
   5.6072349e-04   4.7416667e-03
   5.6591702e-04   4.7479167e-03
   5.7115865e-04   4.7562500e-03
   5.7644883e-04   4.7562500e-03
   5.8178801e-04   4.7625000e-03
   5.8717664e-04   4.7666667e-03
   5.9261518e-04   4.7687500e-03
   5.9810410e-04   4.7708333e-03
   6.0364385e-04   4.7770833e-03
   6.0923492e-04   4.7875000e-03
   6.1487777e-04   4.7875000e-03
   6.2057288e-04   4.7916667e-03
   6.2632075e-04   4.7979167e-03
   6.3212185e-04   4.7979167e-03
   6.3797668e-04   4.8000000e-03
   6.4388574e-04   4.8041667e-03
   6.4984954e-04   4.8083333e-03
   6.5586857e-04   4.8104167e-03
   6.6194335e-04   4.8208333e-03
   6.6807439e-04   4.8270833e-03
   6.7426222e-04   4.8312500e-03
   6.8050737e-04   4.8333333e-03
   6.8681036e-04   4.8395833e-03
   6.9317173e-04   4.8437500e-03
   6.9959202e-04   4.8479167e-03
   7.0607177e-04   4.8520833e-03
   7.1261154e-04   4.8645833e-03
   7.1921189e-04   4.8729167e-03
   7.2587337e-04   4.8770833e-03
   7.3259654e-04   4.8854167e-03
   7.3938199e-04   4.8958333e-03
   7.4623029e-04   4.9000000e-03
   7.5314202e-04   4.9020833e-03
   7.6011776e-04   4.9083333e-03
   7.6715812e-04   4.9083333e-03
   7.7426368e-04   4.9104167e-03
   7.8143506e-04   4.9166667e-03
   7.8867286e-04   4.9208333e-03
   7.9597770e-04   4.9250000e-03
   8.0335020e-04   4.9291667e-03
   8.1079098e-04   4.9375000e-03
   8.1830068e-04   4.9375000e-03
   8.2587994e-04   4.9395833e-03
   8.3352940e-04   4.9458333e-03
   8.4124970e-04   4.9520833e-03
   8.4904152e-04   4.9541667e-03
   8.5690551e-04   4.9562500e-03
   8.6484233e-04   4.9562500e-03
   8.7285266e-04   4.9604167e-03
   8.8093719e-04   4.9687500e-03
   8.8909660e-04   4.9729167e-03
   8.9733158e-04   4.9750000e-03
   9.0564284e-04   4.9812500e-03
   9.1403107e-04   4.9875000e-03
   9.2249701e-04   4.9875000e-03
   9.3104135e-04   4.9958333e-03
   9.3966483e-04   5.0041667e-03
   9.4836819e-04   5.0083333e-03
   9.5715215e-04   5.0104167e-03
   9.6601748e-04   5.0145833e-03
   9.7496492e-04   5.0208333e-03
   9.8399523e-04   5.0333333e-03
   9.9310918e-04   5.0416667e-03
   1.0023075e-03   5.0458333e-03
   1.0115911e-03   5.0562500e-03
   1.0209607e-03   5.0604167e-03
   1.0304170e-03   5.0729167e-03
   1.0399609e-03   5.0833333e-03
   1.0495932e-03   5.0895833e-03
   1.0593148e-03   5.0916667e-03
   1.0691263e-03   5.0979167e-03
   1.0790288e-03   5.1041667e-03
   1.0890230e-03   5.1062500e-03
   1.0991097e-03   5.1145833e-03
   1.1092899e-03   5.1187500e-03
   1.1195643e-03   5.1208333e-03
   1.1299339e-03   5.1229167e-03
   1.1403996e-03   5.1229167e-03
   1.1509622e-03   5.1229167e-03
   1.1616226e-03   5.1250000e-03
   1.1723818e-03   5.1312500e-03
   1.1832406e-03   5.1437500e-03
   1.1942000e-03   5.1479167e-03
   1.2052609e-03   5.1520833e-03
   1.2164243e-03   5.1562500e-03
   1.2276910e-03   5.1583333e-03
   1.2390622e-03   5.1604167e-03
   1.2505386e-03   5.1604167e-03
   1.2621213e-03   5.1645833e-03
   1.2738113e-03   5.1666667e-03
   1.2856096e-03   5.1687500e-03
   1.2975172e-03   5.1708333e-03
   1.3095350e-03   5.1770833e-03
   1.3216642e-03   5.1791667e-03
   1.3339057e-03   5.1854167e-03
   1.3462606e-03   5.1875000e-03
   1.3587299e-03   5.1916667e-03
   1.3713147e-03   5.1979167e-03
   1.3840161e-03   5.1979167e-03
   1.3968351e-03   5.2020833e-03
   1.4097729e-03   5.2083333e-03
   1.4228305e-03   5.2104167e-03
   1.4360090e-03   5.2208333e-03
   1.4493096e-03   5.2229167e-03
   1.4627334e-03   5.2333333e-03
   1.4762815e-03   5.2458333e-03
   1.4899551e-03   5.2520833e-03
   1.5037553e-03   5.2583333e-03
   1.5176834e-03   5.2625000e-03
   1.5317405e-03   5.2708333e-03
   1.5459277e-03   5.2750000e-03
   1.5602464e-03   5.2770833e-03
   1.5746977e-03   5.2791667e-03
   1.5892829e-03   5.2875000e-03
   1.6040031e-03   5.2916667e-03
   1.6188597e-03   5.2979167e-03
   1.6338539e-03   5.3020833e-03
   1.6489869e-03   5.3041667e-03
   1.6642602e-03   5.3104167e-03
   1.6796749e-03   5.3125000e-03
   1.6952323e-03   5.3145833e-03
   1.7109339e-03   5.3166667e-03
   1.7267809e-03   5.3250000e-03
   1.7427747e-03   5.3270833e-03
   1.7589166e-03   5.3291667e-03
   1.7752080e-03   5.3375000e-03
   1.7916503e-03   5.3416667e-03
   1.8082449e-03   5.3458333e-03
   1.8249932e-03   5.3520833e-03
   1.8418967e-03   5.3583333e-03
   1.8589567e-03   5.3625000e-03
   1.8761747e-03   5.3625000e-03
   1.8935522e-03   5.3645833e-03
   1.9110906e-03   5.3708333e-03
   1.9287915e-03   5.3770833e-03
   1.9466563e-03   5.3812500e-03
   1.9646866e-03   5.3875000e-03
   1.9828839e-03   5.3875000e-03
   2.0012498e-03   5.3958333e-03
   2.0197858e-03   5.3979167e-03
   2.0384934e-03   5.4000000e-03
   2.0573743e-03   5.4083333e-03
   2.0764301e-03   5.4187500e-03
   2.0956624e-03   5.4208333e-03
   2.1150728e-03   5.4229167e-03
   2.1346630e-03   5.4291667e-03
   2.1544347e-03   5.4291667e-03
   2.1743895e-03   5.4312500e-03
   2.1945291e-03   5.4395833e-03
   2.2148552e-03   5.4458333e-03
   2.2353696e-03   5.4520833e-03
   2.2560741e-03   5.4562500e-03
   2.2769703e-03   5.4583333e-03
   2.2980600e-03   5.4666667e-03
   2.3193451e-03   5.4729167e-03
   2.3408273e-03   5.4770833e-03
   2.3625085e-03   5.4770833e-03
   2.3843905e-03   5.4791667e-03
   2.4064752e-03   5.4812500e-03
   2.4287644e-03   5.4833333e-03
   2.4512601e-03   5.4854167e-03
   2.4739641e-03   5.4979167e-03
   2.4968784e-03   5.5062500e-03
   2.5200050e-03   5.5187500e-03
   2.5433458e-03   5.5187500e-03
   2.5669027e-03   5.5208333e-03
   2.5906779e-03   5.5250000e-03
   2.6146732e-03   5.5291667e-03
   2.6388908e-03   5.5312500e-03
   2.6633327e-03   5.5333333e-03
   2.6880010e-03   5.5375000e-03
   2.7128978e-03   5.5375000e-03
   2.7380252e-03   5.5437500e-03
   2.7633853e-03   5.5458333e-03
   2.7889803e-03   5.5541667e-03
   2.8148124e-03   5.5562500e-03
   2.8408837e-03   5.5583333e-03
   2.8671965e-03   5.5625000e-03
   2.8937530e-03   5.5666667e-03
   2.9205555e-03   5.5729167e-03
   2.9476063e-03   5.5770833e-03
   2.9749075e-03   5.5812500e-03
   3.0024617e-03   5.5854167e-03
   3.0302711e-03   5.5916667e-03
   3.0583380e-03   5.5958333e-03
   3.0866649e-03   5.5958333e-03
   3.1152542e-03   5.5979167e-03
   3.1441083e-03   5.6020833e-03
   3.1732296e-03   5.6041667e-03
   3.2026207e-03   5.6041667e-03
   3.2322840e-03   5.6062500e-03
   3.2622220e-03   5.6083333e-03
   3.2924373e-03   5.6145833e-03
   3.3229325e-03   5.6250000e-03
   3.3537102e-03   5.6250000e-03
   3.3847729e-03   5.6312500e-03
   3.4161233e-03   5.6333333e-03
   3.4477641e-03   5.6395833e-03
   3.4796979e-03   5.6437500e-03
   3.5119275e-03   5.6437500e-03
   3.5444557e-03   5.6541667e-03
   3.5772851e-03   5.6583333e-03
   3.6104186e-03   5.6604167e-03
   3.6438590e-03   5.6708333e-03
   3.6776091e-03   5.6750000e-03
   3.7116718e-03   5.6791667e-03
   3.7460500e-03   5.6791667e-03
   3.7807467e-03   5.6875000e-03
   3.8157647e-03   5.6958333e-03
   3.8511070e-03   5.6958333e-03
   3.8867767e-03   5.7000000e-03
   3.9227768e-03   5.7020833e-03
   3.9591103e-03   5.7083333e-03
   3.9957803e-03   5.7104167e-03
   4.0327900e-03   5.7104167e-03
   4.0701425e-03   5.7166667e-03
   4.1078409e-03   5.7208333e-03
   4.1458885e-03   5.7312500e-03
   4.1842885e-03   5.7416667e-03
   4.2230442e-03   5.7479167e-03
   4.2621588e-03   5.7520833e-03
   4.3016358e-03   5.7625000e-03
   4.3414783e-03   5.7687500e-03
   4.3816899e-03   5.7750000e-03
   4.4222740e-03   5.7791667e-03
   4.4632339e-03   5.7895833e-03
   4.5045733e-03   5.7979167e-03
   4.5462955e-03   5.8041667e-03
   4.5884041e-03   5.8083333e-03
   4.6309028e-03   5.8104167e-03
   4.6737951e-03   5.8250000e-03
   4.7170847e-03   5.8312500e-03
   4.7607752e-03   5.8333333e-03
   4.8048704e-03   5.8395833e-03
   4.8493741e-03   5.8437500e-03
   4.8942899e-03   5.8562500e-03
   4.9396217e-03   5.8604167e-03
   4.9853735e-03   5.8645833e-03
   5.0315489e-03   5.8687500e-03
   5.0781521e-03   5.8729167e-03
   5.1251869e-03   5.8791667e-03
   5.1726574e-03   5.8875000e-03
   5.2205675e-03   5.8958333e-03
   5.2689214e-03   5.9020833e-03
   5.3177232e-03   5.9062500e-03
   5.3669769e-03   5.9062500e-03
   5.4166869e-03   5.9104167e-03
   5.4668573e-03   5.9125000e-03
   5.5174924e-03   5.9229167e-03
   5.5685964e-03   5.9333333e-03
   5.6201738e-03   5.9395833e-03
   5.6722290e-03   5.9395833e-03
   5.7247662e-03   5.9458333e-03
   5.7777901e-03   5.9520833e-03
   5.8313051e-03   5.9562500e-03
   5.8853158e-03   5.9625000e-03
   5.9398267e-03   5.9666667e-03
   5.9948425e-03   5.9750000e-03
   6.0503679e-03   5.9791667e-03
   6.1064075e-03   5.9812500e-03
   6.1629663e-03   5.9833333e-03
   6.2200488e-03   5.9875000e-03
   6.2776601e-03   5.9937500e-03
   6.3358050e-03   6.0083333e-03
   6.3944884e-03   6.0104167e-03
   6.4537154e-03   6.0104167e-03
   6.5134909e-03   6.0125000e-03
   6.5738201e-03   6.0166667e-03
   6.6347081e-03   6.0229167e-03
   6.6961601e-03   6.0354167e-03
   6.7581812e-03   6.0458333e-03
   6.8207767e-03   6.0541667e-03
   6.8839521e-03   6.0583333e-03
   6.9477125e-03   6.0666667e-03
   7.0120636e-03   6.0666667e-03
   7.0770107e-03   6.0729167e-03
   7.1425593e-03   6.0791667e-03
   7.2087150e-03   6.0854167e-03
   7.2754835e-03   6.0895833e-03
   7.3428704e-03   6.0937500e-03
   7.4108815e-03   6.0979167e-03
   7.4795225e-03   6.1062500e-03
   7.5487993e-03   6.1145833e-03
   7.6187177e-03   6.1166667e-03
   7.6892837e-03   6.1229167e-03
   7.7605033e-03   6.1291667e-03
   7.8323826e-03   6.1333333e-03
   7.9049276e-03   6.1375000e-03
   7.9781446e-03   6.1416667e-03
   8.0520397e-03   6.1458333e-03
   8.1266192e-03   6.1479167e-03
   8.2018895e-03   6.1562500e-03
   8.2778570e-03   6.1583333e-03
   8.3545281e-03   6.1625000e-03
   8.4319093e-03   6.1666667e-03
   8.5100072e-03   6.1750000e-03
   8.5888286e-03   6.1770833e-03
   8.6683799e-03   6.1833333e-03
   8.7486681e-03   6.1854167e-03
   8.8297000e-03   6.1875000e-03
   8.9114823e-03   6.1916667e-03
   8.9940222e-03   6.1916667e-03
   9.0773265e-03   6.1937500e-03
   9.1614025e-03   6.2062500e-03
   9.2462571e-03   6.2083333e-03
   9.3318977e-03   6.2187500e-03
   9.4183315e-03   6.2291667e-03
   9.5055659e-03   6.2354167e-03
   9.5936083e-03   6.2395833e-03
   9.6824661e-03   6.2437500e-03
   9.7721470e-03   6.2500000e-03
   9.8626585e-03   6.2541667e-03
   9.9540083e-03   6.2666667e-03
   1.0046204e-02   6.2666667e-03
   1.0139254e-02   6.2666667e-03
   1.0233166e-02   6.2708333e-03
   1.0327947e-02   6.2750000e-03
   1.0423607e-02   6.2833333e-03
   1.0520152e-02   6.2895833e-03
   1.0617592e-02   6.3020833e-03
   1.0715934e-02   6.3041667e-03
   1.0815187e-02   6.3104167e-03
   1.0915359e-02   6.3145833e-03
   1.1016459e-02   6.3270833e-03
   1.1118496e-02   6.3291667e-03
   1.1221478e-02   6.3354167e-03
   1.1325413e-02   6.3458333e-03
   1.1430311e-02   6.3562500e-03
   1.1536181e-02   6.3625000e-03
   1.1643031e-02   6.3750000e-03
   1.1750871e-02   6.3770833e-03
   1.1859710e-02   6.3770833e-03
   1.1969557e-02   6.3791667e-03
   1.2080421e-02   6.3833333e-03
   1.2192313e-02   6.3895833e-03
   1.2305240e-02   6.4041667e-03
   1.2419214e-02   6.4125000e-03
   1.2534243e-02   6.4187500e-03
   1.2650337e-02   6.4291667e-03
   1.2767507e-02   6.4354167e-03
   1.2885762e-02   6.4416667e-03
   1.3005113e-02   6.4437500e-03
   1.3125568e-02   6.4479167e-03
   1.3247140e-02   6.4500000e-03
   1.3369837e-02   6.4625000e-03
   1.3493671e-02   6.4729167e-03
   1.3618652e-02   6.4750000e-03
   1.3744791e-02   6.4812500e-03
   1.3872098e-02   6.4895833e-03
   1.4000584e-02   6.4958333e-03
   1.4130260e-02   6.5104167e-03
   1.4261137e-02   6.5166667e-03
   1.4393226e-02   6.5208333e-03
   1.4526539e-02   6.5354167e-03
   1.4661087e-02   6.5354167e-03
   1.4796881e-02   6.5416667e-03
   1.4933932e-02   6.5479167e-03
   1.5072253e-02   6.5541667e-03
   1.5211855e-02   6.5604167e-03
   1.5352750e-02   6.5625000e-03
   1.5494950e-02   6.5687500e-03
   1.5638468e-02   6.5812500e-03
   1.5783314e-02   6.5854167e-03
   1.5929502e-02   6.5854167e-03
   1.6077044e-02   6.5895833e-03
   1.6225953e-02   6.5958333e-03
   1.6376241e-02   6.6041667e-03
   1.6527921e-02   6.6104167e-03
   1.6681005e-02   6.6250000e-03
   1.6835508e-02   6.6312500e-03
   1.6991442e-02   6.6375000e-03
   1.7148820e-02   6.6479167e-03
   1.7307655e-02   6.6562500e-03
   1.7467962e-02   6.6562500e-03
   1.7629754e-02   6.6666667e-03
   1.7793044e-02   6.6750000e-03
   1.7957846e-02   6.6812500e-03
   1.8124175e-02   6.6854167e-03
   1.8292045e-02   6.6895833e-03
   1.8461469e-02   6.6895833e-03
   1.8632463e-02   6.6979167e-03
   1.8805041e-02   6.6979167e-03
   1.8979216e-02   6.7041667e-03
   1.9155006e-02   6.7145833e-03
   1.9332423e-02   6.7187500e-03
   1.9511483e-02   6.7270833e-03
   1.9692203e-02   6.7354167e-03
   1.9874595e-02   6.7500000e-03
   2.0058678e-02   6.7541667e-03
   2.0244465e-02   6.7604167e-03
   2.0431973e-02   6.7604167e-03
   2.0621218e-02   6.7708333e-03
   2.0812216e-02   6.7895833e-03
   2.1004982e-02   6.7916667e-03
   2.1199535e-02   6.8041667e-03
   2.1395889e-02   6.8062500e-03
   2.1594062e-02   6.8250000e-03
   2.1794070e-02   6.8333333e-03
   2.1995931e-02   6.8395833e-03
   2.2199661e-02   6.8458333e-03
   2.2405279e-02   6.8562500e-03
   2.2612801e-02   6.8687500e-03
   2.2822245e-02   6.8833333e-03
   2.3033629e-02   6.8875000e-03
   2.3246971e-02   6.9020833e-03
   2.3462288e-02   6.9041667e-03
   2.3679601e-02   6.9083333e-03
   2.3898926e-02   6.9229167e-03
   2.4120282e-02   6.9312500e-03
   2.4343689e-02   6.9375000e-03
   2.4569165e-02   6.9583333e-03
   2.4796729e-02   6.9645833e-03
   2.5026401e-02   6.9666667e-03
   2.5258200e-02   6.9770833e-03
   2.5492147e-02   6.9875000e-03
   2.5728260e-02   7.0000000e-03
   2.5966560e-02   7.0083333e-03
   2.6207067e-02   7.0104167e-03
   2.6449802e-02   7.0208333e-03
   2.6694785e-02   7.0229167e-03
   2.6942037e-02   7.0312500e-03
   2.7191579e-02   7.0375000e-03
   2.7443433e-02   7.0479167e-03
   2.7697619e-02   7.0583333e-03
   2.7954160e-02   7.0625000e-03
   2.8213077e-02   7.0750000e-03
   2.8474392e-02   7.0875000e-03
   2.8738127e-02   7.0979167e-03
   2.9004305e-02   7.1083333e-03
   2.9272948e-02   7.1166667e-03
   2.9544080e-02   7.1250000e-03
   2.9817723e-02   7.1375000e-03
   3.0093900e-02   7.1395833e-03
   3.0372636e-02   7.1479167e-03
   3.0653953e-02   7.1562500e-03
   3.0937876e-02   7.1666667e-03
   3.1224428e-02   7.1770833e-03
   3.1513635e-02   7.1854167e-03
   3.1805520e-02   7.1937500e-03
   3.2100109e-02   7.1958333e-03
   3.2397426e-02   7.2062500e-03
   3.2697497e-02   7.2125000e-03
   3.3000348e-02   7.2187500e-03
   3.3306003e-02   7.2229167e-03
   3.3614490e-02   7.2291667e-03
   3.3925834e-02   7.2458333e-03
   3.4240061e-02   7.2583333e-03
   3.4557199e-02   7.2645833e-03
   3.4877275e-02   7.2687500e-03
   3.5200315e-02   7.2833333e-03
   3.5526347e-02   7.2937500e-03
   3.5855399e-02   7.2979167e-03
   3.6187498e-02   7.3062500e-03
   3.6522674e-02   7.3145833e-03
   3.6860954e-02   7.3208333e-03
   3.7202367e-02   7.3312500e-03
   3.7546942e-02   7.3375000e-03
   3.7894709e-02   7.3520833e-03
   3.8245697e-02   7.3562500e-03
   3.8599936e-02   7.3645833e-03
   3.8957456e-02   7.3812500e-03
   3.9318288e-02   7.3979167e-03
   3.9682461e-02   7.4062500e-03
   4.0050008e-02   7.4166667e-03
   4.0420958e-02   7.4229167e-03
   4.0795345e-02   7.4437500e-03
   4.1173199e-02   7.4562500e-03
   4.1554553e-02   7.4625000e-03
   4.1939440e-02   7.4708333e-03
   4.2327891e-02   7.4875000e-03
   4.2719940e-02   7.4979167e-03
   4.3115620e-02   7.5083333e-03
   4.3514965e-02   7.5187500e-03
   4.3918009e-02   7.5291667e-03
   4.4324786e-02   7.5375000e-03
   4.4735331e-02   7.5479167e-03
   4.5149678e-02   7.5645833e-03
   4.5567863e-02   7.5750000e-03
   4.5989921e-02   7.5854167e-03
   4.6415888e-02   7.6062500e-03
   4.6845801e-02   7.6166667e-03
   4.7279696e-02   7.6291667e-03
   4.7717609e-02   7.6375000e-03
   4.8159579e-02   7.6479167e-03
   4.8605642e-02   7.6687500e-03
   4.9055837e-02   7.6708333e-03
   4.9510202e-02   7.6875000e-03
   4.9968775e-02   7.7125000e-03
   5.0431595e-02   7.7229167e-03
   5.0898702e-02   7.7250000e-03
   5.1370135e-02   7.7354167e-03
   5.1845935e-02   7.7458333e-03
   5.2326142e-02   7.7625000e-03
   5.2810797e-02   7.7729167e-03
   5.3299941e-02   7.7875000e-03
   5.3793615e-02   7.7979167e-03
   5.4291862e-02   7.8125000e-03
   5.4794723e-02   7.8187500e-03
   5.5302243e-02   7.8354167e-03
   5.5814462e-02   7.8500000e-03
   5.6331427e-02   7.8687500e-03
   5.6853179e-02   7.8833333e-03
   5.7379764e-02   7.8875000e-03
   5.7911226e-02   7.9062500e-03
   5.8447611e-02   7.9145833e-03
   5.8988964e-02   7.9416667e-03
   5.9535331e-02   7.9479167e-03
   6.0086759e-02   7.9604167e-03
   6.0643294e-02   7.9729167e-03
   6.1204984e-02   7.9770833e-03
   6.1771876e-02   7.9895833e-03
   6.2344019e-02   7.9979167e-03
   6.2921461e-02   8.0145833e-03
   6.3504252e-02   8.0250000e-03
   6.4092440e-02   8.0312500e-03
   6.4686077e-02   8.0395833e-03
   6.5285211e-02   8.0520833e-03
   6.5889896e-02   8.0645833e-03
   6.6500180e-02   8.0895833e-03
   6.7116118e-02   8.0958333e-03
   6.7737760e-02   8.1041667e-03
   6.8365160e-02   8.1208333e-03
   6.8998371e-02   8.1395833e-03
   6.9637447e-02   8.1520833e-03
   7.0282443e-02   8.1687500e-03
   7.0933412e-02   8.1854167e-03
   7.1590411e-02   8.1958333e-03
   7.2253495e-02   8.2187500e-03
   7.2922721e-02   8.2250000e-03
   7.3598145e-02   8.2312500e-03
   7.4279825e-02   8.2437500e-03
   7.4967819e-02   8.2562500e-03
   7.5662185e-02   8.2666667e-03
   7.6362983e-02   8.2729167e-03
   7.7070271e-02   8.2916667e-03
   7.7784111e-02   8.2979167e-03
   7.8504562e-02   8.3041667e-03
   7.9231686e-02   8.3208333e-03
   7.9965545e-02   8.3395833e-03
   8.0706201e-02   8.3541667e-03
   8.1453718e-02   8.3625000e-03
   8.2208158e-02   8.3770833e-03
   8.2969585e-02   8.3916667e-03
   8.3738065e-02   8.4104167e-03
   8.4513663e-02   8.4375000e-03
   8.5296445e-02   8.4520833e-03
   8.6086477e-02   8.4645833e-03
   8.6883826e-02   8.4791667e-03
   8.7688561e-02   8.4895833e-03
   8.8500749e-02   8.5062500e-03
   8.9320460e-02   8.5208333e-03
   9.0147763e-02   8.5395833e-03
   9.0982729e-02   8.5625000e-03
   9.1825428e-02   8.5750000e-03
   9.2675933e-02   8.5854167e-03
   9.3534315e-02   8.6104167e-03
   9.4400648e-02   8.6208333e-03
   9.5275005e-02   8.6416667e-03
   9.6157460e-02   8.6583333e-03
   9.7048089e-02   8.6729167e-03
   9.7946967e-02   8.6916667e-03
   9.8854170e-02   8.7020833e-03
   9.9769776e-02   8.7270833e-03
   1.0069386e-01   8.7416667e-03
   1.0162651e-01   8.7625000e-03
   1.0256779e-01   8.7875000e-03
   1.0351780e-01   8.8229167e-03
   1.0447660e-01   8.8416667e-03
   1.0544428e-01   8.8500000e-03
   1.0642092e-01   8.8645833e-03
   1.0740662e-01   8.8791667e-03
   1.0840144e-01   8.8958333e-03
   1.0940547e-01   8.9187500e-03
   1.1041881e-01   8.9416667e-03
   1.1144153e-01   8.9604167e-03
   1.1247372e-01   8.9770833e-03
   1.1351547e-01   8.9833333e-03
   1.1456687e-01   9.0020833e-03
   1.1562801e-01   9.0250000e-03
   1.1669898e-01   9.0458333e-03
   1.1777987e-01   9.0625000e-03
   1.1887077e-01   9.0729167e-03
   1.1997177e-01   9.0895833e-03
   1.2108298e-01   9.1145833e-03
   1.2220447e-01   9.1291667e-03
   1.2333635e-01   9.1437500e-03
   1.2447871e-01   9.1645833e-03
   1.2563166e-01   9.1812500e-03
   1.2679528e-01   9.1958333e-03
   1.2796969e-01   9.2208333e-03
   1.2915497e-01   9.2333333e-03
   1.3035122e-01   9.2416667e-03
   1.3155856e-01   9.2687500e-03
   1.3277708e-01   9.3020833e-03
   1.3400689e-01   9.3229167e-03
   1.3524809e-01   9.3479167e-03
   1.3650078e-01   9.3666667e-03
   1.3776508e-01   9.3791667e-03
   1.3904108e-01   9.3916667e-03
   1.4032891e-01   9.4041667e-03
   1.4162866e-01   9.4229167e-03
   1.4294045e-01   9.4375000e-03
   1.4426440e-01   9.4541667e-03
   1.4560060e-01   9.4708333e-03
   1.4694918e-01   9.4854167e-03
   1.4831025e-01   9.4958333e-03
   1.4968393e-01   9.5083333e-03
   1.5107033e-01   9.5312500e-03
   1.5246957e-01   9.5520833e-03
   1.5388178e-01   9.5770833e-03
   1.5530706e-01   9.5916667e-03
   1.5674554e-01   9.6041667e-03
   1.5819735e-01   9.6208333e-03
   1.5966260e-01   9.6395833e-03
   1.6114143e-01   9.6604167e-03
   1.6263395e-01   9.6729167e-03
   1.6414030e-01   9.6895833e-03
   1.6566060e-01   9.6979167e-03
   1.6719498e-01   9.7125000e-03
   1.6874357e-01   9.7291667e-03
   1.7030650e-01   9.7479167e-03
   1.7188391e-01   9.7645833e-03
   1.7347594e-01   9.7770833e-03
   1.7508270e-01   9.7979167e-03
   1.7670435e-01   9.8104167e-03
   1.7834102e-01   9.8250000e-03
   1.7999285e-01   9.8500000e-03
   1.8165998e-01   9.8520833e-03
   1.8334255e-01   9.8791667e-03
   1.8504070e-01   9.8916667e-03
   1.8675458e-01   9.9125000e-03
   1.8848434e-01   9.9229167e-03
   1.9023012e-01   9.9375000e-03
   1.9199207e-01   9.9520833e-03
   1.9377033e-01   9.9708333e-03
   1.9556507e-01   9.9854167e-03
   1.9737643e-01   9.9979167e-03
   1.9920457e-01   1.0012500e-02
   2.0104964e-01   1.0033333e-02
   2.0291180e-01   1.0047917e-02
   2.0479121e-01   1.0058333e-02
   2.0668802e-01   1.0072917e-02
   2.0860241e-01   1.0093750e-02
   2.1053452e-01   1.0116667e-02
   2.1248454e-01   1.0127083e-02
   2.1445261e-01   1.0139583e-02
   2.1643891e-01   1.0156250e-02
   2.1844361e-01   1.0170833e-02
   2.2046687e-01   1.0185417e-02
   2.2250888e-01   1.0191667e-02
   2.2456980e-01   1.0200000e-02
   2.2664981e-01   1.0214583e-02
   2.2874908e-01   1.0225000e-02
   2.3086780e-01   1.0250000e-02
   2.3300614e-01   1.0260417e-02
   2.3516429e-01   1.0275000e-02
   2.3734243e-01   1.0295833e-02
   2.3954074e-01   1.0312500e-02
   2.4175941e-01   1.0339583e-02
   2.4399863e-01   1.0366667e-02
   2.4625859e-01   1.0387500e-02
   2.4853949e-01   1.0404167e-02
   2.5084151e-01   1.0437500e-02
   2.5316485e-01   1.0462500e-02
   2.5550971e-01   1.0481250e-02
   2.5787629e-01   1.0508333e-02
   2.6026479e-01   1.0520833e-02
   2.6267541e-01   1.0537500e-02
   2.6510836e-01   1.0566667e-02
   2.6756384e-01   1.0589583e-02
   2.7004207e-01   1.0602083e-02
   2.7254325e-01   1.0637500e-02
   2.7506760e-01   1.0656250e-02
   2.7761533e-01   1.0666667e-02
   2.8018666e-01   1.0685417e-02
   2.8278180e-01   1.0722917e-02
   2.8540098e-01   1.0750000e-02
   2.8804442e-01   1.0781250e-02
   2.9071234e-01   1.0808333e-02
   2.9340497e-01   1.0820833e-02
   2.9612254e-01   1.0839583e-02
   2.9886529e-01   1.0866667e-02
   3.0163343e-01   1.0891667e-02
   3.0442722e-01   1.0910417e-02
   3.0724688e-01   1.0935417e-02
   3.1009266e-01   1.0945833e-02
   3.1296480e-01   1.0966667e-02
   3.1586354e-01   1.0983333e-02
   3.1878913e-01   1.0997917e-02
   3.2174182e-01   1.1022917e-02
   3.2472185e-01   1.1060417e-02
   3.2772948e-01   1.1093750e-02
   3.3076498e-01   1.1118750e-02
   3.3382859e-01   1.1137500e-02
   3.3692057e-01   1.1160417e-02
   3.4004119e-01   1.1172917e-02
   3.4319072e-01   1.1202083e-02
   3.4636942e-01   1.1239583e-02
   3.4957756e-01   1.1275000e-02
   3.5281541e-01   1.1293750e-02
   3.5608326e-01   1.1329167e-02
   3.5938137e-01   1.1362500e-02
   3.6271003e-01   1.1387500e-02
   3.6606951e-01   1.1416667e-02
   3.6946012e-01   1.1445833e-02
   3.7288213e-01   1.1468750e-02
   3.7633584e-01   1.1489583e-02
   3.7982153e-01   1.1518750e-02
   3.8333951e-01   1.1554167e-02
   3.8689007e-01   1.1587500e-02
   3.9047352e-01   1.1616667e-02
   3.9409016e-01   1.1650000e-02
   3.9774030e-01   1.1675000e-02
   4.0142425e-01   1.1702083e-02
   4.0514232e-01   1.1741667e-02
   4.0889482e-01   1.1783333e-02
   4.1268208e-01   1.1812500e-02
   4.1650442e-01   1.1837500e-02
   4.2036217e-01   1.1891667e-02
   4.2425564e-01   1.1927083e-02
   4.2818518e-01   1.1979167e-02
   4.3215111e-01   1.2047917e-02
   4.3615378e-01   1.2093750e-02
   4.4019352e-01   1.2118750e-02
   4.4427067e-01   1.2172917e-02
   4.4838559e-01   1.2225000e-02
   4.5253863e-01   1.2268750e-02
   4.5673013e-01   1.2318750e-02
   4.6096045e-01   1.2356250e-02
   4.6522995e-01   1.2410417e-02
   4.6953900e-01   1.2460417e-02
   4.7388796e-01   1.2525000e-02
   4.7827720e-01   1.2572917e-02
   4.8270710e-01   1.2614583e-02
   4.8717802e-01   1.2664583e-02
   4.9169036e-01   1.2712500e-02
   4.9624449e-01   1.2772917e-02
   5.0084080e-01   1.2827083e-02
   5.0547968e-01   1.2889583e-02
   5.1016153e-01   1.2954167e-02
   5.1488675e-01   1.3031250e-02
   5.1965572e-01   1.3106250e-02
   5.2446887e-01   1.3164583e-02
   5.2932661e-01   1.3237500e-02
   5.3422933e-01   1.3318750e-02
   5.3917746e-01   1.3393750e-02
   5.4417143e-01   1.3487500e-02
   5.4921165e-01   1.3583333e-02
   5.5429855e-01   1.3702083e-02
   5.5943257e-01   1.3827083e-02
   5.6461414e-01   1.3947917e-02
   5.6984371e-01   1.4054167e-02
   5.7512171e-01   1.4164583e-02
   5.8044859e-01   1.4308333e-02
   5.8582482e-01   1.4445833e-02
   5.9125084e-01   1.4610417e-02
   5.9672712e-01   1.4777083e-02
   6.0225412e-01   1.4937500e-02
   6.0783231e-01   1.5093750e-02
   6.1346217e-01   1.5285417e-02
   6.1914418e-01   1.5506250e-02
   6.2487881e-01   1.5725000e-02
   6.3066655e-01   1.6008333e-02
   6.3650791e-01   1.6231250e-02
   6.4240337e-01   1.6433333e-02
   6.4835343e-01   1.6643750e-02
   6.5435860e-01   1.6862500e-02
   6.6041940e-01   1.7085417e-02
   6.6653633e-01   1.7266667e-02
   6.7270991e-01   1.7491667e-02
   6.7894068e-01   1.7718750e-02
   6.8522916e-01   1.7956250e-02
   6.9157588e-01   1.8175000e-02
   6.9798139e-01   1.8385417e-02
   7.0444623e-01   1.8577083e-02
   7.1097094e-01   1.8895833e-02
   7.1755609e-01   1.9189583e-02
   7.2420223e-01   1.9470833e-02
   7.3090993e-01   1.9791667e-02
   7.3767976e-01   2.0158333e-02
   7.4451229e-01   2.0539583e-02
   7.5140811e-01   2.0937500e-02
   7.5836779e-01   2.1391667e-02
   7.6539194e-01   2.1845833e-02
   7.7248115e-01   2.2375000e-02
   7.7963601e-01   2.2995833e-02
   7.8685715e-01   2.3735417e-02
   7.9414517e-01   2.4562500e-02
   8.0150070e-01   2.5468750e-02
   8.0892435e-01   2.6518750e-02
   8.1641676e-01   2.7595833e-02
   8.2397857e-01   2.8870833e-02
   8.3161042e-01   3.0308333e-02
   8.3931295e-01   3.1862500e-02
   8.4708683e-01   3.3616667e-02
   8.5493271e-01   3.5556250e-02
   8.6285126e-01   3.7777083e-02
   8.7084315e-01   4.0052083e-02
   8.7890907e-01   4.2625000e-02
   8.8704969e-01   4.4818750e-02
   8.9526571e-01   4.7077083e-02
   9.0355783e-01   4.9525000e-02
   9.1192676e-01   5.2335417e-02
   9.2037320e-01   5.7350000e-02
   9.2889787e-01   6.5381250e-02
   9.3750150e-01   7.7720833e-02
   9.4618482e-01   9.6939583e-02
   9.5494856e-01   1.2649375e-01
   9.6379348e-01   1.7532292e-01
   9.7272032e-01   2.7427083e-01
   9.8172984e-01   4.1032292e-01
   9.9082281e-01   5.8669583e-01
   1.0000000e+00   1.0000000e+00


==> search_scan_pattern_Nl_24_seq.dat <==
   1.0000000e-04   1.0000000e-20
   1.0092622e-04   1.0000000e-20
   1.0186102e-04   1.0000000e-20
   1.0280447e-04   1.0000000e-20
   1.0375667e-04   1.0000000e-20
   1.0471768e-04   1.0000000e-20
   1.0568760e-04   1.0000000e-20
   1.0666650e-04   1.0000000e-20
   1.0765446e-04   1.0000000e-20
   1.0865158e-04   1.0000000e-20
   1.0965793e-04   1.0000000e-20
   1.1067360e-04   1.0000000e-20
   1.1169868e-04   1.0000000e-20
   1.1273326e-04   1.0000000e-20
   1.1377741e-04   1.0000000e-20
   1.1483124e-04   1.0000000e-20
   1.1589483e-04   1.0000000e-20
   1.1696827e-04   1.0000000e-20
   1.1805165e-04   1.0000000e-20
   1.1914507e-04   1.0000000e-20
   1.2024861e-04   1.0000000e-20
   1.2136238e-04   1.0000000e-20
   1.2248646e-04   1.0000000e-20
   1.2362095e-04   1.0000000e-20
   1.2476596e-04   1.0000000e-20
   1.2592156e-04   1.0000000e-20
   1.2708787e-04   1.0000000e-20
   1.2826498e-04   1.0000000e-20
   1.2945300e-04   1.0000000e-20
   1.3065202e-04   1.0000000e-20
   1.3186214e-04   1.0000000e-20
   1.3308347e-04   1.0000000e-20
   1.3431612e-04   1.0000000e-20
   1.3556018e-04   1.0000000e-20
   1.3681576e-04   1.0000000e-20
   1.3808298e-04   1.0000000e-20
   1.3936193e-04   1.0000000e-20
   1.4065272e-04   1.0000000e-20
   1.4195548e-04   1.0000000e-20
   1.4327030e-04   1.0000000e-20
   1.4459729e-04   1.0000000e-20
   1.4593658e-04   1.0000000e-20
   1.4728827e-04   1.0000000e-20
   1.4865248e-04   1.0000000e-20
   1.5002933e-04   1.0000000e-20
   1.5141893e-04   1.0000000e-20
   1.5282140e-04   1.0000000e-20
   1.5423686e-04   1.0000000e-20
   1.5566544e-04   1.0000000e-20
   1.5710724e-04   1.0000000e-20
   1.5856240e-04   1.0000000e-20
   1.6003103e-04   1.0000000e-20
   1.6151327e-04   1.0000000e-20
   1.6300924e-04   1.0000000e-20
   1.6451906e-04   1.0000000e-20
   1.6604287e-04   1.0000000e-20
   1.6758079e-04   1.0000000e-20
   1.6913295e-04   1.0000000e-20
   1.7069949e-04   1.0000000e-20
   1.7228054e-04   1.0000000e-20
   1.7387624e-04   1.0000000e-20
   1.7548671e-04   1.0000000e-20
   1.7711211e-04   1.0000000e-20
   1.7875255e-04   1.0000000e-20
   1.8040819e-04   1.0000000e-20
   1.8207917e-04   1.0000000e-20
   1.8376562e-04   1.0000000e-20
   1.8546769e-04   1.0000000e-20
   1.8718553e-04   1.0000000e-20
   1.8891928e-04   1.0000000e-20
   1.9066908e-04   1.0000000e-20
   1.9243510e-04   1.0000000e-20
   1.9421747e-04   1.0000000e-20
   1.9601635e-04   1.0000000e-20
   1.9783189e-04   1.0000000e-20
   1.9966425e-04   1.0000000e-20
   2.0151357e-04   1.0000000e-20
   2.0338003e-04   1.0000000e-20
   2.0526378e-04   1.0000000e-20
   2.0716497e-04   1.0000000e-20
   2.0908377e-04   1.0000000e-20
   2.1102034e-04   1.0000000e-20
   2.1297485e-04   1.0000000e-20
   2.1494747e-04   1.0000000e-20
   2.1693835e-04   1.0000000e-20
   2.1894768e-04   1.0000000e-20
   2.2097561e-04   1.0000000e-20
   2.2302233e-04   1.0000000e-20
   2.2508801e-04   1.0000000e-20
   2.2717281e-04   1.0000000e-20
   2.2927693e-04   1.0000000e-20
   2.3140054e-04   1.0000000e-20
   2.3354381e-04   1.0000000e-20
   2.3570694e-04   1.0000000e-20
   2.3789010e-04   1.0000000e-20
   2.4009349e-04   1.0000000e-20
   2.4231728e-04   1.0000000e-20
   2.4456167e-04   1.0000000e-20
   2.4682685e-04   1.0000000e-20
   2.4911300e-04   1.0000000e-20
   2.5142033e-04   1.0000000e-20
   2.5374904e-04   1.0000000e-20
   2.5609931e-04   1.0000000e-20
   2.5847135e-04   1.0000000e-20
   2.6086536e-04   1.0000000e-20
   2.6328155e-04   1.0000000e-20
   2.6572011e-04   1.0000000e-20
   2.6818126e-04   1.0000000e-20
   2.7066521e-04   1.0000000e-20
   2.7317216e-04   1.0000000e-20
   2.7570233e-04   1.0000000e-20
   2.7825594e-04   1.0000000e-20
   2.8083320e-04   1.0000000e-20
   2.8343433e-04   1.0000000e-20
   2.8605955e-04   1.0000000e-20
   2.8870909e-04   1.0000000e-20
   2.9138317e-04   1.0000000e-20
   2.9408202e-04   1.0000000e-20
   2.9680586e-04   1.0000000e-20
   2.9955493e-04   1.0000000e-20
   3.0232947e-04   1.0000000e-20
   3.0512970e-04   1.0000000e-20
   3.0795587e-04   1.0000000e-20
   3.1080822e-04   1.0000000e-20
   3.1368698e-04   1.0000000e-20
   3.1659241e-04   1.0000000e-20
   3.1952475e-04   1.0000000e-20
   3.2248425e-04   1.0000000e-20
   3.2547116e-04   1.0000000e-20
   3.2848574e-04   1.0000000e-20
   3.3152823e-04   1.0000000e-20
   3.3459891e-04   1.0000000e-20
   3.3769803e-04   1.0000000e-20
   3.4082585e-04   1.0000000e-20
   3.4398265e-04   1.0000000e-20
   3.4716868e-04   1.0000000e-20
   3.5038422e-04   1.0000000e-20
   3.5362955e-04   1.0000000e-20
   3.5690493e-04   1.0000000e-20
   3.6021066e-04   1.0000000e-20
   3.6354700e-04   1.0000000e-20
   3.6691424e-04   1.0000000e-20
   3.7031267e-04   1.0000000e-20
   3.7374257e-04   1.0000000e-20
   3.7720425e-04   1.0000000e-20
   3.8069799e-04   1.0000000e-20
   3.8422408e-04   1.0000000e-20
   3.8778284e-04   1.0000000e-20
   3.9137456e-04   1.0000000e-20
   3.9499955e-04   1.0000000e-20
   3.9865811e-04   1.0000000e-20
   4.0235055e-04   1.0000000e-20
   4.0607720e-04   1.0000000e-20
   4.0983837e-04   1.0000000e-20
   4.1363437e-04   1.0000000e-20
   4.1746553e-04   1.0000000e-20
   4.2133217e-04   1.0000000e-20
   4.2523463e-04   1.0000000e-20
   4.2917324e-04   1.0000000e-20
   4.3314832e-04   1.0000000e-20
   4.3716022e-04   1.0000000e-20
   4.4120929e-04   1.0000000e-20
   4.4529585e-04   1.0000000e-20
   4.4942027e-04   1.0000000e-20
   4.5358288e-04   1.0000000e-20
   4.5778405e-04   1.0000000e-20
   4.6202414e-04   1.0000000e-20
   4.6630349e-04   1.0000000e-20
   4.7062248e-04   1.0000000e-20
   4.7498148e-04   1.0000000e-20
   4.7938085e-04   1.0000000e-20
   4.8382097e-04   1.0000000e-20
   4.8830221e-04   1.0000000e-20
   4.9282496e-04   1.0000000e-20
   4.9738960e-04   1.0000000e-20
   5.0199651e-04   1.0000000e-20
   5.0664610e-04   1.0000000e-20
   5.1133875e-04   1.0000000e-20
   5.1607487e-04   1.0000000e-20
   5.2085486e-04   1.0000000e-20
   5.2567911e-04   1.0000000e-20
   5.3054805e-04   1.0000000e-20
   5.3546209e-04   1.0000000e-20
   5.4042164e-04   1.0000000e-20
   5.4542713e-04   1.0000000e-20
   5.5047898e-04   1.0000000e-20
   5.5557762e-04   1.0000000e-20
   5.6072349e-04   1.0000000e-20
   5.6591702e-04   1.0000000e-20
   5.7115865e-04   1.0000000e-20
   5.7644883e-04   1.0000000e-20
   5.8178801e-04   1.0000000e-20
   5.8717664e-04   1.0000000e-20
   5.9261518e-04   1.0000000e-20
   5.9810410e-04   1.0000000e-20
   6.0364385e-04   1.0000000e-20
   6.0923492e-04   1.0000000e-20
   6.1487777e-04   1.0000000e-20
   6.2057288e-04   1.0000000e-20
   6.2632075e-04   1.0000000e-20
   6.3212185e-04   1.0000000e-20
   6.3797668e-04   1.0000000e-20
   6.4388574e-04   1.0000000e-20
   6.4984954e-04   1.0000000e-20
   6.5586857e-04   1.0000000e-20
   6.6194335e-04   1.0000000e-20
   6.6807439e-04   1.0000000e-20
   6.7426222e-04   1.0000000e-20
   6.8050737e-04   1.0000000e-20
   6.8681036e-04   1.0000000e-20
   6.9317173e-04   1.0000000e-20
   6.9959202e-04   1.0000000e-20
   7.0607177e-04   1.0000000e-20
   7.1261154e-04   1.0000000e-20
   7.1921189e-04   1.0000000e-20
   7.2587337e-04   1.0000000e-20
   7.3259654e-04   1.0000000e-20
   7.3938199e-04   1.0000000e-20
   7.4623029e-04   1.0000000e-20
   7.5314202e-04   1.0000000e-20
   7.6011776e-04   1.0000000e-20
   7.6715812e-04   1.0000000e-20
   7.7426368e-04   1.0000000e-20
   7.8143506e-04   1.0000000e-20
   7.8867286e-04   1.0000000e-20
   7.9597770e-04   1.0000000e-20
   8.0335020e-04   1.0000000e-20
   8.1079098e-04   1.0000000e-20
   8.1830068e-04   1.0000000e-20
   8.2587994e-04   1.0000000e-20
   8.3352940e-04   1.0000000e-20
   8.4124970e-04   1.0000000e-20
   8.4904152e-04   1.0000000e-20
   8.5690551e-04   1.0000000e-20
   8.6484233e-04   1.0000000e-20
   8.7285266e-04   1.0000000e-20
   8.8093719e-04   1.0000000e-20
   8.8909660e-04   1.0000000e-20
   8.9733158e-04   1.0000000e-20
   9.0564284e-04   1.0000000e-20
   9.1403107e-04   1.0000000e-20
   9.2249701e-04   1.0000000e-20
   9.3104135e-04   1.0000000e-20
   9.3966483e-04   1.0000000e-20
   9.4836819e-04   1.0000000e-20
   9.5715215e-04   1.0000000e-20
   9.6601748e-04   1.0000000e-20
   9.7496492e-04   1.0000000e-20
   9.8399523e-04   1.0000000e-20
   9.9310918e-04   1.0000000e-20
   1.0023075e-03   1.0000000e-20
   1.0115911e-03   1.0000000e-20
   1.0209607e-03   1.0000000e-20
   1.0304170e-03   1.0000000e-20
   1.0399609e-03   1.0000000e-20
   1.0495932e-03   1.0000000e-20
   1.0593148e-03   1.0000000e-20
   1.0691263e-03   1.0000000e-20
   1.0790288e-03   1.0000000e-20
   1.0890230e-03   1.0000000e-20
   1.0991097e-03   1.0000000e-20
   1.1092899e-03   1.0000000e-20
   1.1195643e-03   1.0000000e-20
   1.1299339e-03   1.0000000e-20
   1.1403996e-03   1.0000000e-20
   1.1509622e-03   1.0000000e-20
   1.1616226e-03   1.0000000e-20
   1.1723818e-03   1.0000000e-20
   1.1832406e-03   1.0000000e-20
   1.1942000e-03   1.0000000e-20
   1.2052609e-03   1.0000000e-20
   1.2164243e-03   1.0000000e-20
   1.2276910e-03   1.0000000e-20
   1.2390622e-03   1.0000000e-20
   1.2505386e-03   1.0000000e-20
   1.2621213e-03   1.0000000e-20
   1.2738113e-03   1.0000000e-20
   1.2856096e-03   1.0000000e-20
   1.2975172e-03   1.0000000e-20
   1.3095350e-03   1.0000000e-20
   1.3216642e-03   1.0000000e-20
   1.3339057e-03   1.0000000e-20
   1.3462606e-03   1.0000000e-20
   1.3587299e-03   1.0000000e-20
   1.3713147e-03   1.0000000e-20
   1.3840161e-03   1.0000000e-20
   1.3968351e-03   1.0000000e-20
   1.4097729e-03   1.0000000e-20
   1.4228305e-03   1.0000000e-20
   1.4360090e-03   1.0000000e-20
   1.4493096e-03   1.0000000e-20
   1.4627334e-03   1.0000000e-20
   1.4762815e-03   1.0000000e-20
   1.4899551e-03   1.0000000e-20
   1.5037553e-03   1.0000000e-20
   1.5176834e-03   1.0000000e-20
   1.5317405e-03   1.0000000e-20
   1.5459277e-03   1.0000000e-20
   1.5602464e-03   1.0000000e-20
   1.5746977e-03   1.0000000e-20
   1.5892829e-03   1.0000000e-20
   1.6040031e-03   1.0000000e-20
   1.6188597e-03   1.0000000e-20
   1.6338539e-03   1.0000000e-20
   1.6489869e-03   1.0000000e-20
   1.6642602e-03   1.0000000e-20
   1.6796749e-03   1.0000000e-20
   1.6952323e-03   1.0000000e-20
   1.7109339e-03   1.0000000e-20
   1.7267809e-03   1.0000000e-20
   1.7427747e-03   1.0000000e-20
   1.7589166e-03   1.0000000e-20
   1.7752080e-03   1.0000000e-20
   1.7916503e-03   1.0000000e-20
   1.8082449e-03   1.0000000e-20
   1.8249932e-03   1.0000000e-20
   1.8418967e-03   1.0000000e-20
   1.8589567e-03   1.0000000e-20
   1.8761747e-03   1.0000000e-20
   1.8935522e-03   1.0000000e-20
   1.9110906e-03   1.0000000e-20
   1.9287915e-03   1.0000000e-20
   1.9466563e-03   1.0000000e-20
   1.9646866e-03   1.0000000e-20
   1.9828839e-03   1.0000000e-20
   2.0012498e-03   1.0000000e-20
   2.0197858e-03   1.0000000e-20
   2.0384934e-03   1.0000000e-20
   2.0573743e-03   1.0000000e-20
   2.0764301e-03   1.0000000e-20
   2.0956624e-03   1.0000000e-20
   2.1150728e-03   1.0000000e-20
   2.1346630e-03   1.0000000e-20
   2.1544347e-03   1.0000000e-20
   2.1743895e-03   1.0000000e-20
   2.1945291e-03   1.0000000e-20
   2.2148552e-03   1.0000000e-20
   2.2353696e-03   1.0000000e-20
   2.2560741e-03   1.0000000e-20
   2.2769703e-03   1.0000000e-20
   2.2980600e-03   1.0000000e-20
   2.3193451e-03   1.0000000e-20
   2.3408273e-03   1.0000000e-20
   2.3625085e-03   1.0000000e-20
   2.3843905e-03   1.0000000e-20
   2.4064752e-03   1.0000000e-20
   2.4287644e-03   1.0000000e-20
   2.4512601e-03   1.0000000e-20
   2.4739641e-03   1.0000000e-20
   2.4968784e-03   1.0000000e-20
   2.5200050e-03   1.0000000e-20
   2.5433458e-03   1.0000000e-20
   2.5669027e-03   1.0000000e-20
   2.5906779e-03   1.0000000e-20
   2.6146732e-03   1.0000000e-20
   2.6388908e-03   1.0000000e-20
   2.6633327e-03   1.0000000e-20
   2.6880010e-03   1.0000000e-20
   2.7128978e-03   1.0000000e-20
   2.7380252e-03   1.0000000e-20
   2.7633853e-03   1.0000000e-20
   2.7889803e-03   1.0000000e-20
   2.8148124e-03   1.0000000e-20
   2.8408837e-03   1.0000000e-20
   2.8671965e-03   1.0000000e-20
   2.8937530e-03   1.0000000e-20
   2.9205555e-03   1.0000000e-20
   2.9476063e-03   1.0000000e-20
   2.9749075e-03   1.0000000e-20
   3.0024617e-03   1.0000000e-20
   3.0302711e-03   1.0000000e-20
   3.0583380e-03   1.0000000e-20
   3.0866649e-03   1.0000000e-20
   3.1152542e-03   1.0000000e-20
   3.1441083e-03   1.0000000e-20
   3.1732296e-03   1.0000000e-20
   3.2026207e-03   1.0000000e-20
   3.2322840e-03   1.0000000e-20
   3.2622220e-03   1.0000000e-20
   3.2924373e-03   1.0000000e-20
   3.3229325e-03   1.0000000e-20
   3.3537102e-03   1.0000000e-20
   3.3847729e-03   1.0000000e-20
   3.4161233e-03   1.0000000e-20
   3.4477641e-03   1.0000000e-20
   3.4796979e-03   1.0000000e-20
   3.5119275e-03   1.0000000e-20
   3.5444557e-03   1.0000000e-20
   3.5772851e-03   1.0000000e-20
   3.6104186e-03   1.0000000e-20
   3.6438590e-03   1.0000000e-20
   3.6776091e-03   1.0000000e-20
   3.7116718e-03   1.0000000e-20
   3.7460500e-03   1.0000000e-20
   3.7807467e-03   1.0000000e-20
   3.8157647e-03   1.0000000e-20
   3.8511070e-03   1.0000000e-20
   3.8867767e-03   1.0000000e-20
   3.9227768e-03   1.0000000e-20
   3.9591103e-03   1.0000000e-20
   3.9957803e-03   1.0000000e-20
   4.0327900e-03   1.0000000e-20
   4.0701425e-03   1.0000000e-20
   4.1078409e-03   1.0000000e-20
   4.1458885e-03   1.0000000e-20
   4.1842885e-03   1.0000000e-20
   4.2230442e-03   1.0000000e-20
   4.2621588e-03   1.0000000e-20
   4.3016358e-03   1.0000000e-20
   4.3414783e-03   1.0000000e-20
   4.3816899e-03   1.0000000e-20
   4.4222740e-03   1.0000000e-20
   4.4632339e-03   1.0000000e-20
   4.5045733e-03   1.0000000e-20
   4.5462955e-03   1.0000000e-20
   4.5884041e-03   1.0000000e-20
   4.6309028e-03   1.0000000e-20
   4.6737951e-03   1.0000000e-20
   4.7170847e-03   1.0000000e-20
   4.7607752e-03   1.0000000e-20
   4.8048704e-03   1.0000000e-20
   4.8493741e-03   1.0000000e-20
   4.8942899e-03   1.0000000e-20
   4.9396217e-03   1.0000000e-20
   4.9853735e-03   1.0000000e-20
   5.0315489e-03   1.0000000e-20
   5.0781521e-03   1.0000000e-20
   5.1251869e-03   1.0000000e-20
   5.1726574e-03   1.0000000e-20
   5.2205675e-03   1.0000000e-20
   5.2689214e-03   1.0000000e-20
   5.3177232e-03   1.0000000e-20
   5.3669769e-03   1.0000000e-20
   5.4166869e-03   1.0000000e-20
   5.4668573e-03   1.0000000e-20
   5.5174924e-03   1.0000000e-20
   5.5685964e-03   1.0000000e-20
   5.6201738e-03   1.0000000e-20
   5.6722290e-03   1.0000000e-20
   5.7247662e-03   1.0000000e-20
   5.7777901e-03   1.0000000e-20
   5.8313051e-03   1.0000000e-20
   5.8853158e-03   1.0000000e-20
   5.9398267e-03   1.0000000e-20
   5.9948425e-03   1.0000000e-20
   6.0503679e-03   1.0000000e-20
   6.1064075e-03   1.0000000e-20
   6.1629663e-03   1.0000000e-20
   6.2200488e-03   1.0000000e-20
   6.2776601e-03   1.0000000e-20
   6.3358050e-03   1.0000000e-20
   6.3944884e-03   1.0000000e-20
   6.4537154e-03   1.0000000e-20
   6.5134909e-03   1.0000000e-20
   6.5738201e-03   1.0000000e-20
   6.6347081e-03   1.0000000e-20
   6.6961601e-03   1.0000000e-20
   6.7581812e-03   1.0000000e-20
   6.8207767e-03   1.0000000e-20
   6.8839521e-03   1.0000000e-20
   6.9477125e-03   1.0000000e-20
   7.0120636e-03   1.0000000e-20
   7.0770107e-03   1.0000000e-20
   7.1425593e-03   1.0000000e-20
   7.2087150e-03   1.0000000e-20
   7.2754835e-03   1.0000000e-20
   7.3428704e-03   1.0000000e-20
   7.4108815e-03   1.0000000e-20
   7.4795225e-03   1.0000000e-20
   7.5487993e-03   1.0000000e-20
   7.6187177e-03   1.0000000e-20
   7.6892837e-03   1.0000000e-20
   7.7605033e-03   1.0000000e-20
   7.8323826e-03   1.0000000e-20
   7.9049276e-03   1.0000000e-20
   7.9781446e-03   1.0000000e-20
   8.0520397e-03   1.0000000e-20
   8.1266192e-03   1.0000000e-20
   8.2018895e-03   1.0000000e-20
   8.2778570e-03   1.0000000e-20
   8.3545281e-03   1.0000000e-20
   8.4319093e-03   1.0000000e-20
   8.5100072e-03   1.0000000e-20
   8.5888286e-03   1.0000000e-20
   8.6683799e-03   1.0000000e-20
   8.7486681e-03   1.0000000e-20
   8.8297000e-03   1.0000000e-20
   8.9114823e-03   1.0000000e-20
   8.9940222e-03   1.0000000e-20
   9.0773265e-03   1.0000000e-20
   9.1614025e-03   1.0000000e-20
   9.2462571e-03   1.0000000e-20
   9.3318977e-03   1.0000000e-20
   9.4183315e-03   1.0000000e-20
   9.5055659e-03   1.0000000e-20
   9.5936083e-03   1.0000000e-20
   9.6824661e-03   1.0000000e-20
   9.7721470e-03   1.0000000e-20
   9.8626585e-03   1.0000000e-20
   9.9540083e-03   1.0000000e-20
   1.0046204e-02   1.0000000e-20
   1.0139254e-02   1.0000000e-20
   1.0233166e-02   1.0000000e-20
   1.0327947e-02   1.0000000e-20
   1.0423607e-02   1.0000000e-20
   1.0520152e-02   1.0000000e-20
   1.0617592e-02   1.0000000e-20
   1.0715934e-02   1.0000000e-20
   1.0815187e-02   1.0000000e-20
   1.0915359e-02   1.0000000e-20
   1.1016459e-02   1.0000000e-20
   1.1118496e-02   1.0000000e-20
   1.1221478e-02   1.0000000e-20
   1.1325413e-02   1.0000000e-20
   1.1430311e-02   1.0000000e-20
   1.1536181e-02   1.0000000e-20
   1.1643031e-02   1.0000000e-20
   1.1750871e-02   1.0000000e-20
   1.1859710e-02   1.0000000e-20
   1.1969557e-02   1.0000000e-20
   1.2080421e-02   1.0000000e-20
   1.2192313e-02   1.0000000e-20
   1.2305240e-02   1.0000000e-20
   1.2419214e-02   1.0000000e-20
   1.2534243e-02   1.0000000e-20
   1.2650337e-02   1.0000000e-20
   1.2767507e-02   1.0000000e-20
   1.2885762e-02   1.0000000e-20
   1.3005113e-02   1.0000000e-20
   1.3125568e-02   1.0000000e-20
   1.3247140e-02   1.0000000e-20
   1.3369837e-02   1.0000000e-20
   1.3493671e-02   1.0000000e-20
   1.3618652e-02   1.0000000e-20
   1.3744791e-02   1.0000000e-20
   1.3872098e-02   1.0000000e-20
   1.4000584e-02   1.0000000e-20
   1.4130260e-02   1.0000000e-20
   1.4261137e-02   1.0000000e-20
   1.4393226e-02   1.0000000e-20
   1.4526539e-02   1.0000000e-20
   1.4661087e-02   1.0000000e-20
   1.4796881e-02   1.0000000e-20
   1.4933932e-02   1.0000000e-20
   1.5072253e-02   1.0000000e-20
   1.5211855e-02   1.0000000e-20
   1.5352750e-02   1.0000000e-20
   1.5494950e-02   1.0000000e-20
   1.5638468e-02   1.0000000e-20
   1.5783314e-02   1.0000000e-20
   1.5929502e-02   1.0000000e-20
   1.6077044e-02   1.0000000e-20
   1.6225953e-02   1.0000000e-20
   1.6376241e-02   1.0000000e-20
   1.6527921e-02   1.0000000e-20
   1.6681005e-02   1.0000000e-20
   1.6835508e-02   1.0000000e-20
   1.6991442e-02   1.0000000e-20
   1.7148820e-02   1.0000000e-20
   1.7307655e-02   1.0000000e-20
   1.7467962e-02   1.0000000e-20
   1.7629754e-02   1.0000000e-20
   1.7793044e-02   1.0000000e-20
   1.7957846e-02   1.0000000e-20
   1.8124175e-02   1.0000000e-20
   1.8292045e-02   1.0000000e-20
   1.8461469e-02   1.0000000e-20
   1.8632463e-02   1.0000000e-20
   1.8805041e-02   1.0000000e-20
   1.8979216e-02   1.0000000e-20
   1.9155006e-02   1.0000000e-20
   1.9332423e-02   1.0000000e-20
   1.9511483e-02   1.0000000e-20
   1.9692203e-02   1.0000000e-20
   1.9874595e-02   1.0000000e-20
   2.0058678e-02   1.0000000e-20
   2.0244465e-02   1.0000000e-20
   2.0431973e-02   1.0000000e-20
   2.0621218e-02   1.0000000e-20
   2.0812216e-02   1.0000000e-20
   2.1004982e-02   1.0000000e-20
   2.1199535e-02   1.0000000e-20
   2.1395889e-02   1.0000000e-20
   2.1594062e-02   1.0000000e-20
   2.1794070e-02   1.0000000e-20
   2.1995931e-02   1.0000000e-20
   2.2199661e-02   1.0000000e-20
   2.2405279e-02   1.0000000e-20
   2.2612801e-02   1.0000000e-20
   2.2822245e-02   1.0000000e-20
   2.3033629e-02   1.0000000e-20
   2.3246971e-02   1.0000000e-20
   2.3462288e-02   1.0000000e-20
   2.3679601e-02   1.0000000e-20
   2.3898926e-02   1.0000000e-20
   2.4120282e-02   1.0000000e-20
   2.4343689e-02   1.0000000e-20
   2.4569165e-02   1.0000000e-20
   2.4796729e-02   1.0000000e-20
   2.5026401e-02   1.0000000e-20
   2.5258200e-02   1.0000000e-20
   2.5492147e-02   1.0000000e-20
   2.5728260e-02   1.0000000e-20
   2.5966560e-02   1.0000000e-20
   2.6207067e-02   1.0000000e-20
   2.6449802e-02   1.0000000e-20
   2.6694785e-02   1.0000000e-20
   2.6942037e-02   1.0000000e-20
   2.7191579e-02   1.0000000e-20
   2.7443433e-02   1.0000000e-20
   2.7697619e-02   1.0000000e-20
   2.7954160e-02   1.0000000e-20
   2.8213077e-02   1.0000000e-20
   2.8474392e-02   1.0000000e-20
   2.8738127e-02   1.0000000e-20
   2.9004305e-02   1.0000000e-20
   2.9272948e-02   1.0000000e-20
   2.9544080e-02   1.0000000e-20
   2.9817723e-02   1.0000000e-20
   3.0093900e-02   1.0000000e-20
   3.0372636e-02   1.0000000e-20
   3.0653953e-02   1.0000000e-20
   3.0937876e-02   1.0000000e-20
   3.1224428e-02   1.0000000e-20
   3.1513635e-02   1.0000000e-20
   3.1805520e-02   1.0000000e-20
   3.2100109e-02   1.0000000e-20
   3.2397426e-02   1.0000000e-20
   3.2697497e-02   1.0000000e-20
   3.3000348e-02   1.0000000e-20
   3.3306003e-02   1.0000000e-20
   3.3614490e-02   1.0000000e-20
   3.3925834e-02   1.0000000e-20
   3.4240061e-02   1.0000000e-20
   3.4557199e-02   1.0000000e-20
   3.4877275e-02   1.0000000e-20
   3.5200315e-02   1.0000000e-20
   3.5526347e-02   1.0000000e-20
   3.5855399e-02   1.0000000e-20
   3.6187498e-02   1.0000000e-20
   3.6522674e-02   1.0000000e-20
   3.6860954e-02   1.0000000e-20
   3.7202367e-02   1.0000000e-20
   3.7546942e-02   1.0000000e-20
   3.7894709e-02   1.0000000e-20
   3.8245697e-02   1.0000000e-20
   3.8599936e-02   1.0000000e-20
   3.8957456e-02   1.0000000e-20
   3.9318288e-02   1.0000000e-20
   3.9682461e-02   1.0000000e-20
   4.0050008e-02   1.0000000e-20
   4.0420958e-02   1.0000000e-20
   4.0795345e-02   1.0000000e-20
   4.1173199e-02   1.0000000e-20
   4.1554553e-02   1.0000000e-20
   4.1939440e-02   1.0000000e-20
   4.2327891e-02   1.0000000e-20
   4.2719940e-02   1.0000000e-20
   4.3115620e-02   1.0000000e-20
   4.3514965e-02   1.0000000e-20
   4.3918009e-02   1.0000000e-20
   4.4324786e-02   1.0000000e-20
   4.4735331e-02   1.0000000e-20
   4.5149678e-02   1.0000000e-20
   4.5567863e-02   1.0000000e-20
   4.5989921e-02   1.0000000e-20
   4.6415888e-02   1.0000000e-20
   4.6845801e-02   1.0000000e-20
   4.7279696e-02   1.0000000e-20
   4.7717609e-02   1.0000000e-20
   4.8159579e-02   1.0000000e-20
   4.8605642e-02   1.0000000e-20
   4.9055837e-02   1.0000000e-20
   4.9510202e-02   1.0000000e-20
   4.9968775e-02   1.0000000e-20
   5.0431595e-02   1.0000000e-20
   5.0898702e-02   1.0000000e-20
   5.1370135e-02   1.0000000e-20
   5.1845935e-02   1.0000000e-20
   5.2326142e-02   1.0000000e-20
   5.2810797e-02   1.0000000e-20
   5.3299941e-02   1.0000000e-20
   5.3793615e-02   1.0000000e-20
   5.4291862e-02   1.0000000e-20
   5.4794723e-02   1.0000000e-20
   5.5302243e-02   1.0000000e-20
   5.5814462e-02   1.0000000e-20
   5.6331427e-02   1.0000000e-20
   5.6853179e-02   1.0000000e-20
   5.7379764e-02   1.0000000e-20
   5.7911226e-02   1.0000000e-20
   5.8447611e-02   1.0000000e-20
   5.8988964e-02   1.0000000e-20
   5.9535331e-02   1.0000000e-20
   6.0086759e-02   1.0000000e-20
   6.0643294e-02   1.0000000e-20
   6.1204984e-02   1.0000000e-20
   6.1771876e-02   1.0000000e-20
   6.2344019e-02   1.0000000e-20
   6.2921461e-02   1.0000000e-20
   6.3504252e-02   1.0000000e-20
   6.4092440e-02   1.0000000e-20
   6.4686077e-02   1.0000000e-20
   6.5285211e-02   1.0000000e-20
   6.5889896e-02   1.0000000e-20
   6.6500180e-02   1.0000000e-20
   6.7116118e-02   1.0000000e-20
   6.7737760e-02   1.0000000e-20
   6.8365160e-02   1.0000000e-20
   6.8998371e-02   1.0000000e-20
   6.9637447e-02   1.0000000e-20
   7.0282443e-02   1.0000000e-20
   7.0933412e-02   1.0000000e-20
   7.1590411e-02   1.0000000e-20
   7.2253495e-02   1.0000000e-20
   7.2922721e-02   1.0000000e-20
   7.3598145e-02   1.0000000e-20
   7.4279825e-02   1.0000000e-20
   7.4967819e-02   1.0000000e-20
   7.5662185e-02   1.0000000e-20
   7.6362983e-02   1.0000000e-20
   7.7070271e-02   1.0000000e-20
   7.7784111e-02   1.0000000e-20
   7.8504562e-02   1.0000000e-20
   7.9231686e-02   1.0000000e-20
   7.9965545e-02   1.0000000e-20
   8.0706201e-02   1.0000000e-20
   8.1453718e-02   1.0000000e-20
   8.2208158e-02   1.0000000e-20
   8.2969585e-02   1.0000000e-20
   8.3738065e-02   1.0000000e-20
   8.4513663e-02   1.0000000e-20
   8.5296445e-02   1.0000000e-20
   8.6086477e-02   1.0000000e-20
   8.6883826e-02   1.0000000e-20
   8.7688561e-02   1.0000000e-20
   8.8500749e-02   1.0000000e-20
   8.9320460e-02   1.0000000e-20
   9.0147763e-02   1.0000000e-20
   9.0982729e-02   1.0000000e-20
   9.1825428e-02   1.0000000e-20
   9.2675933e-02   1.0000000e-20
   9.3534315e-02   1.0000000e-20
   9.4400648e-02   1.0000000e-20
   9.5275005e-02   1.0000000e-20
   9.6157460e-02   1.0000000e-20
   9.7048089e-02   1.0000000e-20
   9.7946967e-02   1.0000000e-20
   9.8854170e-02   1.0000000e-20
   9.9769776e-02   1.0000000e-20
   1.0069386e-01   1.0000000e-20
   1.0162651e-01   1.0000000e-20
   1.0256779e-01   1.0000000e-20
   1.0351780e-01   1.0000000e-20
   1.0447660e-01   1.0000000e-20
   1.0544428e-01   1.0000000e-20
   1.0642092e-01   1.0000000e-20
   1.0740662e-01   1.0000000e-20
   1.0840144e-01   1.0000000e-20
   1.0940547e-01   1.0000000e-20
   1.1041881e-01   1.0000000e-20
   1.1144153e-01   1.0000000e-20
   1.1247372e-01   1.0000000e-20
   1.1351547e-01   1.0000000e-20
   1.1456687e-01   1.0000000e-20
   1.1562801e-01   1.0000000e-20
   1.1669898e-01   1.0000000e-20
   1.1777987e-01   1.0000000e-20
   1.1887077e-01   1.0000000e-20
   1.1997177e-01   1.0000000e-20
   1.2108298e-01   1.0000000e-20
   1.2220447e-01   1.0000000e-20
   1.2333635e-01   1.0000000e-20
   1.2447871e-01   1.0000000e-20
   1.2563166e-01   1.0000000e-20
   1.2679528e-01   1.0000000e-20
   1.2796969e-01   1.0000000e-20
   1.2915497e-01   1.0000000e-20
   1.3035122e-01   1.0000000e-20
   1.3155856e-01   1.0000000e-20
   1.3277708e-01   1.0000000e-20
   1.3400689e-01   1.0000000e-20
   1.3524809e-01   1.0000000e-20
   1.3650078e-01   1.0000000e-20
   1.3776508e-01   1.0000000e-20
   1.3904108e-01   1.0000000e-20
   1.4032891e-01   1.0000000e-20
   1.4162866e-01   1.0000000e-20
   1.4294045e-01   1.0000000e-20
   1.4426440e-01   1.0000000e-20
   1.4560060e-01   1.0000000e-20
   1.4694918e-01   1.0000000e-20
   1.4831025e-01   1.0000000e-20
   1.4968393e-01   1.0000000e-20
   1.5107033e-01   1.0000000e-20
   1.5246957e-01   1.0000000e-20
   1.5388178e-01   1.0000000e-20
   1.5530706e-01   1.0000000e-20
   1.5674554e-01   1.0000000e-20
   1.5819735e-01   1.0000000e-20
   1.5966260e-01   1.0000000e-20
   1.6114143e-01   1.0000000e-20
   1.6263395e-01   1.0000000e-20
   1.6414030e-01   1.0000000e-20
   1.6566060e-01   1.0000000e-20
   1.6719498e-01   1.0000000e-20
   1.6874357e-01   1.0000000e-20
   1.7030650e-01   1.0000000e-20
   1.7188391e-01   1.0000000e-20
   1.7347594e-01   1.0000000e-20
   1.7508270e-01   1.0000000e-20
   1.7670435e-01   1.0000000e-20
   1.7834102e-01   1.0000000e-20
   1.7999285e-01   1.0000000e-20
   1.8165998e-01   1.0000000e-20
   1.8334255e-01   1.0000000e-20
   1.8504070e-01   1.0000000e-20
   1.8675458e-01   1.0000000e-20
   1.8848434e-01   1.0000000e-20
   1.9023012e-01   1.0000000e-20
   1.9199207e-01   1.0000000e-20
   1.9377033e-01   1.0000000e-20
   1.9556507e-01   1.0000000e-20
   1.9737643e-01   1.0000000e-20
   1.9920457e-01   1.0000000e-20
   2.0104964e-01   1.0000000e-20
   2.0291180e-01   1.0000000e-20
   2.0479121e-01   1.0000000e-20
   2.0668802e-01   1.0000000e-20
   2.0860241e-01   1.0000000e-20
   2.1053452e-01   1.0000000e-20
   2.1248454e-01   1.0000000e-20
   2.1445261e-01   1.0000000e-20
   2.1643891e-01   1.0000000e-20
   2.1844361e-01   1.0000000e-20
   2.2046687e-01   1.0000000e-20
   2.2250888e-01   1.0000000e-20
   2.2456980e-01   1.0000000e-20
   2.2664981e-01   1.0000000e-20
   2.2874908e-01   1.0000000e-20
   2.3086780e-01   1.0000000e-20
   2.3300614e-01   1.0000000e-20
   2.3516429e-01   1.0000000e-20
   2.3734243e-01   1.0000000e-20
   2.3954074e-01   1.0000000e-20
   2.4175941e-01   1.0000000e-20
   2.4399863e-01   1.0000000e-20
   2.4625859e-01   1.0000000e-20
   2.4853949e-01   1.0000000e-20
   2.5084151e-01   1.0000000e-20
   2.5316485e-01   1.0000000e-20
   2.5550971e-01   1.0000000e-20
   2.5787629e-01   1.0000000e-20
   2.6026479e-01   1.0000000e-20
   2.6267541e-01   1.0000000e-20
   2.6510836e-01   1.0000000e-20
   2.6756384e-01   1.0000000e-20
   2.7004207e-01   1.0000000e-20
   2.7254325e-01   1.0000000e-20
   2.7506760e-01   1.0000000e-20
   2.7761533e-01   1.0000000e-20
   2.8018666e-01   1.0000000e-20
   2.8278180e-01   1.0000000e-20
   2.8540098e-01   1.0000000e-20
   2.8804442e-01   1.0000000e-20
   2.9071234e-01   1.0000000e-20
   2.9340497e-01   1.0000000e-20
   2.9612254e-01   1.0000000e-20
   2.9886529e-01   1.0000000e-20
   3.0163343e-01   1.0000000e-20
   3.0442722e-01   1.0000000e-20
   3.0724688e-01   1.0000000e-20
   3.1009266e-01   1.0000000e-20
   3.1296480e-01   1.0000000e-20
   3.1586354e-01   1.0000000e-20
   3.1878913e-01   1.0000000e-20
   3.2174182e-01   1.0000000e-20
   3.2472185e-01   1.0000000e-20
   3.2772948e-01   1.0000000e-20
   3.3076498e-01   1.0000000e-20
   3.3382859e-01   1.0000000e-20
   3.3692057e-01   1.0000000e-20
   3.4004119e-01   1.0000000e-20
   3.4319072e-01   1.0000000e-20
   3.4636942e-01   1.0000000e-20
   3.4957756e-01   1.0000000e-20
   3.5281541e-01   1.0000000e-20
   3.5608326e-01   1.0000000e-20
   3.5938137e-01   1.0000000e-20
   3.6271003e-01   1.0000000e-20
   3.6606951e-01   1.0000000e-20
   3.6946012e-01   1.0000000e-20
   3.7288213e-01   1.0000000e-20
   3.7633584e-01   1.0000000e-20
   3.7982153e-01   1.0000000e-20
   3.8333951e-01   1.0000000e-20
   3.8689007e-01   1.0000000e-20
   3.9047352e-01   1.0000000e-20
   3.9409016e-01   1.0000000e-20
   3.9774030e-01   1.0000000e-20
   4.0142425e-01   1.0000000e-20
   4.0514232e-01   1.0000000e-20
   4.0889482e-01   1.0000000e-20
   4.1268208e-01   1.0000000e-20
   4.1650442e-01   1.0000000e-20
   4.2036217e-01   1.0000000e-20
   4.2425564e-01   1.0000000e-20
   4.2818518e-01   1.0000000e-20
   4.3215111e-01   1.0000000e-20
   4.3615378e-01   1.0000000e-20
   4.4019352e-01   1.0000000e-20
   4.4427067e-01   1.0000000e-20
   4.4838559e-01   1.0000000e-20
   4.5253863e-01   1.0000000e-20
   4.5673013e-01   1.0000000e-20
   4.6096045e-01   1.0000000e-20
   4.6522995e-01   1.0000000e-20
   4.6953900e-01   1.0000000e-20
   4.7388796e-01   1.0000000e-20
   4.7827720e-01   1.0000000e-20
   4.8270710e-01   1.0000000e-20
   4.8717802e-01   1.0000000e-20
   4.9169036e-01   1.0000000e-20
   4.9624449e-01   1.0000000e-20
   5.0084080e-01   1.0000000e-20
   5.0547968e-01   1.0000000e-20
   5.1016153e-01   1.0000000e-20
   5.1488675e-01   1.0000000e-20
   5.1965572e-01   1.0000000e-20
   5.2446887e-01   1.0000000e-20
   5.2932661e-01   1.0000000e-20
   5.3422933e-01   1.0000000e-20
   5.3917746e-01   1.0000000e-20
   5.4417143e-01   1.0000000e-20
   5.4921165e-01   1.0000000e-20
   5.5429855e-01   1.0000000e-20
   5.5943257e-01   1.0000000e-20
   5.6461414e-01   1.0000000e-20
   5.6984371e-01   1.0000000e-20
   5.7512171e-01   1.0000000e-20
   5.8044859e-01   1.0000000e-20
   5.8582482e-01   1.0000000e-20
   5.9125084e-01   1.0000000e-20
   5.9672712e-01   1.0000000e-20
   6.0225412e-01   1.0000000e-20
   6.0783231e-01   1.0000000e-20
   6.1346217e-01   1.0000000e-20
   6.1914418e-01   1.0000000e-20
   6.2487881e-01   1.0000000e-20
   6.3066655e-01   1.0000000e-20
   6.3650791e-01   1.0000000e-20
   6.4240337e-01   1.0000000e-20
   6.4835343e-01   1.0000000e-20
   6.5435860e-01   1.0000000e-20
   6.6041940e-01   1.0000000e-20
   6.6653633e-01   1.0000000e-20
   6.7270991e-01   1.0000000e-20
   6.7894068e-01   1.0000000e-20
   6.8522916e-01   1.0000000e-20
   6.9157588e-01   1.0000000e-20
   6.9798139e-01   1.0000000e-20
   7.0444623e-01   1.0000000e-20
   7.1097094e-01   1.0000000e-20
   7.1755609e-01   4.1666667e-06
   7.2420223e-01   3.3333333e-05
   7.3090993e-01   1.0833333e-04
   7.3767976e-01   1.8750000e-04
   7.4451229e-01   3.0416667e-04
   7.5140811e-01   4.6458333e-04
   7.5836779e-01   7.0208333e-04
   7.6539194e-01   9.6666667e-04
   7.7248115e-01   1.2687500e-03
   7.7963601e-01   1.6458333e-03
   7.8685715e-01   2.0812500e-03
   7.9414517e-01   2.6604167e-03
   8.0150070e-01   3.2854167e-03
   8.0892435e-01   4.1958333e-03
   8.1641676e-01   5.1666667e-03
   8.2397857e-01   6.3312500e-03
   8.3161042e-01   7.8645833e-03
   8.3931295e-01   9.8354167e-03
   8.4708683e-01   1.2110417e-02
   8.5493271e-01   1.4470833e-02
   8.6285126e-01   1.6966667e-02
   8.7084315e-01   1.9585417e-02
   8.7890907e-01   2.2433333e-02
   8.8704969e-01   2.5466667e-02
   8.9526571e-01   2.8831250e-02
   9.0355783e-01   3.2552083e-02
   9.1192676e-01   3.7202083e-02
   9.2037320e-01   4.5216667e-02
   9.2889787e-01   5.7289583e-02
   9.3750150e-01   7.3322917e-02
   9.4618482e-01   9.5595833e-02
   9.5494856e-01   1.2768958e-01
   9.6379348e-01   1.7827917e-01
   9.7272032e-01   2.7741667e-01
   9.8172984e-01   4.1250833e-01
   9.9082281e-01   5.8828958e-01
   1.0000000e+00   1.0000000e+00


==> search_scan_pattern_Nl_72_opt.dat <==
   1.0000000e-04   1.0000000e-20
   1.0092622e-04   1.0000000e-20
   1.0186102e-04   1.0000000e-20
   1.0280447e-04   1.0000000e-20
   1.0375667e-04   1.0000000e-20
   1.0471768e-04   1.0000000e-20
   1.0568760e-04   1.0000000e-20
   1.0666650e-04   1.0000000e-20
   1.0765446e-04   1.0000000e-20
   1.0865158e-04   1.0000000e-20
   1.0965793e-04   1.0000000e-20
   1.1067360e-04   1.0000000e-20
   1.1169868e-04   1.0000000e-20
   1.1273326e-04   1.0000000e-20
   1.1377741e-04   1.0000000e-20
   1.1483124e-04   1.0000000e-20
   1.1589483e-04   1.0000000e-20
   1.1696827e-04   1.0000000e-20
   1.1805165e-04   1.0000000e-20
   1.1914507e-04   1.0000000e-20
   1.2024861e-04   1.0000000e-20
   1.2136238e-04   1.0000000e-20
   1.2248646e-04   1.0000000e-20
   1.2362095e-04   1.0000000e-20
   1.2476596e-04   1.0000000e-20
   1.2592156e-04   1.0000000e-20
   1.2708787e-04   1.0000000e-20
   1.2826498e-04   1.0000000e-20
   1.2945300e-04   1.0000000e-20
   1.3065202e-04   1.0000000e-20
   1.3186214e-04   1.0000000e-20
   1.3308347e-04   1.0000000e-20
   1.3431612e-04   1.0000000e-20
   1.3556018e-04   1.0000000e-20
   1.3681576e-04   1.0000000e-20
   1.3808298e-04   1.0000000e-20
   1.3936193e-04   1.0000000e-20
   1.4065272e-04   1.0000000e-20
   1.4195548e-04   1.0000000e-20
   1.4327030e-04   1.0000000e-20
   1.4459729e-04   1.0000000e-20
   1.4593658e-04   1.0000000e-20
   1.4728827e-04   1.0000000e-20
   1.4865248e-04   1.0000000e-20
   1.5002933e-04   1.0000000e-20
   1.5141893e-04   1.0000000e-20
   1.5282140e-04   1.0000000e-20
   1.5423686e-04   1.0000000e-20
   1.5566544e-04   1.0000000e-20
   1.5710724e-04   1.0000000e-20
   1.5856240e-04   1.0000000e-20
   1.6003103e-04   1.0000000e-20
   1.6151327e-04   1.0000000e-20
   1.6300924e-04   1.0000000e-20
   1.6451906e-04   1.0000000e-20
   1.6604287e-04   1.0000000e-20
   1.6758079e-04   1.0000000e-20
   1.6913295e-04   1.0000000e-20
   1.7069949e-04   1.0000000e-20
   1.7228054e-04   1.0000000e-20
   1.7387624e-04   1.0000000e-20
   1.7548671e-04   1.0000000e-20
   1.7711211e-04   1.0000000e-20
   1.7875255e-04   1.0000000e-20
   1.8040819e-04   1.0000000e-20
   1.8207917e-04   1.0000000e-20
   1.8376562e-04   1.0000000e-20
   1.8546769e-04   1.0000000e-20
   1.8718553e-04   1.0000000e-20
   1.8891928e-04   1.0000000e-20
   1.9066908e-04   1.0000000e-20
   1.9243510e-04   1.0000000e-20
   1.9421747e-04   1.0000000e-20
   1.9601635e-04   1.0000000e-20
   1.9783189e-04   1.0000000e-20
   1.9966425e-04   1.0000000e-20
   2.0151357e-04   1.0000000e-20
   2.0338003e-04   1.0000000e-20
   2.0526378e-04   1.0000000e-20
   2.0716497e-04   1.0000000e-20
   2.0908377e-04   1.0000000e-20
   2.1102034e-04   1.0000000e-20
   2.1297485e-04   1.0000000e-20
   2.1494747e-04   1.0000000e-20
   2.1693835e-04   1.0000000e-20
   2.1894768e-04   1.0000000e-20
   2.2097561e-04   1.0000000e-20
   2.2302233e-04   1.0000000e-20
   2.2508801e-04   1.0000000e-20
   2.2717281e-04   1.0000000e-20
   2.2927693e-04   1.0000000e-20
   2.3140054e-04   1.0000000e-20
   2.3354381e-04   1.0000000e-20
   2.3570694e-04   1.0000000e-20
   2.3789010e-04   1.0000000e-20
   2.4009349e-04   1.0000000e-20
   2.4231728e-04   1.0000000e-20
   2.4456167e-04   1.0000000e-20
   2.4682685e-04   1.0000000e-20
   2.4911300e-04   1.0000000e-20
   2.5142033e-04   1.0000000e-20
   2.5374904e-04   1.0000000e-20
   2.5609931e-04   1.0000000e-20
   2.5847135e-04   1.0000000e-20
   2.6086536e-04   1.0000000e-20
   2.6328155e-04   1.0000000e-20
   2.6572011e-04   1.0000000e-20
   2.6818126e-04   1.0000000e-20
   2.7066521e-04   1.0000000e-20
   2.7317216e-04   1.0000000e-20
   2.7570233e-04   1.0000000e-20
   2.7825594e-04   1.0000000e-20
   2.8083320e-04   1.0000000e-20
   2.8343433e-04   1.0000000e-20
   2.8605955e-04   1.0000000e-20
   2.8870909e-04   1.0000000e-20
   2.9138317e-04   1.0000000e-20
   2.9408202e-04   1.0000000e-20
   2.9680586e-04   1.0000000e-20
   2.9955493e-04   1.0000000e-20
   3.0232947e-04   1.0000000e-20
   3.0512970e-04   1.0000000e-20
   3.0795587e-04   1.0000000e-20
   3.1080822e-04   1.0000000e-20
   3.1368698e-04   1.0000000e-20
   3.1659241e-04   1.0000000e-20
   3.1952475e-04   1.0000000e-20
   3.2248425e-04   1.0000000e-20
   3.2547116e-04   1.0000000e-20
   3.2848574e-04   1.0000000e-20
   3.3152823e-04   1.0000000e-20
   3.3459891e-04   1.0000000e-20
   3.3769803e-04   1.0000000e-20
   3.4082585e-04   1.0000000e-20
   3.4398265e-04   1.0000000e-20
   3.4716868e-04   1.0000000e-20
   3.5038422e-04   1.0000000e-20
   3.5362955e-04   1.0000000e-20
   3.5690493e-04   1.0000000e-20
   3.6021066e-04   1.0000000e-20
   3.6354700e-04   1.0000000e-20
   3.6691424e-04   1.0000000e-20
   3.7031267e-04   1.0000000e-20
   3.7374257e-04   1.0000000e-20
   3.7720425e-04   1.0000000e-20
   3.8069799e-04   1.0000000e-20
   3.8422408e-04   1.0000000e-20
   3.8778284e-04   1.0000000e-20
   3.9137456e-04   1.0000000e-20
   3.9499955e-04   1.0000000e-20
   3.9865811e-04   1.0000000e-20
   4.0235055e-04   1.0000000e-20
   4.0607720e-04   1.0000000e-20
   4.0983837e-04   1.0000000e-20
   4.1363437e-04   1.0000000e-20
   4.1746553e-04   1.0000000e-20
   4.2133217e-04   1.0000000e-20
   4.2523463e-04   1.0000000e-20
   4.2917324e-04   1.0000000e-20
   4.3314832e-04   1.0000000e-20
   4.3716022e-04   1.0000000e-20
   4.4120929e-04   1.0000000e-20
   4.4529585e-04   1.0000000e-20
   4.4942027e-04   1.0000000e-20
   4.5358288e-04   1.0000000e-20
   4.5778405e-04   1.0000000e-20
   4.6202414e-04   1.0000000e-20
   4.6630349e-04   1.0000000e-20
   4.7062248e-04   1.0000000e-20
   4.7498148e-04   1.0000000e-20
   4.7938085e-04   1.0000000e-20
   4.8382097e-04   1.0000000e-20
   4.8830221e-04   1.0000000e-20
   4.9282496e-04   1.0000000e-20
   4.9738960e-04   1.0000000e-20
   5.0199651e-04   1.0000000e-20
   5.0664610e-04   1.0000000e-20
   5.1133875e-04   1.0000000e-20
   5.1607487e-04   1.0000000e-20
   5.2085486e-04   1.0000000e-20
   5.2567911e-04   1.0000000e-20
   5.3054805e-04   1.0000000e-20
   5.3546209e-04   1.0000000e-20
   5.4042164e-04   1.0000000e-20
   5.4542713e-04   1.0000000e-20
   5.5047898e-04   1.0000000e-20
   5.5557762e-04   1.0000000e-20
   5.6072349e-04   1.0000000e-20
   5.6591702e-04   1.0000000e-20
   5.7115865e-04   1.0000000e-20
   5.7644883e-04   1.0000000e-20
   5.8178801e-04   1.0000000e-20
   5.8717664e-04   1.0000000e-20
   5.9261518e-04   1.0000000e-20
   5.9810410e-04   1.0000000e-20
   6.0364385e-04   1.0000000e-20
   6.0923492e-04   1.0000000e-20
   6.1487777e-04   1.0000000e-20
   6.2057288e-04   1.0000000e-20
   6.2632075e-04   1.0000000e-20
   6.3212185e-04   1.0000000e-20
   6.3797668e-04   1.0000000e-20
   6.4388574e-04   1.0000000e-20
   6.4984954e-04   1.0000000e-20
   6.5586857e-04   1.0000000e-20
   6.6194335e-04   1.0000000e-20
   6.6807439e-04   1.0000000e-20
   6.7426222e-04   1.0000000e-20
   6.8050737e-04   1.0000000e-20
   6.8681036e-04   1.0000000e-20
   6.9317173e-04   1.0000000e-20
   6.9959202e-04   1.0000000e-20
   7.0607177e-04   1.0000000e-20
   7.1261154e-04   1.0000000e-20
   7.1921189e-04   1.0000000e-20
   7.2587337e-04   1.0000000e-20
   7.3259654e-04   1.0000000e-20
   7.3938199e-04   1.0000000e-20
   7.4623029e-04   1.0000000e-20
   7.5314202e-04   1.0000000e-20
   7.6011776e-04   1.0000000e-20
   7.6715812e-04   1.0000000e-20
   7.7426368e-04   1.0000000e-20
   7.8143506e-04   1.0000000e-20
   7.8867286e-04   1.0000000e-20
   7.9597770e-04   1.0000000e-20
   8.0335020e-04   1.0000000e-20
   8.1079098e-04   1.0000000e-20
   8.1830068e-04   1.0000000e-20
   8.2587994e-04   1.0000000e-20
   8.3352940e-04   1.0000000e-20
   8.4124970e-04   1.0000000e-20
   8.4904152e-04   1.0000000e-20
   8.5690551e-04   1.0000000e-20
   8.6484233e-04   1.0000000e-20
   8.7285266e-04   1.0000000e-20
   8.8093719e-04   1.0000000e-20
   8.8909660e-04   1.0000000e-20
   8.9733158e-04   1.0000000e-20
   9.0564284e-04   1.0000000e-20
   9.1403107e-04   1.0000000e-20
   9.2249701e-04   1.0000000e-20
   9.3104135e-04   1.0000000e-20
   9.3966483e-04   1.0000000e-20
   9.4836819e-04   1.0000000e-20
   9.5715215e-04   1.0000000e-20
   9.6601748e-04   1.0000000e-20
   9.7496492e-04   1.0000000e-20
   9.8399523e-04   1.0000000e-20
   9.9310918e-04   1.0000000e-20
   1.0023075e-03   1.0000000e-20
   1.0115911e-03   1.0000000e-20
   1.0209607e-03   1.0000000e-20
   1.0304170e-03   1.0000000e-20
   1.0399609e-03   1.0000000e-20
   1.0495932e-03   1.0000000e-20
   1.0593148e-03   1.0000000e-20
   1.0691263e-03   1.0000000e-20
   1.0790288e-03   1.0000000e-20
   1.0890230e-03   1.0000000e-20
   1.0991097e-03   1.0000000e-20
   1.1092899e-03   1.0000000e-20
   1.1195643e-03   1.0000000e-20
   1.1299339e-03   1.0000000e-20
   1.1403996e-03   1.0000000e-20
   1.1509622e-03   1.0000000e-20
   1.1616226e-03   1.0000000e-20
   1.1723818e-03   1.0000000e-20
   1.1832406e-03   1.0000000e-20
   1.1942000e-03   1.0000000e-20
   1.2052609e-03   1.0000000e-20
   1.2164243e-03   1.0000000e-20
   1.2276910e-03   1.0000000e-20
   1.2390622e-03   1.0000000e-20
   1.2505386e-03   1.0000000e-20
   1.2621213e-03   1.0000000e-20
   1.2738113e-03   1.0000000e-20
   1.2856096e-03   1.0000000e-20
   1.2975172e-03   1.0000000e-20
   1.3095350e-03   1.0000000e-20
   1.3216642e-03   1.0000000e-20
   1.3339057e-03   1.0000000e-20
   1.3462606e-03   1.0000000e-20
   1.3587299e-03   1.0000000e-20
   1.3713147e-03   1.0000000e-20
   1.3840161e-03   1.0000000e-20
   1.3968351e-03   1.0000000e-20
   1.4097729e-03   1.0000000e-20
   1.4228305e-03   1.0000000e-20
   1.4360090e-03   1.0000000e-20
   1.4493096e-03   1.0000000e-20
   1.4627334e-03   1.0000000e-20
   1.4762815e-03   1.0000000e-20
   1.4899551e-03   1.0000000e-20
   1.5037553e-03   1.0000000e-20
   1.5176834e-03   1.0000000e-20
   1.5317405e-03   1.0000000e-20
   1.5459277e-03   1.0000000e-20
   1.5602464e-03   1.0000000e-20
   1.5746977e-03   1.0000000e-20
   1.5892829e-03   1.0000000e-20
   1.6040031e-03   1.0000000e-20
   1.6188597e-03   1.0000000e-20
   1.6338539e-03   1.0000000e-20
   1.6489869e-03   1.0000000e-20
   1.6642602e-03   1.0000000e-20
   1.6796749e-03   1.0000000e-20
   1.6952323e-03   1.0000000e-20
   1.7109339e-03   1.0000000e-20
   1.7267809e-03   1.0000000e-20
   1.7427747e-03   1.0000000e-20
   1.7589166e-03   1.0000000e-20
   1.7752080e-03   1.0000000e-20
   1.7916503e-03   1.0000000e-20
   1.8082449e-03   1.0000000e-20
   1.8249932e-03   1.0000000e-20
   1.8418967e-03   1.0000000e-20
   1.8589567e-03   1.0000000e-20
   1.8761747e-03   1.0000000e-20
   1.8935522e-03   1.0000000e-20
   1.9110906e-03   1.0000000e-20
   1.9287915e-03   1.0000000e-20
   1.9466563e-03   1.0000000e-20
   1.9646866e-03   1.0000000e-20
   1.9828839e-03   1.0000000e-20
   2.0012498e-03   1.0000000e-20
   2.0197858e-03   1.0000000e-20
   2.0384934e-03   1.0000000e-20
   2.0573743e-03   1.0000000e-20
   2.0764301e-03   1.0000000e-20
   2.0956624e-03   1.0000000e-20
   2.1150728e-03   1.0000000e-20
   2.1346630e-03   1.0000000e-20
   2.1544347e-03   1.0000000e-20
   2.1743895e-03   1.0000000e-20
   2.1945291e-03   1.0000000e-20
   2.2148552e-03   1.0000000e-20
   2.2353696e-03   1.0000000e-20
   2.2560741e-03   1.0000000e-20
   2.2769703e-03   1.0000000e-20
   2.2980600e-03   1.0000000e-20
   2.3193451e-03   1.0000000e-20
   2.3408273e-03   1.0000000e-20
   2.3625085e-03   1.0000000e-20
   2.3843905e-03   1.0000000e-20
   2.4064752e-03   1.0000000e-20
   2.4287644e-03   1.0000000e-20
   2.4512601e-03   1.0000000e-20
   2.4739641e-03   1.0000000e-20
   2.4968784e-03   1.0000000e-20
   2.5200050e-03   1.0000000e-20
   2.5433458e-03   1.0000000e-20
   2.5669027e-03   1.0000000e-20
   2.5906779e-03   1.0000000e-20
   2.6146732e-03   1.0000000e-20
   2.6388908e-03   1.0000000e-20
   2.6633327e-03   1.0000000e-20
   2.6880010e-03   1.0000000e-20
   2.7128978e-03   1.0000000e-20
   2.7380252e-03   1.0000000e-20
   2.7633853e-03   1.0000000e-20
   2.7889803e-03   1.0000000e-20
   2.8148124e-03   1.0000000e-20
   2.8408837e-03   1.0000000e-20
   2.8671965e-03   1.0000000e-20
   2.8937530e-03   1.0000000e-20
   2.9205555e-03   1.0000000e-20
   2.9476063e-03   1.0000000e-20
   2.9749075e-03   1.0000000e-20
   3.0024617e-03   1.0000000e-20
   3.0302711e-03   1.0000000e-20
   3.0583380e-03   1.0000000e-20
   3.0866649e-03   1.0000000e-20
   3.1152542e-03   1.0000000e-20
   3.1441083e-03   1.0000000e-20
   3.1732296e-03   1.0000000e-20
   3.2026207e-03   1.0000000e-20
   3.2322840e-03   1.0000000e-20
   3.2622220e-03   1.0000000e-20
   3.2924373e-03   1.0000000e-20
   3.3229325e-03   1.0000000e-20
   3.3537102e-03   1.0000000e-20
   3.3847729e-03   1.0000000e-20
   3.4161233e-03   1.0000000e-20
   3.4477641e-03   1.0000000e-20
   3.4796979e-03   1.0000000e-20
   3.5119275e-03   1.0000000e-20
   3.5444557e-03   1.0000000e-20
   3.5772851e-03   1.0000000e-20
   3.6104186e-03   1.0000000e-20
   3.6438590e-03   1.0000000e-20
   3.6776091e-03   1.0000000e-20
   3.7116718e-03   1.0000000e-20
   3.7460500e-03   1.0000000e-20
   3.7807467e-03   1.0000000e-20
   3.8157647e-03   1.0000000e-20
   3.8511070e-03   1.0000000e-20
   3.8867767e-03   1.0000000e-20
   3.9227768e-03   1.0000000e-20
   3.9591103e-03   1.0000000e-20
   3.9957803e-03   1.0000000e-20
   4.0327900e-03   1.0000000e-20
   4.0701425e-03   1.0000000e-20
   4.1078409e-03   1.0000000e-20
   4.1458885e-03   1.0000000e-20
   4.1842885e-03   1.0000000e-20
   4.2230442e-03   1.0000000e-20
   4.2621588e-03   1.0000000e-20
   4.3016358e-03   1.0000000e-20
   4.3414783e-03   1.0000000e-20
   4.3816899e-03   1.0000000e-20
   4.4222740e-03   1.0000000e-20
   4.4632339e-03   1.0000000e-20
   4.5045733e-03   1.0000000e-20
   4.5462955e-03   1.0000000e-20
   4.5884041e-03   1.0000000e-20
   4.6309028e-03   1.0000000e-20
   4.6737951e-03   1.0000000e-20
   4.7170847e-03   1.0000000e-20
   4.7607752e-03   1.0000000e-20
   4.8048704e-03   1.0000000e-20
   4.8493741e-03   1.0000000e-20
   4.8942899e-03   1.0000000e-20
   4.9396217e-03   1.0000000e-20
   4.9853735e-03   1.0000000e-20
   5.0315489e-03   1.0000000e-20
   5.0781521e-03   1.0000000e-20
   5.1251869e-03   1.0000000e-20
   5.1726574e-03   1.0000000e-20
   5.2205675e-03   1.0000000e-20
   5.2689214e-03   1.0000000e-20
   5.3177232e-03   1.0000000e-20
   5.3669769e-03   1.0000000e-20
   5.4166869e-03   1.0000000e-20
   5.4668573e-03   1.0000000e-20
   5.5174924e-03   1.0000000e-20
   5.5685964e-03   1.0000000e-20
   5.6201738e-03   1.0000000e-20
   5.6722290e-03   1.0000000e-20
   5.7247662e-03   1.0000000e-20
   5.7777901e-03   1.0000000e-20
   5.8313051e-03   1.0000000e-20
   5.8853158e-03   1.0000000e-20
   5.9398267e-03   1.0000000e-20
   5.9948425e-03   1.0000000e-20
   6.0503679e-03   1.0000000e-20
   6.1064075e-03   1.0000000e-20
   6.1629663e-03   1.0000000e-20
   6.2200488e-03   1.0000000e-20
   6.2776601e-03   1.0000000e-20
   6.3358050e-03   1.0000000e-20
   6.3944884e-03   1.0000000e-20
   6.4537154e-03   1.0000000e-20
   6.5134909e-03   1.0000000e-20
   6.5738201e-03   1.0000000e-20
   6.6347081e-03   1.0000000e-20
   6.6961601e-03   1.0000000e-20
   6.7581812e-03   1.0000000e-20
   6.8207767e-03   1.0000000e-20
   6.8839521e-03   1.0000000e-20
   6.9477125e-03   1.0000000e-20
   7.0120636e-03   1.0000000e-20
   7.0770107e-03   1.0000000e-20
   7.1425593e-03   1.0000000e-20
   7.2087150e-03   1.0000000e-20
   7.2754835e-03   1.0000000e-20
   7.3428704e-03   1.0000000e-20
   7.4108815e-03   1.0000000e-20
   7.4795225e-03   1.0000000e-20
   7.5487993e-03   1.0000000e-20
   7.6187177e-03   1.0000000e-20
   7.6892837e-03   1.0000000e-20
   7.7605033e-03   1.0000000e-20
   7.8323826e-03   1.0000000e-20
   7.9049276e-03   1.0000000e-20
   7.9781446e-03   1.0000000e-20
   8.0520397e-03   1.0000000e-20
   8.1266192e-03   1.0000000e-20
   8.2018895e-03   1.0000000e-20
   8.2778570e-03   1.0000000e-20
   8.3545281e-03   1.0000000e-20
   8.4319093e-03   1.0000000e-20
   8.5100072e-03   1.0000000e-20
   8.5888286e-03   1.0000000e-20
   8.6683799e-03   1.0000000e-20
   8.7486681e-03   1.0000000e-20
   8.8297000e-03   1.0000000e-20
   8.9114823e-03   1.0000000e-20
   8.9940222e-03   1.0000000e-20
   9.0773265e-03   1.0000000e-20
   9.1614025e-03   1.0000000e-20
   9.2462571e-03   1.0000000e-20
   9.3318977e-03   1.0000000e-20
   9.4183315e-03   1.0000000e-20
   9.5055659e-03   1.0000000e-20
   9.5936083e-03   1.0000000e-20
   9.6824661e-03   1.0000000e-20
   9.7721470e-03   1.0000000e-20
   9.8626585e-03   1.0000000e-20
   9.9540083e-03   1.0000000e-20
   1.0046204e-02   1.0000000e-20
   1.0139254e-02   1.0000000e-20
   1.0233166e-02   1.0000000e-20
   1.0327947e-02   1.0000000e-20
   1.0423607e-02   1.0000000e-20
   1.0520152e-02   1.0000000e-20
   1.0617592e-02   1.0000000e-20
   1.0715934e-02   1.0000000e-20
   1.0815187e-02   1.0000000e-20
   1.0915359e-02   1.0000000e-20
   1.1016459e-02   1.0000000e-20
   1.1118496e-02   1.0000000e-20
   1.1221478e-02   1.0000000e-20
   1.1325413e-02   1.0000000e-20
   1.1430311e-02   1.0000000e-20
   1.1536181e-02   1.0000000e-20
   1.1643031e-02   1.0000000e-20
   1.1750871e-02   1.0000000e-20
   1.1859710e-02   1.0000000e-20
   1.1969557e-02   1.0000000e-20
   1.2080421e-02   1.0000000e-20
   1.2192313e-02   1.0000000e-20
   1.2305240e-02   1.0000000e-20
   1.2419214e-02   1.0000000e-20
   1.2534243e-02   1.0000000e-20
   1.2650337e-02   1.0000000e-20
   1.2767507e-02   1.0000000e-20
   1.2885762e-02   1.0000000e-20
   1.3005113e-02   1.0000000e-20
   1.3125568e-02   1.0000000e-20
   1.3247140e-02   1.0000000e-20
   1.3369837e-02   1.0000000e-20
   1.3493671e-02   1.0000000e-20
   1.3618652e-02   1.0000000e-20
   1.3744791e-02   1.0000000e-20
   1.3872098e-02   1.0000000e-20
   1.4000584e-02   1.0000000e-20
   1.4130260e-02   1.0000000e-20
   1.4261137e-02   1.0000000e-20
   1.4393226e-02   1.0000000e-20
   1.4526539e-02   1.0000000e-20
   1.4661087e-02   1.0000000e-20
   1.4796881e-02   1.0000000e-20
   1.4933932e-02   1.0000000e-20
   1.5072253e-02   1.0000000e-20
   1.5211855e-02   1.0000000e-20
   1.5352750e-02   1.0000000e-20
   1.5494950e-02   1.0000000e-20
   1.5638468e-02   1.0000000e-20
   1.5783314e-02   1.0000000e-20
   1.5929502e-02   1.0000000e-20
   1.6077044e-02   1.0000000e-20
   1.6225953e-02   1.0000000e-20
   1.6376241e-02   1.0000000e-20
   1.6527921e-02   1.0000000e-20
   1.6681005e-02   1.0000000e-20
   1.6835508e-02   1.0000000e-20
   1.6991442e-02   1.0000000e-20
   1.7148820e-02   1.0000000e-20
   1.7307655e-02   1.0000000e-20
   1.7467962e-02   1.0000000e-20
   1.7629754e-02   1.0000000e-20
   1.7793044e-02   1.0000000e-20
   1.7957846e-02   1.0000000e-20
   1.8124175e-02   1.0000000e-20
   1.8292045e-02   1.0000000e-20
   1.8461469e-02   1.0000000e-20
   1.8632463e-02   1.0000000e-20
   1.8805041e-02   1.0000000e-20
   1.8979216e-02   1.0000000e-20
   1.9155006e-02   1.0000000e-20
   1.9332423e-02   1.0000000e-20
   1.9511483e-02   1.0000000e-20
   1.9692203e-02   1.0000000e-20
   1.9874595e-02   1.0000000e-20
   2.0058678e-02   1.0000000e-20
   2.0244465e-02   1.0000000e-20
   2.0431973e-02   1.0000000e-20
   2.0621218e-02   1.0000000e-20
   2.0812216e-02   1.0000000e-20
   2.1004982e-02   1.0000000e-20
   2.1199535e-02   1.0000000e-20
   2.1395889e-02   1.0000000e-20
   2.1594062e-02   1.0000000e-20
   2.1794070e-02   1.0000000e-20
   2.1995931e-02   1.0000000e-20
   2.2199661e-02   1.0000000e-20
   2.2405279e-02   1.0000000e-20
   2.2612801e-02   1.0000000e-20
   2.2822245e-02   1.0000000e-20
   2.3033629e-02   1.0000000e-20
   2.3246971e-02   1.0000000e-20
   2.3462288e-02   1.0000000e-20
   2.3679601e-02   1.0000000e-20
   2.3898926e-02   1.0000000e-20
   2.4120282e-02   1.0000000e-20
   2.4343689e-02   1.0000000e-20
   2.4569165e-02   1.0000000e-20
   2.4796729e-02   1.0000000e-20
   2.5026401e-02   1.0000000e-20
   2.5258200e-02   1.0000000e-20
   2.5492147e-02   1.0000000e-20
   2.5728260e-02   1.0000000e-20
   2.5966560e-02   1.0000000e-20
   2.6207067e-02   1.0000000e-20
   2.6449802e-02   1.0000000e-20
   2.6694785e-02   1.0000000e-20
   2.6942037e-02   1.0000000e-20
   2.7191579e-02   1.0000000e-20
   2.7443433e-02   1.0000000e-20
   2.7697619e-02   1.0000000e-20
   2.7954160e-02   1.0000000e-20
   2.8213077e-02   1.0000000e-20
   2.8474392e-02   1.0000000e-20
   2.8738127e-02   1.0000000e-20
   2.9004305e-02   1.0000000e-20
   2.9272948e-02   1.0000000e-20
   2.9544080e-02   1.0000000e-20
   2.9817723e-02   1.0000000e-20
   3.0093900e-02   1.0000000e-20
   3.0372636e-02   1.0000000e-20
   3.0653953e-02   1.0000000e-20
   3.0937876e-02   1.0000000e-20
   3.1224428e-02   1.0000000e-20
   3.1513635e-02   1.0000000e-20
   3.1805520e-02   1.0000000e-20
   3.2100109e-02   1.0000000e-20
   3.2397426e-02   1.0000000e-20
   3.2697497e-02   1.0000000e-20
   3.3000348e-02   1.0000000e-20
   3.3306003e-02   1.0000000e-20
   3.3614490e-02   1.0000000e-20
   3.3925834e-02   1.0000000e-20
   3.4240061e-02   1.0000000e-20
   3.4557199e-02   1.0000000e-20
   3.4877275e-02   1.0000000e-20
   3.5200315e-02   1.0000000e-20
   3.5526347e-02   1.0000000e-20
   3.5855399e-02   1.0000000e-20
   3.6187498e-02   1.0000000e-20
   3.6522674e-02   1.0000000e-20
   3.6860954e-02   1.0000000e-20
   3.7202367e-02   1.0000000e-20
   3.7546942e-02   1.0000000e-20
   3.7894709e-02   1.0000000e-20
   3.8245697e-02   1.0000000e-20
   3.8599936e-02   1.0000000e-20
   3.8957456e-02   1.0000000e-20
   3.9318288e-02   1.0000000e-20
   3.9682461e-02   1.0000000e-20
   4.0050008e-02   1.0000000e-20
   4.0420958e-02   1.0000000e-20
   4.0795345e-02   1.0000000e-20
   4.1173199e-02   1.0000000e-20
   4.1554553e-02   1.0000000e-20
   4.1939440e-02   1.0000000e-20
   4.2327891e-02   1.0000000e-20
   4.2719940e-02   1.0000000e-20
   4.3115620e-02   1.0000000e-20
   4.3514965e-02   1.0000000e-20
   4.3918009e-02   1.0000000e-20
   4.4324786e-02   1.0000000e-20
   4.4735331e-02   1.0000000e-20
   4.5149678e-02   1.0000000e-20
   4.5567863e-02   1.0000000e-20
   4.5989921e-02   1.0000000e-20
   4.6415888e-02   1.0000000e-20
   4.6845801e-02   1.0000000e-20
   4.7279696e-02   1.0000000e-20
   4.7717609e-02   1.0000000e-20
   4.8159579e-02   1.0000000e-20
   4.8605642e-02   1.0000000e-20
   4.9055837e-02   1.0000000e-20
   4.9510202e-02   1.0000000e-20
   4.9968775e-02   1.0000000e-20
   5.0431595e-02   1.0000000e-20
   5.0898702e-02   1.0000000e-20
   5.1370135e-02   1.0000000e-20
   5.1845935e-02   1.0000000e-20
   5.2326142e-02   1.0000000e-20
   5.2810797e-02   1.0000000e-20
   5.3299941e-02   1.0000000e-20
   5.3793615e-02   1.0000000e-20
   5.4291862e-02   1.0000000e-20
   5.4794723e-02   1.0000000e-20
   5.5302243e-02   1.0000000e-20
   5.5814462e-02   1.0000000e-20
   5.6331427e-02   1.0000000e-20
   5.6853179e-02   1.0000000e-20
   5.7379764e-02   1.0000000e-20
   5.7911226e-02   1.0000000e-20
   5.8447611e-02   1.0000000e-20
   5.8988964e-02   1.0000000e-20
   5.9535331e-02   1.0000000e-20
   6.0086759e-02   1.0000000e-20
   6.0643294e-02   1.0000000e-20
   6.1204984e-02   1.0000000e-20
   6.1771876e-02   1.0000000e-20
   6.2344019e-02   1.0000000e-20
   6.2921461e-02   1.0000000e-20
   6.3504252e-02   1.0000000e-20
   6.4092440e-02   1.0000000e-20
   6.4686077e-02   1.0000000e-20
   6.5285211e-02   1.0000000e-20
   6.5889896e-02   1.0000000e-20
   6.6500180e-02   1.0000000e-20
   6.7116118e-02   1.0000000e-20
   6.7737760e-02   1.0000000e-20
   6.8365160e-02   1.0000000e-20
   6.8998371e-02   1.0000000e-20
   6.9637447e-02   1.0000000e-20
   7.0282443e-02   1.0000000e-20
   7.0933412e-02   1.0000000e-20
   7.1590411e-02   1.0000000e-20
   7.2253495e-02   1.0000000e-20
   7.2922721e-02   1.0000000e-20
   7.3598145e-02   1.0000000e-20
   7.4279825e-02   1.0000000e-20
   7.4967819e-02   1.0000000e-20
   7.5662185e-02   1.0000000e-20
   7.6362983e-02   1.0000000e-20
   7.7070271e-02   1.0000000e-20
   7.7784111e-02   1.0000000e-20
   7.8504562e-02   1.0000000e-20
   7.9231686e-02   1.0000000e-20
   7.9965545e-02   1.0000000e-20
   8.0706201e-02   1.0000000e-20
   8.1453718e-02   1.0000000e-20
   8.2208158e-02   1.0000000e-20
   8.2969585e-02   1.0000000e-20
   8.3738065e-02   1.0000000e-20
   8.4513663e-02   1.0000000e-20
   8.5296445e-02   1.0000000e-20
   8.6086477e-02   1.0000000e-20
   8.6883826e-02   1.0000000e-20
   8.7688561e-02   1.0000000e-20
   8.8500749e-02   1.0000000e-20
   8.9320460e-02   1.0000000e-20
   9.0147763e-02   1.0000000e-20
   9.0982729e-02   1.0000000e-20
   9.1825428e-02   1.0000000e-20
   9.2675933e-02   1.0000000e-20
   9.3534315e-02   1.0000000e-20
   9.4400648e-02   1.0000000e-20
   9.5275005e-02   1.0000000e-20
   9.6157460e-02   1.0000000e-20
   9.7048089e-02   1.0000000e-20
   9.7946967e-02   1.0000000e-20
   9.8854170e-02   1.0000000e-20
   9.9769776e-02   1.0000000e-20
   1.0069386e-01   1.0000000e-20
   1.0162651e-01   1.0000000e-20
   1.0256779e-01   1.0000000e-20
   1.0351780e-01   1.0000000e-20
   1.0447660e-01   1.0000000e-20
   1.0544428e-01   1.0000000e-20
   1.0642092e-01   1.0000000e-20
   1.0740662e-01   1.0000000e-20
   1.0840144e-01   1.0000000e-20
   1.0940547e-01   1.0000000e-20
   1.1041881e-01   1.0000000e-20
   1.1144153e-01   1.0000000e-20
   1.1247372e-01   1.0000000e-20
   1.1351547e-01   1.0000000e-20
   1.1456687e-01   1.0000000e-20
   1.1562801e-01   1.0000000e-20
   1.1669898e-01   1.0000000e-20
   1.1777987e-01   1.0000000e-20
   1.1887077e-01   1.0000000e-20
   1.1997177e-01   1.0000000e-20
   1.2108298e-01   1.0000000e-20
   1.2220447e-01   1.0000000e-20
   1.2333635e-01   1.0000000e-20
   1.2447871e-01   1.0000000e-20
   1.2563166e-01   1.0000000e-20
   1.2679528e-01   1.0000000e-20
   1.2796969e-01   1.0000000e-20
   1.2915497e-01   1.0000000e-20
   1.3035122e-01   1.0000000e-20
   1.3155856e-01   1.0000000e-20
   1.3277708e-01   1.0000000e-20
   1.3400689e-01   1.0000000e-20
   1.3524809e-01   1.0000000e-20
   1.3650078e-01   1.0000000e-20
   1.3776508e-01   1.0000000e-20
   1.3904108e-01   1.0000000e-20
   1.4032891e-01   1.0000000e-20
   1.4162866e-01   1.0000000e-20
   1.4294045e-01   1.0000000e-20
   1.4426440e-01   1.0000000e-20
   1.4560060e-01   1.0000000e-20
   1.4694918e-01   1.0000000e-20
   1.4831025e-01   1.0000000e-20
   1.4968393e-01   1.0000000e-20
   1.5107033e-01   1.0000000e-20
   1.5246957e-01   1.0000000e-20
   1.5388178e-01   1.0000000e-20
   1.5530706e-01   1.0000000e-20
   1.5674554e-01   1.0000000e-20
   1.5819735e-01   1.0000000e-20
   1.5966260e-01   1.0000000e-20
   1.6114143e-01   1.0000000e-20
   1.6263395e-01   1.0000000e-20
   1.6414030e-01   1.0000000e-20
   1.6566060e-01   1.0000000e-20
   1.6719498e-01   1.0000000e-20
   1.6874357e-01   1.0000000e-20
   1.7030650e-01   1.0000000e-20
   1.7188391e-01   1.0000000e-20
   1.7347594e-01   1.0000000e-20
   1.7508270e-01   1.0000000e-20
   1.7670435e-01   1.0000000e-20
   1.7834102e-01   1.0000000e-20
   1.7999285e-01   1.0000000e-20
   1.8165998e-01   1.0000000e-20
   1.8334255e-01   1.0000000e-20
   1.8504070e-01   1.0000000e-20
   1.8675458e-01   1.0000000e-20
   1.8848434e-01   1.0000000e-20
   1.9023012e-01   1.0000000e-20
   1.9199207e-01   1.0000000e-20
   1.9377033e-01   1.0000000e-20
   1.9556507e-01   1.0000000e-20
   1.9737643e-01   1.0000000e-20
   1.9920457e-01   1.0000000e-20
   2.0104964e-01   1.0000000e-20
   2.0291180e-01   1.0000000e-20
   2.0479121e-01   1.0000000e-20
   2.0668802e-01   1.0000000e-20
   2.0860241e-01   1.0000000e-20
   2.1053452e-01   1.0000000e-20
   2.1248454e-01   1.0000000e-20
   2.1445261e-01   1.0000000e-20
   2.1643891e-01   1.0000000e-20
   2.1844361e-01   1.0000000e-20
   2.2046687e-01   1.0000000e-20
   2.2250888e-01   1.0000000e-20
   2.2456980e-01   1.0000000e-20
   2.2664981e-01   1.0000000e-20
   2.2874908e-01   1.0000000e-20
   2.3086780e-01   1.0000000e-20
   2.3300614e-01   1.0000000e-20
   2.3516429e-01   1.0000000e-20
   2.3734243e-01   1.0000000e-20
   2.3954074e-01   1.0000000e-20
   2.4175941e-01   1.0000000e-20
   2.4399863e-01   1.0000000e-20
   2.4625859e-01   1.0000000e-20
   2.4853949e-01   1.0000000e-20
   2.5084151e-01   1.0000000e-20
   2.5316485e-01   1.0000000e-20
   2.5550971e-01   1.0000000e-20
   2.5787629e-01   1.0000000e-20
   2.6026479e-01   1.0000000e-20
   2.6267541e-01   1.0000000e-20
   2.6510836e-01   1.0000000e-20
   2.6756384e-01   1.0000000e-20
   2.7004207e-01   1.0000000e-20
   2.7254325e-01   1.0000000e-20
   2.7506760e-01   1.0000000e-20
   2.7761533e-01   1.0000000e-20
   2.8018666e-01   1.0000000e-20
   2.8278180e-01   1.0000000e-20
   2.8540098e-01   1.0000000e-20
   2.8804442e-01   1.0000000e-20
   2.9071234e-01   1.0000000e-20
   2.9340497e-01   1.0000000e-20
   2.9612254e-01   1.0000000e-20
   2.9886529e-01   1.0000000e-20
   3.0163343e-01   1.0000000e-20
   3.0442722e-01   1.0000000e-20
   3.0724688e-01   1.0000000e-20
   3.1009266e-01   1.0000000e-20
   3.1296480e-01   1.0000000e-20
   3.1586354e-01   1.0000000e-20
   3.1878913e-01   1.0000000e-20
   3.2174182e-01   1.0000000e-20
   3.2472185e-01   1.0000000e-20
   3.2772948e-01   1.0000000e-20
   3.3076498e-01   1.0000000e-20
   3.3382859e-01   1.0000000e-20
   3.3692057e-01   1.0000000e-20
   3.4004119e-01   1.0000000e-20
   3.4319072e-01   1.0000000e-20
   3.4636942e-01   1.0000000e-20
   3.4957756e-01   1.0000000e-20
   3.5281541e-01   1.0000000e-20
   3.5608326e-01   1.0000000e-20
   3.5938137e-01   1.0000000e-20
   3.6271003e-01   1.0000000e-20
   3.6606951e-01   1.0000000e-20
   3.6946012e-01   1.0000000e-20
   3.7288213e-01   1.0000000e-20
   3.7633584e-01   1.0000000e-20
   3.7982153e-01   1.0000000e-20
   3.8333951e-01   1.0000000e-20
   3.8689007e-01   1.0000000e-20
   3.9047352e-01   1.0000000e-20
   3.9409016e-01   1.0000000e-20
   3.9774030e-01   1.0000000e-20
   4.0142425e-01   1.0000000e-20
   4.0514232e-01   1.0000000e-20
   4.0889482e-01   1.0000000e-20
   4.1268208e-01   1.0000000e-20
   4.1650442e-01   1.0000000e-20
   4.2036217e-01   1.0000000e-20
   4.2425564e-01   1.0000000e-20
   4.2818518e-01   1.0000000e-20
   4.3215111e-01   1.0000000e-20
   4.3615378e-01   1.0000000e-20
   4.4019352e-01   1.0000000e-20
   4.4427067e-01   1.0000000e-20
   4.4838559e-01   1.0000000e-20
   4.5253863e-01   1.0000000e-20
   4.5673013e-01   1.0000000e-20
   4.6096045e-01   1.0000000e-20
   4.6522995e-01   1.0000000e-20
   4.6953900e-01   1.0000000e-20
   4.7388796e-01   1.0000000e-20
   4.7827720e-01   1.0000000e-20
   4.8270710e-01   1.0000000e-20
   4.8717802e-01   1.0000000e-20
   4.9169036e-01   1.0000000e-20
   4.9624449e-01   1.0000000e-20
   5.0084080e-01   1.0000000e-20
   5.0547968e-01   1.0000000e-20
   5.1016153e-01   1.0000000e-20
   5.1488675e-01   1.0000000e-20
   5.1965572e-01   1.0000000e-20
   5.2446887e-01   1.0000000e-20
   5.2932661e-01   1.0000000e-20
   5.3422933e-01   1.0000000e-20
   5.3917746e-01   1.0000000e-20
   5.4417143e-01   1.0000000e-20
   5.4921165e-01   1.0000000e-20
   5.5429855e-01   1.0000000e-20
   5.5943257e-01   1.0000000e-20
   5.6461414e-01   1.0000000e-20
   5.6984371e-01   1.0000000e-20
   5.7512171e-01   1.0000000e-20
   5.8044859e-01   1.0000000e-20
   5.8582482e-01   1.0000000e-20
   5.9125084e-01   1.0000000e-20
   5.9672712e-01   1.0000000e-20
   6.0225412e-01   1.0000000e-20
   6.0783231e-01   1.0000000e-20
   6.1346217e-01   1.0000000e-20
   6.1914418e-01   1.0000000e-20
   6.2487881e-01   1.0000000e-20
   6.3066655e-01   1.0000000e-20
   6.3650791e-01   1.0000000e-20
   6.4240337e-01   1.0000000e-20
   6.4835343e-01   1.0000000e-20
   6.5435860e-01   1.0000000e-20
   6.6041940e-01   1.0000000e-20
   6.6653633e-01   1.0000000e-20
   6.7270991e-01   1.0000000e-20
   6.7894068e-01   1.0000000e-20
   6.8522916e-01   1.0000000e-20
   6.9157588e-01   1.0000000e-20
   6.9798139e-01   1.0000000e-20
   7.0444623e-01   1.0000000e-20
   7.1097094e-01   1.0000000e-20
   7.1755609e-01   1.0000000e-20
   7.2420223e-01   1.0000000e-20
   7.3090993e-01   1.0000000e-20
   7.3767976e-01   1.0000000e-20
   7.4451229e-01   1.0000000e-20
   7.5140811e-01   1.0000000e-20
   7.5836779e-01   1.0000000e-20
   7.6539194e-01   1.0000000e-20
   7.7248115e-01   1.0000000e-20
   7.7963601e-01   1.0000000e-20
   7.8685715e-01   1.0000000e-20
   7.9414517e-01   1.0000000e-20
   8.0150070e-01   1.0000000e-20
   8.0892435e-01   1.0000000e-20
   8.1641676e-01   1.0000000e-20
   8.2397857e-01   1.0000000e-20
   8.3161042e-01   1.0000000e-20
   8.3931295e-01   1.0000000e-20
   8.4708683e-01   1.0000000e-20
   8.5493271e-01   1.0000000e-20
   8.6285126e-01   1.0000000e-20
   8.7084315e-01   1.0416667e-05
   8.7890907e-01   9.9305556e-05
   8.8704969e-01   2.1666667e-04
   8.9526571e-01   3.6319444e-04
   9.0355783e-01   5.7986111e-04
   9.1192676e-01   1.0888889e-03
   9.2037320e-01   3.5555556e-03
   9.2889787e-01   8.9756944e-03
   9.3750150e-01   1.8080556e-02
   9.4618482e-01   3.3609028e-02
   9.5494856e-01   5.7702778e-02
   9.6379348e-01   9.7728472e-02
   9.7272032e-01   1.7073403e-01
   9.8172984e-01   3.2231875e-01
   9.9082281e-01   5.2205833e-01
   1.0000000e+00   1.0000000e+00


==> search_scan_pattern_Nl_72_random.dat <==
   1.0000000e-04   2.6319444e-04
   1.0092622e-04   2.6388889e-04
   1.0186102e-04   2.6597222e-04
   1.0280447e-04   2.6666667e-04
   1.0375667e-04   2.6805556e-04
   1.0471768e-04   2.6805556e-04
   1.0568760e-04   2.6944444e-04
   1.0666650e-04   2.7152778e-04
   1.0765446e-04   2.7222222e-04
   1.0865158e-04   2.7222222e-04
   1.0965793e-04   2.7430556e-04
   1.1067360e-04   2.7569444e-04
   1.1169868e-04   2.7638889e-04
   1.1273326e-04   2.7638889e-04
   1.1377741e-04   2.7638889e-04
   1.1483124e-04   2.7708333e-04
   1.1589483e-04   2.7708333e-04
   1.1696827e-04   2.7847222e-04
   1.1805165e-04   2.7847222e-04
   1.1914507e-04   2.7986111e-04
   1.2024861e-04   2.7986111e-04
   1.2136238e-04   2.7986111e-04
   1.2248646e-04   2.7986111e-04
   1.2362095e-04   2.8055556e-04
   1.2476596e-04   2.8125000e-04
   1.2592156e-04   2.8263889e-04
   1.2708787e-04   2.8263889e-04
   1.2826498e-04   2.8333333e-04
   1.2945300e-04   2.8472222e-04
   1.3065202e-04   2.8541667e-04
   1.3186214e-04   2.8541667e-04
   1.3308347e-04   2.8611111e-04
   1.3431612e-04   2.8750000e-04
   1.3556018e-04   2.8750000e-04
   1.3681576e-04   2.8750000e-04
   1.3808298e-04   2.8750000e-04
   1.3936193e-04   2.8750000e-04
   1.4065272e-04   2.8750000e-04
   1.4195548e-04   2.8819444e-04
   1.4327030e-04   2.8958333e-04
   1.4459729e-04   2.8958333e-04
   1.4593658e-04   2.9097222e-04
   1.4728827e-04   2.9236111e-04
   1.4865248e-04   2.9305556e-04
   1.5002933e-04   2.9305556e-04
   1.5141893e-04   2.9375000e-04
   1.5282140e-04   2.9444444e-04
   1.5423686e-04   2.9444444e-04
   1.5566544e-04   2.9583333e-04
   1.5710724e-04   2.9652778e-04
   1.5856240e-04   2.9722222e-04
   1.6003103e-04   2.9791667e-04
   1.6151327e-04   2.9930556e-04
   1.6300924e-04   2.9930556e-04
   1.6451906e-04   2.9930556e-04
   1.6604287e-04   3.0000000e-04
   1.6758079e-04   3.0000000e-04
   1.6913295e-04   3.0069444e-04
   1.7069949e-04   3.0069444e-04
   1.7228054e-04   3.0277778e-04
   1.7387624e-04   3.0486111e-04
   1.7548671e-04   3.0555556e-04
   1.7711211e-04   3.0972222e-04
   1.7875255e-04   3.1111111e-04
   1.8040819e-04   3.1180556e-04
   1.8207917e-04   3.1250000e-04
   1.8376562e-04   3.1458333e-04
   1.8546769e-04   3.1458333e-04
   1.8718553e-04   3.1805556e-04
   1.8891928e-04   3.1805556e-04
   1.9066908e-04   3.1805556e-04
   1.9243510e-04   3.1875000e-04
   1.9421747e-04   3.1944444e-04
   1.9601635e-04   3.2083333e-04
   1.9783189e-04   3.2430556e-04
   1.9966425e-04   3.2430556e-04
   2.0151357e-04   3.2500000e-04
   2.0338003e-04   3.2638889e-04
   2.0526378e-04   3.2638889e-04
   2.0716497e-04   3.2777778e-04
   2.0908377e-04   3.2777778e-04
   2.1102034e-04   3.2777778e-04
   2.1297485e-04   3.2847222e-04
   2.1494747e-04   3.2916667e-04
   2.1693835e-04   3.3055556e-04
   2.1894768e-04   3.3125000e-04
   2.2097561e-04   3.3194444e-04
   2.2302233e-04   3.3333333e-04
   2.2508801e-04   3.3333333e-04
   2.2717281e-04   3.3333333e-04
   2.2927693e-04   3.3333333e-04
   2.3140054e-04   3.3333333e-04
   2.3354381e-04   3.3472222e-04
   2.3570694e-04   3.3541667e-04
   2.3789010e-04   3.3541667e-04
   2.4009349e-04   3.3541667e-04
   2.4231728e-04   3.3541667e-04
   2.4456167e-04   3.3541667e-04
   2.4682685e-04   3.3541667e-04
   2.4911300e-04   3.3541667e-04
   2.5142033e-04   3.3611111e-04
   2.5374904e-04   3.3611111e-04
   2.5609931e-04   3.3680556e-04
   2.5847135e-04   3.3750000e-04
   2.6086536e-04   3.3750000e-04
   2.6328155e-04   3.3819444e-04
   2.6572011e-04   3.3819444e-04
   2.6818126e-04   3.3958333e-04
   2.7066521e-04   3.4027778e-04
   2.7317216e-04   3.4097222e-04
   2.7570233e-04   3.4097222e-04
   2.7825594e-04   3.4097222e-04
   2.8083320e-04   3.4097222e-04
   2.8343433e-04   3.4097222e-04
   2.8605955e-04   3.4166667e-04
   2.8870909e-04   3.4236111e-04
   2.9138317e-04   3.4375000e-04
   2.9408202e-04   3.4513889e-04
   2.9680586e-04   3.4583333e-04
   2.9955493e-04   3.4583333e-04
   3.0232947e-04   3.4583333e-04
   3.0512970e-04   3.4583333e-04
   3.0795587e-04   3.4583333e-04
   3.1080822e-04   3.4791667e-04
   3.1368698e-04   3.5069444e-04
   3.1659241e-04   3.5138889e-04
   3.1952475e-04   3.5208333e-04
   3.2248425e-04   3.5208333e-04
   3.2547116e-04   3.5347222e-04
   3.2848574e-04   3.5347222e-04
   3.3152823e-04   3.5555556e-04
   3.3459891e-04   3.5555556e-04
   3.3769803e-04   3.5625000e-04
   3.4082585e-04   3.5763889e-04
   3.4398265e-04   3.5833333e-04
   3.4716868e-04   3.5902778e-04
   3.5038422e-04   3.5972222e-04
   3.5362955e-04   3.5972222e-04
   3.5690493e-04   3.6041667e-04
   3.6021066e-04   3.6041667e-04
   3.6354700e-04   3.6111111e-04
   3.6691424e-04   3.6111111e-04
   3.7031267e-04   3.6111111e-04
   3.7374257e-04   3.6180556e-04
   3.7720425e-04   3.6180556e-04
   3.8069799e-04   3.6250000e-04
   3.8422408e-04   3.6319444e-04
   3.8778284e-04   3.6597222e-04
   3.9137456e-04   3.6666667e-04
   3.9499955e-04   3.6805556e-04
   3.9865811e-04   3.6805556e-04
   4.0235055e-04   3.6875000e-04
   4.0607720e-04   3.6944444e-04
   4.0983837e-04   3.6944444e-04
   4.1363437e-04   3.7013889e-04
   4.1746553e-04   3.7083333e-04
   4.2133217e-04   3.7083333e-04
   4.2523463e-04   3.7083333e-04
   4.2917324e-04   3.7083333e-04
   4.3314832e-04   3.7083333e-04
   4.3716022e-04   3.7152778e-04
   4.4120929e-04   3.7222222e-04
   4.4529585e-04   3.7291667e-04
   4.4942027e-04   3.7291667e-04
   4.5358288e-04   3.7361111e-04
   4.5778405e-04   3.7361111e-04
   4.6202414e-04   3.7361111e-04
   4.6630349e-04   3.7500000e-04
   4.7062248e-04   3.7569444e-04
   4.7498148e-04   3.7638889e-04
   4.7938085e-04   3.7777778e-04
   4.8382097e-04   3.7916667e-04
   4.8830221e-04   3.7916667e-04
   4.9282496e-04   3.8125000e-04
   4.9738960e-04   3.8263889e-04
   5.0199651e-04   3.8333333e-04
   5.0664610e-04   3.8333333e-04
   5.1133875e-04   3.8402778e-04
   5.1607487e-04   3.8680556e-04
   5.2085486e-04   3.8750000e-04
   5.2567911e-04   3.8819444e-04
   5.3054805e-04   3.8958333e-04
   5.3546209e-04   3.9097222e-04
   5.4042164e-04   3.9097222e-04
   5.4542713e-04   3.9097222e-04
   5.5047898e-04   3.9166667e-04
   5.5557762e-04   3.9236111e-04
   5.6072349e-04   3.9305556e-04
   5.6591702e-04   3.9305556e-04
   5.7115865e-04   3.9444444e-04
   5.7644883e-04   3.9444444e-04
   5.8178801e-04   3.9722222e-04
   5.8717664e-04   3.9791667e-04
   5.9261518e-04   3.9861111e-04
   5.9810410e-04   4.0000000e-04
   6.0364385e-04   4.0069444e-04
   6.0923492e-04   4.0138889e-04
   6.1487777e-04   4.0138889e-04
   6.2057288e-04   4.0208333e-04
   6.2632075e-04   4.0208333e-04
   6.3212185e-04   4.0347222e-04
   6.3797668e-04   4.0486111e-04
   6.4388574e-04   4.0486111e-04
   6.4984954e-04   4.0694444e-04
   6.5586857e-04   4.0763889e-04
   6.6194335e-04   4.0833333e-04
   6.6807439e-04   4.0902778e-04
   6.7426222e-04   4.0902778e-04
   6.8050737e-04   4.0972222e-04
   6.8681036e-04   4.0972222e-04
   6.9317173e-04   4.0972222e-04
   6.9959202e-04   4.0972222e-04
   7.0607177e-04   4.1111111e-04
   7.1261154e-04   4.1180556e-04
   7.1921189e-04   4.1388889e-04
   7.2587337e-04   4.1388889e-04
   7.3259654e-04   4.1388889e-04
   7.3938199e-04   4.1388889e-04
   7.4623029e-04   4.1388889e-04
   7.5314202e-04   4.1597222e-04
   7.6011776e-04   4.1666667e-04
   7.6715812e-04   4.1736111e-04
   7.7426368e-04   4.1736111e-04
   7.8143506e-04   4.1805556e-04
   7.8867286e-04   4.1875000e-04
   7.9597770e-04   4.1944444e-04
   8.0335020e-04   4.2013889e-04
   8.1079098e-04   4.2013889e-04
   8.1830068e-04   4.2083333e-04
   8.2587994e-04   4.2083333e-04
   8.3352940e-04   4.2152778e-04
   8.4124970e-04   4.2222222e-04
   8.4904152e-04   4.2361111e-04
   8.5690551e-04   4.2500000e-04
   8.6484233e-04   4.2500000e-04
   8.7285266e-04   4.2569444e-04
   8.8093719e-04   4.2638889e-04
   8.8909660e-04   4.2708333e-04
   8.9733158e-04   4.2708333e-04
   9.0564284e-04   4.2708333e-04
   9.1403107e-04   4.2708333e-04
   9.2249701e-04   4.2708333e-04
   9.3104135e-04   4.2777778e-04
   9.3966483e-04   4.2777778e-04
   9.4836819e-04   4.2847222e-04
   9.5715215e-04   4.2916667e-04
   9.6601748e-04   4.3055556e-04
   9.7496492e-04   4.3055556e-04
   9.8399523e-04   4.3125000e-04
   9.9310918e-04   4.3263889e-04
   1.0023075e-03   4.3263889e-04
   1.0115911e-03   4.3402778e-04
   1.0209607e-03   4.3541667e-04
   1.0304170e-03   4.3611111e-04
   1.0399609e-03   4.3611111e-04
   1.0495932e-03   4.3611111e-04
   1.0593148e-03   4.3680556e-04
   1.0691263e-03   4.3750000e-04
   1.0790288e-03   4.3750000e-04
   1.0890230e-03   4.3819444e-04
   1.0991097e-03   4.3958333e-04
   1.1092899e-03   4.3958333e-04
   1.1195643e-03   4.4027778e-04
   1.1299339e-03   4.4305556e-04
   1.1403996e-03   4.4375000e-04
   1.1509622e-03   4.4375000e-04
   1.1616226e-03   4.4444444e-04
   1.1723818e-03   4.4444444e-04
   1.1832406e-03   4.4513889e-04
   1.1942000e-03   4.4513889e-04
   1.2052609e-03   4.4583333e-04
   1.2164243e-03   4.4583333e-04
   1.2276910e-03   4.4583333e-04
   1.2390622e-03   4.4583333e-04
   1.2505386e-03   4.4583333e-04
   1.2621213e-03   4.4652778e-04
   1.2738113e-03   4.4722222e-04
   1.2856096e-03   4.4791667e-04
   1.2975172e-03   4.5000000e-04
   1.3095350e-03   4.5069444e-04
   1.3216642e-03   4.5069444e-04
   1.3339057e-03   4.5138889e-04
   1.3462606e-03   4.5208333e-04
   1.3587299e-03   4.5416667e-04
   1.3713147e-03   4.5486111e-04
   1.3840161e-03   4.5555556e-04
   1.3968351e-03   4.5694444e-04
   1.4097729e-03   4.5833333e-04
   1.4228305e-03   4.5972222e-04
   1.4360090e-03   4.5972222e-04
   1.4493096e-03   4.5972222e-04
   1.4627334e-03   4.6111111e-04
   1.4762815e-03   4.6180556e-04
   1.4899551e-03   4.6180556e-04
   1.5037553e-03   4.6250000e-04
   1.5176834e-03   4.6319444e-04
   1.5317405e-03   4.6319444e-04
   1.5459277e-03   4.6388889e-04
   1.5602464e-03   4.6458333e-04
   1.5746977e-03   4.6527778e-04
   1.5892829e-03   4.6597222e-04
   1.6040031e-03   4.6597222e-04
   1.6188597e-03   4.6736111e-04
   1.6338539e-03   4.6736111e-04
   1.6489869e-03   4.6805556e-04
   1.6642602e-03   4.6875000e-04
   1.6796749e-03   4.6875000e-04
   1.6952323e-03   4.6875000e-04
   1.7109339e-03   4.7013889e-04
   1.7267809e-03   4.7222222e-04
   1.7427747e-03   4.7222222e-04
   1.7589166e-03   4.7222222e-04
   1.7752080e-03   4.7222222e-04
   1.7916503e-03   4.7291667e-04
   1.8082449e-03   4.7430556e-04
   1.8249932e-03   4.7430556e-04
   1.8418967e-03   4.7430556e-04
   1.8589567e-03   4.7430556e-04
   1.8761747e-03   4.7500000e-04
   1.8935522e-03   4.7500000e-04
   1.9110906e-03   4.7569444e-04
   1.9287915e-03   4.7569444e-04
   1.9466563e-03   4.7638889e-04
   1.9646866e-03   4.7777778e-04
   1.9828839e-03   4.7916667e-04
   2.0012498e-03   4.8055556e-04
   2.0197858e-03   4.8125000e-04
   2.0384934e-03   4.8194444e-04
   2.0573743e-03   4.8194444e-04
   2.0764301e-03   4.8194444e-04
   2.0956624e-03   4.8194444e-04
   2.1150728e-03   4.8194444e-04
   2.1346630e-03   4.8263889e-04
   2.1544347e-03   4.8263889e-04
   2.1743895e-03   4.8333333e-04
   2.1945291e-03   4.8333333e-04
   2.2148552e-03   4.8333333e-04
   2.2353696e-03   4.8472222e-04
   2.2560741e-03   4.8611111e-04
   2.2769703e-03   4.8611111e-04
   2.2980600e-03   4.8611111e-04
   2.3193451e-03   4.8750000e-04
   2.3408273e-03   4.8750000e-04
   2.3625085e-03   4.8819444e-04
   2.3843905e-03   4.8958333e-04
   2.4064752e-03   4.9027778e-04
   2.4287644e-03   4.9097222e-04
   2.4512601e-03   4.9097222e-04
   2.4739641e-03   4.9166667e-04
   2.4968784e-03   4.9236111e-04
   2.5200050e-03   4.9375000e-04
   2.5433458e-03   4.9444444e-04
   2.5669027e-03   4.9444444e-04
   2.5906779e-03   4.9513889e-04
   2.6146732e-03   4.9583333e-04
   2.6388908e-03   4.9583333e-04
   2.6633327e-03   4.9652778e-04
   2.6880010e-03   4.9652778e-04
   2.7128978e-03   4.9652778e-04
   2.7380252e-03   4.9722222e-04
   2.7633853e-03   4.9791667e-04
   2.7889803e-03   5.0000000e-04
   2.8148124e-03   5.0208333e-04
   2.8408837e-03   5.0208333e-04
   2.8671965e-03   5.0347222e-04
   2.8937530e-03   5.0416667e-04
   2.9205555e-03   5.0416667e-04
   2.9476063e-03   5.0555556e-04
   2.9749075e-03   5.0555556e-04
   3.0024617e-03   5.0625000e-04
   3.0302711e-03   5.0625000e-04
   3.0583380e-03   5.0694444e-04
   3.0866649e-03   5.0694444e-04
   3.1152542e-03   5.0694444e-04
   3.1441083e-03   5.0763889e-04
   3.1732296e-03   5.0833333e-04
   3.2026207e-03   5.0902778e-04
   3.2322840e-03   5.0902778e-04
   3.2622220e-03   5.0902778e-04
   3.2924373e-03   5.1041667e-04
   3.3229325e-03   5.1111111e-04
   3.3537102e-03   5.1180556e-04
   3.3847729e-03   5.1180556e-04
   3.4161233e-03   5.1180556e-04
   3.4477641e-03   5.1319444e-04
   3.4796979e-03   5.1388889e-04
   3.5119275e-03   5.1458333e-04
   3.5444557e-03   5.1458333e-04
   3.5772851e-03   5.1458333e-04
   3.6104186e-03   5.1666667e-04
   3.6438590e-03   5.1736111e-04
   3.6776091e-03   5.1805556e-04
   3.7116718e-03   5.1805556e-04
   3.7460500e-03   5.1944444e-04
   3.7807467e-03   5.1944444e-04
   3.8157647e-03   5.2013889e-04
   3.8511070e-03   5.2013889e-04
   3.8867767e-03   5.2083333e-04
   3.9227768e-03   5.2152778e-04
   3.9591103e-03   5.2222222e-04
   3.9957803e-03   5.2222222e-04
   4.0327900e-03   5.2222222e-04
   4.0701425e-03   5.2291667e-04
   4.1078409e-03   5.2361111e-04
   4.1458885e-03   5.2500000e-04
   4.1842885e-03   5.2708333e-04
   4.2230442e-03   5.2708333e-04
   4.2621588e-03   5.2777778e-04
   4.3016358e-03   5.2777778e-04
   4.3414783e-03   5.2847222e-04
   4.3816899e-03   5.2986111e-04
   4.4222740e-03   5.3055556e-04
   4.4632339e-03   5.3055556e-04
   4.5045733e-03   5.3333333e-04
   4.5462955e-03   5.3333333e-04
   4.5884041e-03   5.3333333e-04
   4.6309028e-03   5.3333333e-04
   4.6737951e-03   5.3402778e-04
   4.7170847e-03   5.3402778e-04
   4.7607752e-03   5.3541667e-04
   4.8048704e-03   5.3680556e-04
   4.8493741e-03   5.3680556e-04
   4.8942899e-03   5.3680556e-04
   4.9396217e-03   5.3680556e-04
   4.9853735e-03   5.3680556e-04
   5.0315489e-03   5.3888889e-04
   5.0781521e-03   5.3958333e-04
   5.1251869e-03   5.4027778e-04
   5.1726574e-03   5.4166667e-04
   5.2205675e-03   5.4375000e-04
   5.2689214e-03   5.4444444e-04
   5.3177232e-03   5.4583333e-04
   5.3669769e-03   5.4722222e-04
   5.4166869e-03   5.4722222e-04
   5.4668573e-03   5.4722222e-04
   5.5174924e-03   5.4791667e-04
   5.5685964e-03   5.4861111e-04
   5.6201738e-03   5.4861111e-04
   5.6722290e-03   5.4861111e-04
   5.7247662e-03   5.4930556e-04
   5.7777901e-03   5.4930556e-04
   5.8313051e-03   5.5138889e-04
   5.8853158e-03   5.5138889e-04
   5.9398267e-03   5.5138889e-04
   5.9948425e-03   5.5138889e-04
   6.0503679e-03   5.5208333e-04
   6.1064075e-03   5.5347222e-04
   6.1629663e-03   5.5347222e-04
   6.2200488e-03   5.5486111e-04
   6.2776601e-03   5.5625000e-04
   6.3358050e-03   5.5625000e-04
   6.3944884e-03   5.5694444e-04
   6.4537154e-03   5.5694444e-04
   6.5134909e-03   5.5763889e-04
   6.5738201e-03   5.5763889e-04
   6.6347081e-03   5.5833333e-04
   6.6961601e-03   5.5833333e-04
   6.7581812e-03   5.5902778e-04
   6.8207767e-03   5.5902778e-04
   6.8839521e-03   5.5902778e-04
   6.9477125e-03   5.5902778e-04
   7.0120636e-03   5.5902778e-04
   7.0770107e-03   5.5972222e-04
   7.1425593e-03   5.6041667e-04
   7.2087150e-03   5.6041667e-04
   7.2754835e-03   5.6111111e-04
   7.3428704e-03   5.6180556e-04
   7.4108815e-03   5.6250000e-04
   7.4795225e-03   5.6388889e-04
   7.5487993e-03   5.6458333e-04
   7.6187177e-03   5.6458333e-04
   7.6892837e-03   5.6666667e-04
   7.7605033e-03   5.6666667e-04
   7.8323826e-03   5.6666667e-04
   7.9049276e-03   5.6666667e-04
   7.9781446e-03   5.6736111e-04
   8.0520397e-03   5.6805556e-04
   8.1266192e-03   5.6805556e-04
   8.2018895e-03   5.6944444e-04
   8.2778570e-03   5.7083333e-04
   8.3545281e-03   5.7083333e-04
   8.4319093e-03   5.7083333e-04
   8.5100072e-03   5.7222222e-04
   8.5888286e-03   5.7222222e-04
   8.6683799e-03   5.7361111e-04
   8.7486681e-03   5.7430556e-04
   8.8297000e-03   5.7500000e-04
   8.9114823e-03   5.7500000e-04
   8.9940222e-03   5.7500000e-04
   9.0773265e-03   5.7500000e-04
   9.1614025e-03   5.7638889e-04
   9.2462571e-03   5.7708333e-04
   9.3318977e-03   5.7708333e-04
   9.4183315e-03   5.7986111e-04
   9.5055659e-03   5.7986111e-04
   9.5936083e-03   5.8055556e-04
   9.6824661e-03   5.8194444e-04
   9.7721470e-03   5.8263889e-04
   9.8626585e-03   5.8263889e-04
   9.9540083e-03   5.8333333e-04
   1.0046204e-02   5.8472222e-04
   1.0139254e-02   5.8611111e-04
   1.0233166e-02   5.8680556e-04
   1.0327947e-02   5.8680556e-04
   1.0423607e-02   5.8750000e-04
   1.0520152e-02   5.8750000e-04
   1.0617592e-02   5.8750000e-04
   1.0715934e-02   5.8888889e-04
   1.0815187e-02   5.8888889e-04
   1.0915359e-02   5.8888889e-04
   1.1016459e-02   5.8888889e-04
   1.1118496e-02   5.9027778e-04
   1.1221478e-02   5.9166667e-04
   1.1325413e-02   5.9166667e-04
   1.1430311e-02   5.9236111e-04
   1.1536181e-02   5.9236111e-04
   1.1643031e-02   5.9305556e-04
   1.1750871e-02   5.9375000e-04
   1.1859710e-02   5.9375000e-04
   1.1969557e-02   5.9375000e-04
   1.2080421e-02   5.9444444e-04
   1.2192313e-02   5.9444444e-04
   1.2305240e-02   5.9444444e-04
   1.2419214e-02   5.9583333e-04
   1.2534243e-02   5.9652778e-04
   1.2650337e-02   5.9722222e-04
   1.2767507e-02   5.9930556e-04
   1.2885762e-02   5.9930556e-04
   1.3005113e-02   6.0000000e-04
   1.3125568e-02   6.0069444e-04
   1.3247140e-02   6.0138889e-04
   1.3369837e-02   6.0138889e-04
   1.3493671e-02   6.0138889e-04
   1.3618652e-02   6.0138889e-04
   1.3744791e-02   6.0208333e-04
   1.3872098e-02   6.0208333e-04
   1.4000584e-02   6.0208333e-04
   1.4130260e-02   6.0277778e-04
   1.4261137e-02   6.0277778e-04
   1.4393226e-02   6.0277778e-04
   1.4526539e-02   6.0277778e-04
   1.4661087e-02   6.0416667e-04
   1.4796881e-02   6.0416667e-04
   1.4933932e-02   6.0486111e-04
   1.5072253e-02   6.0486111e-04
   1.5211855e-02   6.0555556e-04
   1.5352750e-02   6.0625000e-04
   1.5494950e-02   6.0694444e-04
   1.5638468e-02   6.0694444e-04
   1.5783314e-02   6.0763889e-04
   1.5929502e-02   6.0833333e-04
   1.6077044e-02   6.0833333e-04
   1.6225953e-02   6.0972222e-04
   1.6376241e-02   6.0972222e-04
   1.6527921e-02   6.0972222e-04
   1.6681005e-02   6.1041667e-04
   1.6835508e-02   6.1180556e-04
   1.6991442e-02   6.1180556e-04
   1.7148820e-02   6.1250000e-04
   1.7307655e-02   6.1250000e-04
   1.7467962e-02   6.1388889e-04
   1.7629754e-02   6.1388889e-04
   1.7793044e-02   6.1458333e-04
   1.7957846e-02   6.1527778e-04
   1.8124175e-02   6.1666667e-04
   1.8292045e-02   6.1666667e-04
   1.8461469e-02   6.1736111e-04
   1.8632463e-02   6.1736111e-04
   1.8805041e-02   6.1736111e-04
   1.8979216e-02   6.1875000e-04
   1.9155006e-02   6.1875000e-04
   1.9332423e-02   6.1944444e-04
   1.9511483e-02   6.1944444e-04
   1.9692203e-02   6.2013889e-04
   1.9874595e-02   6.2013889e-04
   2.0058678e-02   6.2013889e-04
   2.0244465e-02   6.2013889e-04
   2.0431973e-02   6.2083333e-04
   2.0621218e-02   6.2152778e-04
   2.0812216e-02   6.2430556e-04
   2.1004982e-02   6.2500000e-04
   2.1199535e-02   6.2500000e-04
   2.1395889e-02   6.2638889e-04
   2.1594062e-02   6.2638889e-04
   2.1794070e-02   6.2708333e-04
   2.1995931e-02   6.2708333e-04
   2.2199661e-02   6.2708333e-04
   2.2405279e-02   6.2708333e-04
   2.2612801e-02   6.2708333e-04
   2.2822245e-02   6.2777778e-04
   2.3033629e-02   6.2777778e-04
   2.3246971e-02   6.2777778e-04
   2.3462288e-02   6.2777778e-04
   2.3679601e-02   6.2777778e-04
   2.3898926e-02   6.2847222e-04
   2.4120282e-02   6.2916667e-04
   2.4343689e-02   6.2986111e-04
   2.4569165e-02   6.3055556e-04
   2.4796729e-02   6.3194444e-04
   2.5026401e-02   6.3194444e-04
   2.5258200e-02   6.3194444e-04
   2.5492147e-02   6.3194444e-04
   2.5728260e-02   6.3194444e-04
   2.5966560e-02   6.3194444e-04
   2.6207067e-02   6.3194444e-04
   2.6449802e-02   6.3333333e-04
   2.6694785e-02   6.3472222e-04
   2.6942037e-02   6.3611111e-04
   2.7191579e-02   6.3680556e-04
   2.7443433e-02   6.3750000e-04
   2.7697619e-02   6.3819444e-04
   2.7954160e-02   6.3958333e-04
   2.8213077e-02   6.3958333e-04
   2.8474392e-02   6.3958333e-04
   2.8738127e-02   6.4027778e-04
   2.9004305e-02   6.4097222e-04
   2.9272948e-02   6.4236111e-04
   2.9544080e-02   6.4305556e-04
   2.9817723e-02   6.4305556e-04
   3.0093900e-02   6.4305556e-04
   3.0372636e-02   6.4375000e-04
   3.0653953e-02   6.4513889e-04
   3.0937876e-02   6.4583333e-04
   3.1224428e-02   6.4583333e-04
   3.1513635e-02   6.4791667e-04
   3.1805520e-02   6.4791667e-04
   3.2100109e-02   6.4930556e-04
   3.2397426e-02   6.4930556e-04
   3.2697497e-02   6.4930556e-04
   3.3000348e-02   6.5000000e-04
   3.3306003e-02   6.5069444e-04
   3.3614490e-02   6.5069444e-04
   3.3925834e-02   6.5138889e-04
   3.4240061e-02   6.5208333e-04
   3.4557199e-02   6.5208333e-04
   3.4877275e-02   6.5208333e-04
   3.5200315e-02   6.5208333e-04
   3.5526347e-02   6.5208333e-04
   3.5855399e-02   6.5347222e-04
   3.6187498e-02   6.5347222e-04
   3.6522674e-02   6.5555556e-04
   3.6860954e-02   6.5625000e-04
   3.7202367e-02   6.5625000e-04
   3.7546942e-02   6.5625000e-04
   3.7894709e-02   6.5763889e-04
   3.8245697e-02   6.5763889e-04
   3.8599936e-02   6.5763889e-04
   3.8957456e-02   6.5972222e-04
   3.9318288e-02   6.6041667e-04
   3.9682461e-02   6.6111111e-04
   4.0050008e-02   6.6250000e-04
   4.0420958e-02   6.6319444e-04
   4.0795345e-02   6.6388889e-04
   4.1173199e-02   6.6388889e-04
   4.1554553e-02   6.6388889e-04
   4.1939440e-02   6.6388889e-04
   4.2327891e-02   6.6458333e-04
   4.2719940e-02   6.6666667e-04
   4.3115620e-02   6.6736111e-04
   4.3514965e-02   6.6805556e-04
   4.3918009e-02   6.6805556e-04
   4.4324786e-02   6.6875000e-04
   4.4735331e-02   6.6875000e-04
   4.5149678e-02   6.6875000e-04
   4.5567863e-02   6.7013889e-04
   4.5989921e-02   6.7083333e-04
   4.6415888e-02   6.7222222e-04
   4.6845801e-02   6.7222222e-04
   4.7279696e-02   6.7222222e-04
   4.7717609e-02   6.7222222e-04
   4.8159579e-02   6.7222222e-04
   4.8605642e-02   6.7361111e-04
   4.9055837e-02   6.7361111e-04
   4.9510202e-02   6.7430556e-04
   4.9968775e-02   6.7500000e-04
   5.0431595e-02   6.7500000e-04
   5.0898702e-02   6.7569444e-04
   5.1370135e-02   6.7777778e-04
   5.1845935e-02   6.8055556e-04
   5.2326142e-02   6.8125000e-04
   5.2810797e-02   6.8194444e-04
   5.3299941e-02   6.8194444e-04
   5.3793615e-02   6.8194444e-04
   5.4291862e-02   6.8194444e-04
   5.4794723e-02   6.8402778e-04
   5.5302243e-02   6.8402778e-04
   5.5814462e-02   6.8472222e-04
   5.6331427e-02   6.8611111e-04
   5.6853179e-02   6.8611111e-04
   5.7379764e-02   6.8680556e-04
   5.7911226e-02   6.9097222e-04
   5.8447611e-02   6.9166667e-04
   5.8988964e-02   6.9166667e-04
   5.9535331e-02   6.9513889e-04
   6.0086759e-02   6.9513889e-04
   6.0643294e-02   6.9652778e-04
   6.1204984e-02   6.9861111e-04
   6.1771876e-02   6.9861111e-04
   6.2344019e-02   7.0069444e-04
   6.2921461e-02   7.0138889e-04
   6.3504252e-02   7.0208333e-04
   6.4092440e-02   7.0277778e-04
   6.4686077e-02   7.0555556e-04
   6.5285211e-02   7.0763889e-04
   6.5889896e-02   7.0833333e-04
   6.6500180e-02   7.0972222e-04
   6.7116118e-02   7.0972222e-04
   6.7737760e-02   7.1041667e-04
   6.8365160e-02   7.1041667e-04
   6.8998371e-02   7.1041667e-04
   6.9637447e-02   7.1319444e-04
   7.0282443e-02   7.1388889e-04
   7.0933412e-02   7.1388889e-04
   7.1590411e-02   7.1388889e-04
   7.2253495e-02   7.1527778e-04
   7.2922721e-02   7.1527778e-04
   7.3598145e-02   7.1597222e-04
   7.4279825e-02   7.1666667e-04
   7.4967819e-02   7.1805556e-04
   7.5662185e-02   7.1944444e-04
   7.6362983e-02   7.2083333e-04
   7.7070271e-02   7.2152778e-04
   7.7784111e-02   7.2291667e-04
   7.8504562e-02   7.2430556e-04
   7.9231686e-02   7.2500000e-04
   7.9965545e-02   7.2708333e-04
   8.0706201e-02   7.2847222e-04
   8.1453718e-02   7.2847222e-04
   8.2208158e-02   7.2986111e-04
   8.2969585e-02   7.2986111e-04
   8.3738065e-02   7.3055556e-04
   8.4513663e-02   7.3125000e-04
   8.5296445e-02   7.3402778e-04
   8.6086477e-02   7.3472222e-04
   8.6883826e-02   7.3472222e-04
   8.7688561e-02   7.3541667e-04
   8.8500749e-02   7.3611111e-04
   8.9320460e-02   7.3611111e-04
   9.0147763e-02   7.3750000e-04
   9.0982729e-02   7.3819444e-04
   9.1825428e-02   7.3819444e-04
   9.2675933e-02   7.3888889e-04
   9.3534315e-02   7.4027778e-04
   9.4400648e-02   7.4166667e-04
   9.5275005e-02   7.4236111e-04
   9.6157460e-02   7.4236111e-04
   9.7048089e-02   7.4305556e-04
   9.7946967e-02   7.4375000e-04
   9.8854170e-02   7.4583333e-04
   9.9769776e-02   7.4583333e-04
   1.0069386e-01   7.4791667e-04
   1.0162651e-01   7.4861111e-04
   1.0256779e-01   7.5069444e-04
   1.0351780e-01   7.5138889e-04
   1.0447660e-01   7.5347222e-04
   1.0544428e-01   7.5555556e-04
   1.0642092e-01   7.5694444e-04
   1.0740662e-01   7.5763889e-04
   1.0840144e-01   7.6111111e-04
   1.0940547e-01   7.6180556e-04
   1.1041881e-01   7.6250000e-04
   1.1144153e-01   7.6319444e-04
   1.1247372e-01   7.6319444e-04
   1.1351547e-01   7.6527778e-04
   1.1456687e-01   7.6597222e-04
   1.1562801e-01   7.6666667e-04
   1.1669898e-01   7.7013889e-04
   1.1777987e-01   7.7222222e-04
   1.1887077e-01   7.7569444e-04
   1.1997177e-01   7.7638889e-04
   1.2108298e-01   7.7777778e-04
   1.2220447e-01   7.7777778e-04
   1.2333635e-01   7.7847222e-04
   1.2447871e-01   7.8125000e-04
   1.2563166e-01   7.8194444e-04
   1.2679528e-01   7.8194444e-04
   1.2796969e-01   7.8402778e-04
   1.2915497e-01   7.8541667e-04
   1.3035122e-01   7.8611111e-04
   1.3155856e-01   7.8750000e-04
   1.3277708e-01   7.8888889e-04
   1.3400689e-01   7.9097222e-04
   1.3524809e-01   7.9305556e-04
   1.3650078e-01   7.9375000e-04
   1.3776508e-01   7.9444444e-04
   1.3904108e-01   7.9583333e-04
   1.4032891e-01   7.9791667e-04
   1.4162866e-01   8.0000000e-04
   1.4294045e-01   8.0138889e-04
   1.4426440e-01   8.0694444e-04
   1.4560060e-01   8.0902778e-04
   1.4694918e-01   8.0902778e-04
   1.4831025e-01   8.0902778e-04
   1.4968393e-01   8.0972222e-04
   1.5107033e-01   8.0972222e-04
   1.5246957e-01   8.1250000e-04
   1.5388178e-01   8.1319444e-04
   1.5530706e-01   8.1388889e-04
   1.5674554e-01   8.1597222e-04
   1.5819735e-01   8.1736111e-04
   1.5966260e-01   8.1875000e-04
   1.6114143e-01   8.2013889e-04
   1.6263395e-01   8.2222222e-04
   1.6414030e-01   8.2222222e-04
   1.6566060e-01   8.2361111e-04
   1.6719498e-01   8.2361111e-04
   1.6874357e-01   8.2569444e-04
   1.7030650e-01   8.2916667e-04
   1.7188391e-01   8.3055556e-04
   1.7347594e-01   8.3333333e-04
   1.7508270e-01   8.3472222e-04
   1.7670435e-01   8.3611111e-04
   1.7834102e-01   8.3750000e-04
   1.7999285e-01   8.3750000e-04
   1.8165998e-01   8.4097222e-04
   1.8334255e-01   8.4305556e-04
   1.8504070e-01   8.4652778e-04
   1.8675458e-01   8.5138889e-04
   1.8848434e-01   8.5486111e-04
   1.9023012e-01   8.5833333e-04
   1.9199207e-01   8.5902778e-04
   1.9377033e-01   8.6111111e-04
   1.9556507e-01   8.6250000e-04
   1.9737643e-01   8.6597222e-04
   1.9920457e-01   8.6805556e-04
   2.0104964e-01   8.6944444e-04
   2.0291180e-01   8.7361111e-04
   2.0479121e-01   8.7500000e-04
   2.0668802e-01   8.7986111e-04
   2.0860241e-01   8.8263889e-04
   2.1053452e-01   8.8611111e-04
   2.1248454e-01   8.8750000e-04
   2.1445261e-01   8.8888889e-04
   2.1643891e-01   8.9097222e-04
   2.1844361e-01   8.9652778e-04
   2.2046687e-01   8.9861111e-04
   2.2250888e-01   9.0138889e-04
   2.2456980e-01   9.0555556e-04
   2.2664981e-01   9.0763889e-04
   2.2874908e-01   9.0972222e-04
   2.3086780e-01   9.1111111e-04
   2.3300614e-01   9.1319444e-04
   2.3516429e-01   9.1736111e-04
   2.3734243e-01   9.1944444e-04
   2.3954074e-01   9.2361111e-04
   2.4175941e-01   9.2500000e-04
   2.4399863e-01   9.2708333e-04
   2.4625859e-01   9.2986111e-04
   2.4853949e-01   9.3263889e-04
   2.5084151e-01   9.3680556e-04
   2.5316485e-01   9.4166667e-04
   2.5550971e-01   9.4791667e-04
   2.5787629e-01   9.5416667e-04
   2.6026479e-01   9.5694444e-04
   2.6267541e-01   9.6041667e-04
   2.6510836e-01   9.6597222e-04
   2.6756384e-01   9.6805556e-04
   2.7004207e-01   9.7083333e-04
   2.7254325e-01   9.7569444e-04
   2.7506760e-01   9.8194444e-04
   2.7761533e-01   9.9166667e-04
   2.8018666e-01   9.9652778e-04
   2.8278180e-01   1.0013889e-03
   2.8540098e-01   1.0027778e-03
   2.8804442e-01   1.0111111e-03
   2.9071234e-01   1.0131944e-03
   2.9340497e-01   1.0180556e-03
   2.9612254e-01   1.0236111e-03
   2.9886529e-01   1.0305556e-03
   3.0163343e-01   1.0368056e-03
   3.0442722e-01   1.0402778e-03
   3.0724688e-01   1.0437500e-03
   3.1009266e-01   1.0472222e-03
   3.1296480e-01   1.0520833e-03
   3.1586354e-01   1.0576389e-03
   3.1878913e-01   1.0645833e-03
   3.2174182e-01   1.0687500e-03
   3.2472185e-01   1.0729167e-03
   3.2772948e-01   1.0798611e-03
   3.3076498e-01   1.0847222e-03
   3.3382859e-01   1.0930556e-03
   3.3692057e-01   1.1027778e-03
   3.4004119e-01   1.1104167e-03
   3.4319072e-01   1.1145833e-03
   3.4636942e-01   1.1222222e-03
   3.4957756e-01   1.1291667e-03
   3.5281541e-01   1.1395833e-03
   3.5608326e-01   1.1458333e-03
   3.5938137e-01   1.1513889e-03
   3.6271003e-01   1.1562500e-03
   3.6606951e-01   1.1708333e-03
   3.6946012e-01   1.1826389e-03
   3.7288213e-01   1.1944444e-03
   3.7633584e-01   1.2020833e-03
   3.7982153e-01   1.2145833e-03
   3.8333951e-01   1.2243056e-03
   3.8689007e-01   1.2354167e-03
   3.9047352e-01   1.2472222e-03
   3.9409016e-01   1.2645833e-03
   3.9774030e-01   1.2715278e-03
   4.0142425e-01   1.2840278e-03
   4.0514232e-01   1.2951389e-03
   4.0889482e-01   1.3131944e-03
   4.1268208e-01   1.3319444e-03
   4.1650442e-01   1.3506944e-03
   4.2036217e-01   1.3680556e-03
   4.2425564e-01   1.3861111e-03
   4.2818518e-01   1.3958333e-03
   4.3215111e-01   1.4104167e-03
   4.3615378e-01   1.4263889e-03
   4.4019352e-01   1.4465278e-03
   4.4427067e-01   1.4604167e-03
   4.4838559e-01   1.4750000e-03
   4.5253863e-01   1.4951389e-03
   4.5673013e-01   1.5111111e-03
   4.6096045e-01   1.5347222e-03
   4.6522995e-01   1.5534722e-03
   4.6953900e-01   1.5708333e-03
   4.7388796e-01   1.5895833e-03
   4.7827720e-01   1.6118056e-03
   4.8270710e-01   1.6340278e-03
   4.8717802e-01   1.6611111e-03
   4.9169036e-01   1.6798611e-03
   4.9624449e-01   1.6993056e-03
   5.0084080e-01   1.7250000e-03
   5.0547968e-01   1.7472222e-03
   5.1016153e-01   1.7750000e-03
   5.1488675e-01   1.8000000e-03
   5.1965572e-01   1.8333333e-03
   5.2446887e-01   1.8680556e-03
   5.2932661e-01   1.9041667e-03
   5.3422933e-01   1.9388889e-03
   5.3917746e-01   1.9659722e-03
   5.4417143e-01   1.9951389e-03
   5.4921165e-01   2.0222222e-03
   5.5429855e-01   2.0555556e-03
   5.5943257e-01   2.0902778e-03
   5.6461414e-01   2.1187500e-03
   5.6984371e-01   2.1583333e-03
   5.7512171e-01   2.2090278e-03
   5.8044859e-01   2.2388889e-03
   5.8582482e-01   2.2777778e-03
   5.9125084e-01   2.3222222e-03
   5.9672712e-01   2.3631944e-03
   6.0225412e-01   2.4250000e-03
   6.0783231e-01   2.4694444e-03
   6.1346217e-01   2.5319444e-03
   6.1914418e-01   2.5902778e-03
   6.2487881e-01   2.6486111e-03
   6.3066655e-01   2.7111111e-03
   6.3650791e-01   2.7840278e-03
   6.4240337e-01   2.8305556e-03
   6.4835343e-01   2.9027778e-03
   6.5435860e-01   2.9854167e-03
   6.6041940e-01   3.0673611e-03
   6.6653633e-01   3.1451389e-03
   6.7270991e-01   3.2131944e-03
   6.7894068e-01   3.3055556e-03
   6.8522916e-01   3.3965278e-03
   6.9157588e-01   3.4979167e-03
   6.9798139e-01   3.5875000e-03
   7.0444623e-01   3.6840278e-03
   7.1097094e-01   3.8062500e-03
   7.1755609e-01   3.9284722e-03
   7.2420223e-01   4.0534722e-03
   7.3090993e-01   4.1840278e-03
   7.3767976e-01   4.3388889e-03
   7.4451229e-01   4.4895833e-03
   7.5140811e-01   4.6576389e-03
   7.5836779e-01   4.8569444e-03
   7.6539194e-01   5.0576389e-03
   7.7248115e-01   5.2763889e-03
   7.7963601e-01   5.5013889e-03
   7.8685715e-01   5.7645833e-03
   7.9414517e-01   6.0173611e-03
   8.0150070e-01   6.2965278e-03
   8.0892435e-01   6.6062500e-03
   8.1641676e-01   6.9326389e-03
   8.2397857e-01   7.3090278e-03
   8.3161042e-01   7.7173611e-03
   8.3931295e-01   8.1923611e-03
   8.4708683e-01   8.6875000e-03
   8.5493271e-01   9.1916667e-03
   8.6285126e-01   9.7465278e-03
   8.7084315e-01   1.0338889e-02
   8.7890907e-01   1.0973611e-02
   8.8704969e-01   1.1699306e-02
   8.9526571e-01   1.2435417e-02
   9.0355783e-01   1.3221528e-02
   9.1192676e-01   1.4335417e-02
   9.2037320e-01   1.7306944e-02
   9.2889787e-01   2.3063194e-02
   9.3750150e-01   3.2252778e-02
   9.4618482e-01   4.7062500e-02
   9.5494856e-01   7.0498611e-02
   9.6379348e-01   1.0930417e-01
   9.7272032e-01   1.8007153e-01
   9.8172984e-01   3.2867778e-01
   9.9082281e-01   5.2653056e-01
   1.0000000e+00   1.0000000e+00


==> search_scan_pattern_Nl_72_seq.dat <==
   1.0000000e-04   1.0000000e-20
   1.0092622e-04   1.0000000e-20
   1.0186102e-04   1.0000000e-20
   1.0280447e-04   1.0000000e-20
   1.0375667e-04   1.0000000e-20
   1.0471768e-04   1.0000000e-20
   1.0568760e-04   1.0000000e-20
   1.0666650e-04   1.0000000e-20
   1.0765446e-04   1.0000000e-20
   1.0865158e-04   1.0000000e-20
   1.0965793e-04   1.0000000e-20
   1.1067360e-04   1.0000000e-20
   1.1169868e-04   1.0000000e-20
   1.1273326e-04   1.0000000e-20
   1.1377741e-04   1.0000000e-20
   1.1483124e-04   1.0000000e-20
   1.1589483e-04   1.0000000e-20
   1.1696827e-04   1.0000000e-20
   1.1805165e-04   1.0000000e-20
   1.1914507e-04   1.0000000e-20
   1.2024861e-04   1.0000000e-20
   1.2136238e-04   1.0000000e-20
   1.2248646e-04   1.0000000e-20
   1.2362095e-04   1.0000000e-20
   1.2476596e-04   1.0000000e-20
   1.2592156e-04   1.0000000e-20
   1.2708787e-04   1.0000000e-20
   1.2826498e-04   1.0000000e-20
   1.2945300e-04   1.0000000e-20
   1.3065202e-04   1.0000000e-20
   1.3186214e-04   1.0000000e-20
   1.3308347e-04   1.0000000e-20
   1.3431612e-04   1.0000000e-20
   1.3556018e-04   1.0000000e-20
   1.3681576e-04   1.0000000e-20
   1.3808298e-04   1.0000000e-20
   1.3936193e-04   1.0000000e-20
   1.4065272e-04   1.0000000e-20
   1.4195548e-04   1.0000000e-20
   1.4327030e-04   1.0000000e-20
   1.4459729e-04   1.0000000e-20
   1.4593658e-04   1.0000000e-20
   1.4728827e-04   1.0000000e-20
   1.4865248e-04   1.0000000e-20
   1.5002933e-04   1.0000000e-20
   1.5141893e-04   1.0000000e-20
   1.5282140e-04   1.0000000e-20
   1.5423686e-04   1.0000000e-20
   1.5566544e-04   1.0000000e-20
   1.5710724e-04   1.0000000e-20
   1.5856240e-04   1.0000000e-20
   1.6003103e-04   1.0000000e-20
   1.6151327e-04   1.0000000e-20
   1.6300924e-04   1.0000000e-20
   1.6451906e-04   1.0000000e-20
   1.6604287e-04   1.0000000e-20
   1.6758079e-04   1.0000000e-20
   1.6913295e-04   1.0000000e-20
   1.7069949e-04   1.0000000e-20
   1.7228054e-04   1.0000000e-20
   1.7387624e-04   1.0000000e-20
   1.7548671e-04   1.0000000e-20
   1.7711211e-04   1.0000000e-20
   1.7875255e-04   1.0000000e-20
   1.8040819e-04   1.0000000e-20
   1.8207917e-04   1.0000000e-20
   1.8376562e-04   1.0000000e-20
   1.8546769e-04   1.0000000e-20
   1.8718553e-04   1.0000000e-20
   1.8891928e-04   1.0000000e-20
   1.9066908e-04   1.0000000e-20
   1.9243510e-04   1.0000000e-20
   1.9421747e-04   1.0000000e-20
   1.9601635e-04   1.0000000e-20
   1.9783189e-04   1.0000000e-20
   1.9966425e-04   1.0000000e-20
   2.0151357e-04   1.0000000e-20
   2.0338003e-04   1.0000000e-20
   2.0526378e-04   1.0000000e-20
   2.0716497e-04   1.0000000e-20
   2.0908377e-04   1.0000000e-20
   2.1102034e-04   1.0000000e-20
   2.1297485e-04   1.0000000e-20
   2.1494747e-04   1.0000000e-20
   2.1693835e-04   1.0000000e-20
   2.1894768e-04   1.0000000e-20
   2.2097561e-04   1.0000000e-20
   2.2302233e-04   1.0000000e-20
   2.2508801e-04   1.0000000e-20
   2.2717281e-04   1.0000000e-20
   2.2927693e-04   1.0000000e-20
   2.3140054e-04   1.0000000e-20
   2.3354381e-04   1.0000000e-20
   2.3570694e-04   1.0000000e-20
   2.3789010e-04   1.0000000e-20
   2.4009349e-04   1.0000000e-20
   2.4231728e-04   1.0000000e-20
   2.4456167e-04   1.0000000e-20
   2.4682685e-04   1.0000000e-20
   2.4911300e-04   1.0000000e-20
   2.5142033e-04   1.0000000e-20
   2.5374904e-04   1.0000000e-20
   2.5609931e-04   1.0000000e-20
   2.5847135e-04   1.0000000e-20
   2.6086536e-04   1.0000000e-20
   2.6328155e-04   1.0000000e-20
   2.6572011e-04   1.0000000e-20
   2.6818126e-04   1.0000000e-20
   2.7066521e-04   1.0000000e-20
   2.7317216e-04   1.0000000e-20
   2.7570233e-04   1.0000000e-20
   2.7825594e-04   1.0000000e-20
   2.8083320e-04   1.0000000e-20
   2.8343433e-04   1.0000000e-20
   2.8605955e-04   1.0000000e-20
   2.8870909e-04   1.0000000e-20
   2.9138317e-04   1.0000000e-20
   2.9408202e-04   1.0000000e-20
   2.9680586e-04   1.0000000e-20
   2.9955493e-04   1.0000000e-20
   3.0232947e-04   1.0000000e-20
   3.0512970e-04   1.0000000e-20
   3.0795587e-04   1.0000000e-20
   3.1080822e-04   1.0000000e-20
   3.1368698e-04   1.0000000e-20
   3.1659241e-04   1.0000000e-20
   3.1952475e-04   1.0000000e-20
   3.2248425e-04   1.0000000e-20
   3.2547116e-04   1.0000000e-20
   3.2848574e-04   1.0000000e-20
   3.3152823e-04   1.0000000e-20
   3.3459891e-04   1.0000000e-20
   3.3769803e-04   1.0000000e-20
   3.4082585e-04   1.0000000e-20
   3.4398265e-04   1.0000000e-20
   3.4716868e-04   1.0000000e-20
   3.5038422e-04   1.0000000e-20
   3.5362955e-04   1.0000000e-20
   3.5690493e-04   1.0000000e-20
   3.6021066e-04   1.0000000e-20
   3.6354700e-04   1.0000000e-20
   3.6691424e-04   1.0000000e-20
   3.7031267e-04   1.0000000e-20
   3.7374257e-04   1.0000000e-20
   3.7720425e-04   1.0000000e-20
   3.8069799e-04   1.0000000e-20
   3.8422408e-04   1.0000000e-20
   3.8778284e-04   1.0000000e-20
   3.9137456e-04   1.0000000e-20
   3.9499955e-04   1.0000000e-20
   3.9865811e-04   1.0000000e-20
   4.0235055e-04   1.0000000e-20
   4.0607720e-04   1.0000000e-20
   4.0983837e-04   1.0000000e-20
   4.1363437e-04   1.0000000e-20
   4.1746553e-04   1.0000000e-20
   4.2133217e-04   1.0000000e-20
   4.2523463e-04   1.0000000e-20
   4.2917324e-04   1.0000000e-20
   4.3314832e-04   1.0000000e-20
   4.3716022e-04   1.0000000e-20
   4.4120929e-04   1.0000000e-20
   4.4529585e-04   1.0000000e-20
   4.4942027e-04   1.0000000e-20
   4.5358288e-04   1.0000000e-20
   4.5778405e-04   1.0000000e-20
   4.6202414e-04   1.0000000e-20
   4.6630349e-04   1.0000000e-20
   4.7062248e-04   1.0000000e-20
   4.7498148e-04   1.0000000e-20
   4.7938085e-04   1.0000000e-20
   4.8382097e-04   1.0000000e-20
   4.8830221e-04   1.0000000e-20
   4.9282496e-04   1.0000000e-20
   4.9738960e-04   1.0000000e-20
   5.0199651e-04   1.0000000e-20
   5.0664610e-04   1.0000000e-20
   5.1133875e-04   1.0000000e-20
   5.1607487e-04   1.0000000e-20
   5.2085486e-04   1.0000000e-20
   5.2567911e-04   1.0000000e-20
   5.3054805e-04   1.0000000e-20
   5.3546209e-04   1.0000000e-20
   5.4042164e-04   1.0000000e-20
   5.4542713e-04   1.0000000e-20
   5.5047898e-04   1.0000000e-20
   5.5557762e-04   1.0000000e-20
   5.6072349e-04   1.0000000e-20
   5.6591702e-04   1.0000000e-20
   5.7115865e-04   1.0000000e-20
   5.7644883e-04   1.0000000e-20
   5.8178801e-04   1.0000000e-20
   5.8717664e-04   1.0000000e-20
   5.9261518e-04   1.0000000e-20
   5.9810410e-04   1.0000000e-20
   6.0364385e-04   1.0000000e-20
   6.0923492e-04   1.0000000e-20
   6.1487777e-04   1.0000000e-20
   6.2057288e-04   1.0000000e-20
   6.2632075e-04   1.0000000e-20
   6.3212185e-04   1.0000000e-20
   6.3797668e-04   1.0000000e-20
   6.4388574e-04   1.0000000e-20
   6.4984954e-04   1.0000000e-20
   6.5586857e-04   1.0000000e-20
   6.6194335e-04   1.0000000e-20
   6.6807439e-04   1.0000000e-20
   6.7426222e-04   1.0000000e-20
   6.8050737e-04   1.0000000e-20
   6.8681036e-04   1.0000000e-20
   6.9317173e-04   1.0000000e-20
   6.9959202e-04   1.0000000e-20
   7.0607177e-04   1.0000000e-20
   7.1261154e-04   1.0000000e-20
   7.1921189e-04   1.0000000e-20
   7.2587337e-04   1.0000000e-20
   7.3259654e-04   1.0000000e-20
   7.3938199e-04   1.0000000e-20
   7.4623029e-04   1.0000000e-20
   7.5314202e-04   1.0000000e-20
   7.6011776e-04   1.0000000e-20
   7.6715812e-04   1.0000000e-20
   7.7426368e-04   1.0000000e-20
   7.8143506e-04   1.0000000e-20
   7.8867286e-04   1.0000000e-20
   7.9597770e-04   1.0000000e-20
   8.0335020e-04   1.0000000e-20
   8.1079098e-04   1.0000000e-20
   8.1830068e-04   1.0000000e-20
   8.2587994e-04   1.0000000e-20
   8.3352940e-04   1.0000000e-20
   8.4124970e-04   1.0000000e-20
   8.4904152e-04   1.0000000e-20
   8.5690551e-04   1.0000000e-20
   8.6484233e-04   1.0000000e-20
   8.7285266e-04   1.0000000e-20
   8.8093719e-04   1.0000000e-20
   8.8909660e-04   1.0000000e-20
   8.9733158e-04   1.0000000e-20
   9.0564284e-04   1.0000000e-20
   9.1403107e-04   1.0000000e-20
   9.2249701e-04   1.0000000e-20
   9.3104135e-04   1.0000000e-20
   9.3966483e-04   1.0000000e-20
   9.4836819e-04   1.0000000e-20
   9.5715215e-04   1.0000000e-20
   9.6601748e-04   1.0000000e-20
   9.7496492e-04   1.0000000e-20
   9.8399523e-04   1.0000000e-20
   9.9310918e-04   1.0000000e-20
   1.0023075e-03   1.0000000e-20
   1.0115911e-03   1.0000000e-20
   1.0209607e-03   1.0000000e-20
   1.0304170e-03   1.0000000e-20
   1.0399609e-03   1.0000000e-20
   1.0495932e-03   1.0000000e-20
   1.0593148e-03   1.0000000e-20
   1.0691263e-03   1.0000000e-20
   1.0790288e-03   1.0000000e-20
   1.0890230e-03   1.0000000e-20
   1.0991097e-03   1.0000000e-20
   1.1092899e-03   1.0000000e-20
   1.1195643e-03   1.0000000e-20
   1.1299339e-03   1.0000000e-20
   1.1403996e-03   1.0000000e-20
   1.1509622e-03   1.0000000e-20
   1.1616226e-03   1.0000000e-20
   1.1723818e-03   1.0000000e-20
   1.1832406e-03   1.0000000e-20
   1.1942000e-03   1.0000000e-20
   1.2052609e-03   1.0000000e-20
   1.2164243e-03   1.0000000e-20
   1.2276910e-03   1.0000000e-20
   1.2390622e-03   1.0000000e-20
   1.2505386e-03   1.0000000e-20
   1.2621213e-03   1.0000000e-20
   1.2738113e-03   1.0000000e-20
   1.2856096e-03   1.0000000e-20
   1.2975172e-03   1.0000000e-20
   1.3095350e-03   1.0000000e-20
   1.3216642e-03   1.0000000e-20
   1.3339057e-03   1.0000000e-20
   1.3462606e-03   1.0000000e-20
   1.3587299e-03   1.0000000e-20
   1.3713147e-03   1.0000000e-20
   1.3840161e-03   1.0000000e-20
   1.3968351e-03   1.0000000e-20
   1.4097729e-03   1.0000000e-20
   1.4228305e-03   1.0000000e-20
   1.4360090e-03   1.0000000e-20
   1.4493096e-03   1.0000000e-20
   1.4627334e-03   1.0000000e-20
   1.4762815e-03   1.0000000e-20
   1.4899551e-03   1.0000000e-20
   1.5037553e-03   1.0000000e-20
   1.5176834e-03   1.0000000e-20
   1.5317405e-03   1.0000000e-20
   1.5459277e-03   1.0000000e-20
   1.5602464e-03   1.0000000e-20
   1.5746977e-03   1.0000000e-20
   1.5892829e-03   1.0000000e-20
   1.6040031e-03   1.0000000e-20
   1.6188597e-03   1.0000000e-20
   1.6338539e-03   1.0000000e-20
   1.6489869e-03   1.0000000e-20
   1.6642602e-03   1.0000000e-20
   1.6796749e-03   1.0000000e-20
   1.6952323e-03   1.0000000e-20
   1.7109339e-03   1.0000000e-20
   1.7267809e-03   1.0000000e-20
   1.7427747e-03   1.0000000e-20
   1.7589166e-03   1.0000000e-20
   1.7752080e-03   1.0000000e-20
   1.7916503e-03   1.0000000e-20
   1.8082449e-03   1.0000000e-20
   1.8249932e-03   1.0000000e-20
   1.8418967e-03   1.0000000e-20
   1.8589567e-03   1.0000000e-20
   1.8761747e-03   1.0000000e-20
   1.8935522e-03   1.0000000e-20
   1.9110906e-03   1.0000000e-20
   1.9287915e-03   1.0000000e-20
   1.9466563e-03   1.0000000e-20
   1.9646866e-03   1.0000000e-20
   1.9828839e-03   1.0000000e-20
   2.0012498e-03   1.0000000e-20
   2.0197858e-03   1.0000000e-20
   2.0384934e-03   1.0000000e-20
   2.0573743e-03   1.0000000e-20
   2.0764301e-03   1.0000000e-20
   2.0956624e-03   1.0000000e-20
   2.1150728e-03   1.0000000e-20
   2.1346630e-03   1.0000000e-20
   2.1544347e-03   1.0000000e-20
   2.1743895e-03   1.0000000e-20
   2.1945291e-03   1.0000000e-20
   2.2148552e-03   1.0000000e-20
   2.2353696e-03   1.0000000e-20
   2.2560741e-03   1.0000000e-20
   2.2769703e-03   1.0000000e-20
   2.2980600e-03   1.0000000e-20
   2.3193451e-03   1.0000000e-20
   2.3408273e-03   1.0000000e-20
   2.3625085e-03   1.0000000e-20
   2.3843905e-03   1.0000000e-20
   2.4064752e-03   1.0000000e-20
   2.4287644e-03   1.0000000e-20
   2.4512601e-03   1.0000000e-20
   2.4739641e-03   1.0000000e-20
   2.4968784e-03   1.0000000e-20
   2.5200050e-03   1.0000000e-20
   2.5433458e-03   1.0000000e-20
   2.5669027e-03   1.0000000e-20
   2.5906779e-03   1.0000000e-20
   2.6146732e-03   1.0000000e-20
   2.6388908e-03   1.0000000e-20
   2.6633327e-03   1.0000000e-20
   2.6880010e-03   1.0000000e-20
   2.7128978e-03   1.0000000e-20
   2.7380252e-03   1.0000000e-20
   2.7633853e-03   1.0000000e-20
   2.7889803e-03   1.0000000e-20
   2.8148124e-03   1.0000000e-20
   2.8408837e-03   1.0000000e-20
   2.8671965e-03   1.0000000e-20
   2.8937530e-03   1.0000000e-20
   2.9205555e-03   1.0000000e-20
   2.9476063e-03   1.0000000e-20
   2.9749075e-03   1.0000000e-20
   3.0024617e-03   1.0000000e-20
   3.0302711e-03   1.0000000e-20
   3.0583380e-03   1.0000000e-20
   3.0866649e-03   1.0000000e-20
   3.1152542e-03   1.0000000e-20
   3.1441083e-03   1.0000000e-20
   3.1732296e-03   1.0000000e-20
   3.2026207e-03   1.0000000e-20
   3.2322840e-03   1.0000000e-20
   3.2622220e-03   1.0000000e-20
   3.2924373e-03   1.0000000e-20
   3.3229325e-03   1.0000000e-20
   3.3537102e-03   1.0000000e-20
   3.3847729e-03   1.0000000e-20
   3.4161233e-03   1.0000000e-20
   3.4477641e-03   1.0000000e-20
   3.4796979e-03   1.0000000e-20
   3.5119275e-03   1.0000000e-20
   3.5444557e-03   1.0000000e-20
   3.5772851e-03   1.0000000e-20
   3.6104186e-03   1.0000000e-20
   3.6438590e-03   1.0000000e-20
   3.6776091e-03   1.0000000e-20
   3.7116718e-03   1.0000000e-20
   3.7460500e-03   1.0000000e-20
   3.7807467e-03   1.0000000e-20
   3.8157647e-03   1.0000000e-20
   3.8511070e-03   1.0000000e-20
   3.8867767e-03   1.0000000e-20
   3.9227768e-03   1.0000000e-20
   3.9591103e-03   1.0000000e-20
   3.9957803e-03   1.0000000e-20
   4.0327900e-03   1.0000000e-20
   4.0701425e-03   1.0000000e-20
   4.1078409e-03   1.0000000e-20
   4.1458885e-03   1.0000000e-20
   4.1842885e-03   1.0000000e-20
   4.2230442e-03   1.0000000e-20
   4.2621588e-03   1.0000000e-20
   4.3016358e-03   1.0000000e-20
   4.3414783e-03   1.0000000e-20
   4.3816899e-03   1.0000000e-20
   4.4222740e-03   1.0000000e-20
   4.4632339e-03   1.0000000e-20
   4.5045733e-03   1.0000000e-20
   4.5462955e-03   1.0000000e-20
   4.5884041e-03   1.0000000e-20
   4.6309028e-03   1.0000000e-20
   4.6737951e-03   1.0000000e-20
   4.7170847e-03   1.0000000e-20
   4.7607752e-03   1.0000000e-20
   4.8048704e-03   1.0000000e-20
   4.8493741e-03   1.0000000e-20
   4.8942899e-03   1.0000000e-20
   4.9396217e-03   1.0000000e-20
   4.9853735e-03   1.0000000e-20
   5.0315489e-03   1.0000000e-20
   5.0781521e-03   1.0000000e-20
   5.1251869e-03   1.0000000e-20
   5.1726574e-03   1.0000000e-20
   5.2205675e-03   1.0000000e-20
   5.2689214e-03   1.0000000e-20
   5.3177232e-03   1.0000000e-20
   5.3669769e-03   1.0000000e-20
   5.4166869e-03   1.0000000e-20
   5.4668573e-03   1.0000000e-20
   5.5174924e-03   1.0000000e-20
   5.5685964e-03   1.0000000e-20
   5.6201738e-03   1.0000000e-20
   5.6722290e-03   1.0000000e-20
   5.7247662e-03   1.0000000e-20
   5.7777901e-03   1.0000000e-20
   5.8313051e-03   1.0000000e-20
   5.8853158e-03   1.0000000e-20
   5.9398267e-03   1.0000000e-20
   5.9948425e-03   1.0000000e-20
   6.0503679e-03   1.0000000e-20
   6.1064075e-03   1.0000000e-20
   6.1629663e-03   1.0000000e-20
   6.2200488e-03   1.0000000e-20
   6.2776601e-03   1.0000000e-20
   6.3358050e-03   1.0000000e-20
   6.3944884e-03   1.0000000e-20
   6.4537154e-03   1.0000000e-20
   6.5134909e-03   1.0000000e-20
   6.5738201e-03   1.0000000e-20
   6.6347081e-03   1.0000000e-20
   6.6961601e-03   1.0000000e-20
   6.7581812e-03   1.0000000e-20
   6.8207767e-03   1.0000000e-20
   6.8839521e-03   1.0000000e-20
   6.9477125e-03   1.0000000e-20
   7.0120636e-03   1.0000000e-20
   7.0770107e-03   1.0000000e-20
   7.1425593e-03   1.0000000e-20
   7.2087150e-03   1.0000000e-20
   7.2754835e-03   1.0000000e-20
   7.3428704e-03   1.0000000e-20
   7.4108815e-03   1.0000000e-20
   7.4795225e-03   1.0000000e-20
   7.5487993e-03   1.0000000e-20
   7.6187177e-03   1.0000000e-20
   7.6892837e-03   1.0000000e-20
   7.7605033e-03   1.0000000e-20
   7.8323826e-03   1.0000000e-20
   7.9049276e-03   1.0000000e-20
   7.9781446e-03   1.0000000e-20
   8.0520397e-03   1.0000000e-20
   8.1266192e-03   1.0000000e-20
   8.2018895e-03   1.0000000e-20
   8.2778570e-03   1.0000000e-20
   8.3545281e-03   1.0000000e-20
   8.4319093e-03   1.0000000e-20
   8.5100072e-03   1.0000000e-20
   8.5888286e-03   1.0000000e-20
   8.6683799e-03   1.0000000e-20
   8.7486681e-03   1.0000000e-20
   8.8297000e-03   1.0000000e-20
   8.9114823e-03   1.0000000e-20
   8.9940222e-03   1.0000000e-20
   9.0773265e-03   1.0000000e-20
   9.1614025e-03   1.0000000e-20
   9.2462571e-03   1.0000000e-20
   9.3318977e-03   1.0000000e-20
   9.4183315e-03   1.0000000e-20
   9.5055659e-03   1.0000000e-20
   9.5936083e-03   1.0000000e-20
   9.6824661e-03   1.0000000e-20
   9.7721470e-03   1.0000000e-20
   9.8626585e-03   1.0000000e-20
   9.9540083e-03   1.0000000e-20
   1.0046204e-02   1.0000000e-20
   1.0139254e-02   1.0000000e-20
   1.0233166e-02   1.0000000e-20
   1.0327947e-02   1.0000000e-20
   1.0423607e-02   1.0000000e-20
   1.0520152e-02   1.0000000e-20
   1.0617592e-02   1.0000000e-20
   1.0715934e-02   1.0000000e-20
   1.0815187e-02   1.0000000e-20
   1.0915359e-02   1.0000000e-20
   1.1016459e-02   1.0000000e-20
   1.1118496e-02   1.0000000e-20
   1.1221478e-02   1.0000000e-20
   1.1325413e-02   1.0000000e-20
   1.1430311e-02   1.0000000e-20
   1.1536181e-02   1.0000000e-20
   1.1643031e-02   1.0000000e-20
   1.1750871e-02   1.0000000e-20
   1.1859710e-02   1.0000000e-20
   1.1969557e-02   1.0000000e-20
   1.2080421e-02   1.0000000e-20
   1.2192313e-02   1.0000000e-20
   1.2305240e-02   1.0000000e-20
   1.2419214e-02   1.0000000e-20
   1.2534243e-02   1.0000000e-20
   1.2650337e-02   1.0000000e-20
   1.2767507e-02   1.0000000e-20
   1.2885762e-02   1.0000000e-20
   1.3005113e-02   1.0000000e-20
   1.3125568e-02   1.0000000e-20
   1.3247140e-02   1.0000000e-20
   1.3369837e-02   1.0000000e-20
   1.3493671e-02   1.0000000e-20
   1.3618652e-02   1.0000000e-20
   1.3744791e-02   1.0000000e-20
   1.3872098e-02   1.0000000e-20
   1.4000584e-02   1.0000000e-20
   1.4130260e-02   1.0000000e-20
   1.4261137e-02   1.0000000e-20
   1.4393226e-02   1.0000000e-20
   1.4526539e-02   1.0000000e-20
   1.4661087e-02   1.0000000e-20
   1.4796881e-02   1.0000000e-20
   1.4933932e-02   1.0000000e-20
   1.5072253e-02   1.0000000e-20
   1.5211855e-02   1.0000000e-20
   1.5352750e-02   1.0000000e-20
   1.5494950e-02   1.0000000e-20
   1.5638468e-02   1.0000000e-20
   1.5783314e-02   1.0000000e-20
   1.5929502e-02   1.0000000e-20
   1.6077044e-02   1.0000000e-20
   1.6225953e-02   1.0000000e-20
   1.6376241e-02   1.0000000e-20
   1.6527921e-02   1.0000000e-20
   1.6681005e-02   1.0000000e-20
   1.6835508e-02   1.0000000e-20
   1.6991442e-02   1.0000000e-20
   1.7148820e-02   1.0000000e-20
   1.7307655e-02   1.0000000e-20
   1.7467962e-02   1.0000000e-20
   1.7629754e-02   1.0000000e-20
   1.7793044e-02   1.0000000e-20
   1.7957846e-02   1.0000000e-20
   1.8124175e-02   1.0000000e-20
   1.8292045e-02   1.0000000e-20
   1.8461469e-02   1.0000000e-20
   1.8632463e-02   1.0000000e-20
   1.8805041e-02   1.0000000e-20
   1.8979216e-02   1.0000000e-20
   1.9155006e-02   1.0000000e-20
   1.9332423e-02   1.0000000e-20
   1.9511483e-02   1.0000000e-20
   1.9692203e-02   1.0000000e-20
   1.9874595e-02   1.0000000e-20
   2.0058678e-02   1.0000000e-20
   2.0244465e-02   1.0000000e-20
   2.0431973e-02   1.0000000e-20
   2.0621218e-02   1.0000000e-20
   2.0812216e-02   1.0000000e-20
   2.1004982e-02   1.0000000e-20
   2.1199535e-02   1.0000000e-20
   2.1395889e-02   1.0000000e-20
   2.1594062e-02   1.0000000e-20
   2.1794070e-02   1.0000000e-20
   2.1995931e-02   1.0000000e-20
   2.2199661e-02   1.0000000e-20
   2.2405279e-02   1.0000000e-20
   2.2612801e-02   1.0000000e-20
   2.2822245e-02   1.0000000e-20
   2.3033629e-02   1.0000000e-20
   2.3246971e-02   1.0000000e-20
   2.3462288e-02   1.0000000e-20
   2.3679601e-02   1.0000000e-20
   2.3898926e-02   1.0000000e-20
   2.4120282e-02   1.0000000e-20
   2.4343689e-02   1.0000000e-20
   2.4569165e-02   1.0000000e-20
   2.4796729e-02   1.0000000e-20
   2.5026401e-02   1.0000000e-20
   2.5258200e-02   1.0000000e-20
   2.5492147e-02   1.0000000e-20
   2.5728260e-02   1.0000000e-20
   2.5966560e-02   1.0000000e-20
   2.6207067e-02   1.0000000e-20
   2.6449802e-02   1.0000000e-20
   2.6694785e-02   1.0000000e-20
   2.6942037e-02   1.0000000e-20
   2.7191579e-02   1.0000000e-20
   2.7443433e-02   1.0000000e-20
   2.7697619e-02   1.0000000e-20
   2.7954160e-02   1.0000000e-20
   2.8213077e-02   1.0000000e-20
   2.8474392e-02   1.0000000e-20
   2.8738127e-02   1.0000000e-20
   2.9004305e-02   1.0000000e-20
   2.9272948e-02   1.0000000e-20
   2.9544080e-02   1.0000000e-20
   2.9817723e-02   1.0000000e-20
   3.0093900e-02   1.0000000e-20
   3.0372636e-02   1.0000000e-20
   3.0653953e-02   1.0000000e-20
   3.0937876e-02   1.0000000e-20
   3.1224428e-02   1.0000000e-20
   3.1513635e-02   1.0000000e-20
   3.1805520e-02   1.0000000e-20
   3.2100109e-02   1.0000000e-20
   3.2397426e-02   1.0000000e-20
   3.2697497e-02   1.0000000e-20
   3.3000348e-02   1.0000000e-20
   3.3306003e-02   1.0000000e-20
   3.3614490e-02   1.0000000e-20
   3.3925834e-02   1.0000000e-20
   3.4240061e-02   1.0000000e-20
   3.4557199e-02   1.0000000e-20
   3.4877275e-02   1.0000000e-20
   3.5200315e-02   1.0000000e-20
   3.5526347e-02   1.0000000e-20
   3.5855399e-02   1.0000000e-20
   3.6187498e-02   1.0000000e-20
   3.6522674e-02   1.0000000e-20
   3.6860954e-02   1.0000000e-20
   3.7202367e-02   1.0000000e-20
   3.7546942e-02   1.0000000e-20
   3.7894709e-02   1.0000000e-20
   3.8245697e-02   1.0000000e-20
   3.8599936e-02   1.0000000e-20
   3.8957456e-02   1.0000000e-20
   3.9318288e-02   1.0000000e-20
   3.9682461e-02   1.0000000e-20
   4.0050008e-02   1.0000000e-20
   4.0420958e-02   1.0000000e-20
   4.0795345e-02   1.0000000e-20
   4.1173199e-02   1.0000000e-20
   4.1554553e-02   1.0000000e-20
   4.1939440e-02   1.0000000e-20
   4.2327891e-02   1.0000000e-20
   4.2719940e-02   1.0000000e-20
   4.3115620e-02   1.0000000e-20
   4.3514965e-02   1.0000000e-20
   4.3918009e-02   1.0000000e-20
   4.4324786e-02   1.0000000e-20
   4.4735331e-02   1.0000000e-20
   4.5149678e-02   1.0000000e-20
   4.5567863e-02   1.0000000e-20
   4.5989921e-02   1.0000000e-20
   4.6415888e-02   1.0000000e-20
   4.6845801e-02   1.0000000e-20
   4.7279696e-02   1.0000000e-20
   4.7717609e-02   1.0000000e-20
   4.8159579e-02   1.0000000e-20
   4.8605642e-02   1.0000000e-20
   4.9055837e-02   1.0000000e-20
   4.9510202e-02   1.0000000e-20
   4.9968775e-02   1.0000000e-20
   5.0431595e-02   1.0000000e-20
   5.0898702e-02   1.0000000e-20
   5.1370135e-02   1.0000000e-20
   5.1845935e-02   1.0000000e-20
   5.2326142e-02   1.0000000e-20
   5.2810797e-02   1.0000000e-20
   5.3299941e-02   1.0000000e-20
   5.3793615e-02   1.0000000e-20
   5.4291862e-02   1.0000000e-20
   5.4794723e-02   1.0000000e-20
   5.5302243e-02   1.0000000e-20
   5.5814462e-02   1.0000000e-20
   5.6331427e-02   1.0000000e-20
   5.6853179e-02   1.0000000e-20
   5.7379764e-02   1.0000000e-20
   5.7911226e-02   1.0000000e-20
   5.8447611e-02   1.0000000e-20
   5.8988964e-02   1.0000000e-20
   5.9535331e-02   1.0000000e-20
   6.0086759e-02   1.0000000e-20
   6.0643294e-02   1.0000000e-20
   6.1204984e-02   1.0000000e-20
   6.1771876e-02   1.0000000e-20
   6.2344019e-02   1.0000000e-20
   6.2921461e-02   1.0000000e-20
   6.3504252e-02   1.0000000e-20
   6.4092440e-02   1.0000000e-20
   6.4686077e-02   1.0000000e-20
   6.5285211e-02   1.0000000e-20
   6.5889896e-02   1.0000000e-20
   6.6500180e-02   1.0000000e-20
   6.7116118e-02   1.0000000e-20
   6.7737760e-02   1.0000000e-20
   6.8365160e-02   1.0000000e-20
   6.8998371e-02   1.0000000e-20
   6.9637447e-02   1.0000000e-20
   7.0282443e-02   1.0000000e-20
   7.0933412e-02   1.0000000e-20
   7.1590411e-02   1.0000000e-20
   7.2253495e-02   1.0000000e-20
   7.2922721e-02   1.0000000e-20
   7.3598145e-02   1.0000000e-20
   7.4279825e-02   1.0000000e-20
   7.4967819e-02   1.0000000e-20
   7.5662185e-02   1.0000000e-20
   7.6362983e-02   1.0000000e-20
   7.7070271e-02   1.0000000e-20
   7.7784111e-02   1.0000000e-20
   7.8504562e-02   1.0000000e-20
   7.9231686e-02   1.0000000e-20
   7.9965545e-02   1.0000000e-20
   8.0706201e-02   1.0000000e-20
   8.1453718e-02   1.0000000e-20
   8.2208158e-02   1.0000000e-20
   8.2969585e-02   1.0000000e-20
   8.3738065e-02   1.0000000e-20
   8.4513663e-02   1.0000000e-20
   8.5296445e-02   1.0000000e-20
   8.6086477e-02   1.0000000e-20
   8.6883826e-02   1.0000000e-20
   8.7688561e-02   1.0000000e-20
   8.8500749e-02   1.0000000e-20
   8.9320460e-02   1.0000000e-20
   9.0147763e-02   1.0000000e-20
   9.0982729e-02   1.0000000e-20
   9.1825428e-02   1.0000000e-20
   9.2675933e-02   1.0000000e-20
   9.3534315e-02   1.0000000e-20
   9.4400648e-02   1.0000000e-20
   9.5275005e-02   1.0000000e-20
   9.6157460e-02   1.0000000e-20
   9.7048089e-02   1.0000000e-20
   9.7946967e-02   1.0000000e-20
   9.8854170e-02   1.0000000e-20
   9.9769776e-02   1.0000000e-20
   1.0069386e-01   1.0000000e-20
   1.0162651e-01   1.0000000e-20
   1.0256779e-01   1.0000000e-20
   1.0351780e-01   1.0000000e-20
   1.0447660e-01   1.0000000e-20
   1.0544428e-01   1.0000000e-20
   1.0642092e-01   1.0000000e-20
   1.0740662e-01   1.0000000e-20
   1.0840144e-01   1.0000000e-20
   1.0940547e-01   1.0000000e-20
   1.1041881e-01   1.0000000e-20
   1.1144153e-01   1.0000000e-20
   1.1247372e-01   1.0000000e-20
   1.1351547e-01   1.0000000e-20
   1.1456687e-01   1.0000000e-20
   1.1562801e-01   1.0000000e-20
   1.1669898e-01   1.0000000e-20
   1.1777987e-01   1.0000000e-20
   1.1887077e-01   1.0000000e-20
   1.1997177e-01   1.0000000e-20
   1.2108298e-01   1.0000000e-20
   1.2220447e-01   1.0000000e-20
   1.2333635e-01   1.0000000e-20
   1.2447871e-01   1.0000000e-20
   1.2563166e-01   1.0000000e-20
   1.2679528e-01   1.0000000e-20
   1.2796969e-01   1.0000000e-20
   1.2915497e-01   1.0000000e-20
   1.3035122e-01   1.0000000e-20
   1.3155856e-01   1.0000000e-20
   1.3277708e-01   1.0000000e-20
   1.3400689e-01   1.0000000e-20
   1.3524809e-01   1.0000000e-20
   1.3650078e-01   1.0000000e-20
   1.3776508e-01   1.0000000e-20
   1.3904108e-01   1.0000000e-20
   1.4032891e-01   1.0000000e-20
   1.4162866e-01   1.0000000e-20
   1.4294045e-01   1.0000000e-20
   1.4426440e-01   1.0000000e-20
   1.4560060e-01   1.0000000e-20
   1.4694918e-01   1.0000000e-20
   1.4831025e-01   1.0000000e-20
   1.4968393e-01   1.0000000e-20
   1.5107033e-01   1.0000000e-20
   1.5246957e-01   1.0000000e-20
   1.5388178e-01   1.0000000e-20
   1.5530706e-01   1.0000000e-20
   1.5674554e-01   1.0000000e-20
   1.5819735e-01   1.0000000e-20
   1.5966260e-01   1.0000000e-20
   1.6114143e-01   1.0000000e-20
   1.6263395e-01   1.0000000e-20
   1.6414030e-01   1.0000000e-20
   1.6566060e-01   1.0000000e-20
   1.6719498e-01   1.0000000e-20
   1.6874357e-01   1.0000000e-20
   1.7030650e-01   1.0000000e-20
   1.7188391e-01   1.0000000e-20
   1.7347594e-01   1.0000000e-20
   1.7508270e-01   1.0000000e-20
   1.7670435e-01   1.0000000e-20
   1.7834102e-01   1.0000000e-20
   1.7999285e-01   1.0000000e-20
   1.8165998e-01   1.0000000e-20
   1.8334255e-01   1.0000000e-20
   1.8504070e-01   1.0000000e-20
   1.8675458e-01   1.0000000e-20
   1.8848434e-01   1.0000000e-20
   1.9023012e-01   1.0000000e-20
   1.9199207e-01   1.0000000e-20
   1.9377033e-01   1.0000000e-20
   1.9556507e-01   1.0000000e-20
   1.9737643e-01   1.0000000e-20
   1.9920457e-01   1.0000000e-20
   2.0104964e-01   1.0000000e-20
   2.0291180e-01   1.0000000e-20
   2.0479121e-01   1.0000000e-20
   2.0668802e-01   1.0000000e-20
   2.0860241e-01   1.0000000e-20
   2.1053452e-01   1.0000000e-20
   2.1248454e-01   1.0000000e-20
   2.1445261e-01   1.0000000e-20
   2.1643891e-01   1.0000000e-20
   2.1844361e-01   1.0000000e-20
   2.2046687e-01   1.0000000e-20
   2.2250888e-01   1.0000000e-20
   2.2456980e-01   1.0000000e-20
   2.2664981e-01   1.0000000e-20
   2.2874908e-01   1.0000000e-20
   2.3086780e-01   1.0000000e-20
   2.3300614e-01   1.0000000e-20
   2.3516429e-01   1.0000000e-20
   2.3734243e-01   1.0000000e-20
   2.3954074e-01   1.0000000e-20
   2.4175941e-01   1.0000000e-20
   2.4399863e-01   1.0000000e-20
   2.4625859e-01   1.0000000e-20
   2.4853949e-01   1.0000000e-20
   2.5084151e-01   1.0000000e-20
   2.5316485e-01   1.0000000e-20
   2.5550971e-01   1.0000000e-20
   2.5787629e-01   1.0000000e-20
   2.6026479e-01   1.0000000e-20
   2.6267541e-01   1.0000000e-20
   2.6510836e-01   1.0000000e-20
   2.6756384e-01   1.0000000e-20
   2.7004207e-01   1.0000000e-20
   2.7254325e-01   1.0000000e-20
   2.7506760e-01   1.0000000e-20
   2.7761533e-01   1.0000000e-20
   2.8018666e-01   1.0000000e-20
   2.8278180e-01   1.0000000e-20
   2.8540098e-01   1.0000000e-20
   2.8804442e-01   1.0000000e-20
   2.9071234e-01   1.0000000e-20
   2.9340497e-01   1.0000000e-20
   2.9612254e-01   1.0000000e-20
   2.9886529e-01   1.0000000e-20
   3.0163343e-01   1.0000000e-20
   3.0442722e-01   1.0000000e-20
   3.0724688e-01   1.0000000e-20
   3.1009266e-01   1.0000000e-20
   3.1296480e-01   1.0000000e-20
   3.1586354e-01   1.0000000e-20
   3.1878913e-01   1.0000000e-20
   3.2174182e-01   1.0000000e-20
   3.2472185e-01   1.0000000e-20
   3.2772948e-01   1.0000000e-20
   3.3076498e-01   1.0000000e-20
   3.3382859e-01   1.0000000e-20
   3.3692057e-01   1.0000000e-20
   3.4004119e-01   1.0000000e-20
   3.4319072e-01   1.0000000e-20
   3.4636942e-01   1.0000000e-20
   3.4957756e-01   1.0000000e-20
   3.5281541e-01   1.0000000e-20
   3.5608326e-01   1.0000000e-20
   3.5938137e-01   1.0000000e-20
   3.6271003e-01   1.0000000e-20
   3.6606951e-01   1.0000000e-20
   3.6946012e-01   1.0000000e-20
   3.7288213e-01   1.0000000e-20
   3.7633584e-01   1.0000000e-20
   3.7982153e-01   1.0000000e-20
   3.8333951e-01   1.0000000e-20
   3.8689007e-01   1.0000000e-20
   3.9047352e-01   1.0000000e-20
   3.9409016e-01   1.0000000e-20
   3.9774030e-01   1.0000000e-20
   4.0142425e-01   1.0000000e-20
   4.0514232e-01   1.0000000e-20
   4.0889482e-01   1.0000000e-20
   4.1268208e-01   1.0000000e-20
   4.1650442e-01   1.0000000e-20
   4.2036217e-01   1.0000000e-20
   4.2425564e-01   1.0000000e-20
   4.2818518e-01   1.0000000e-20
   4.3215111e-01   1.0000000e-20
   4.3615378e-01   1.0000000e-20
   4.4019352e-01   1.0000000e-20
   4.4427067e-01   1.0000000e-20
   4.4838559e-01   1.0000000e-20
   4.5253863e-01   1.0000000e-20
   4.5673013e-01   1.0000000e-20
   4.6096045e-01   1.0000000e-20
   4.6522995e-01   1.0000000e-20
   4.6953900e-01   1.0000000e-20
   4.7388796e-01   1.0000000e-20
   4.7827720e-01   1.0000000e-20
   4.8270710e-01   1.0000000e-20
   4.8717802e-01   1.0000000e-20
   4.9169036e-01   1.0000000e-20
   4.9624449e-01   1.0000000e-20
   5.0084080e-01   1.0000000e-20
   5.0547968e-01   1.0000000e-20
   5.1016153e-01   1.0000000e-20
   5.1488675e-01   1.0000000e-20
   5.1965572e-01   1.0000000e-20
   5.2446887e-01   1.0000000e-20
   5.2932661e-01   1.0000000e-20
   5.3422933e-01   1.0000000e-20
   5.3917746e-01   1.0000000e-20
   5.4417143e-01   1.0000000e-20
   5.4921165e-01   1.0000000e-20
   5.5429855e-01   1.0000000e-20
   5.5943257e-01   1.0000000e-20
   5.6461414e-01   1.0000000e-20
   5.6984371e-01   1.0000000e-20
   5.7512171e-01   1.0000000e-20
   5.8044859e-01   1.0000000e-20
   5.8582482e-01   1.0000000e-20
   5.9125084e-01   1.0000000e-20
   5.9672712e-01   1.0000000e-20
   6.0225412e-01   1.0000000e-20
   6.0783231e-01   1.0000000e-20
   6.1346217e-01   1.0000000e-20
   6.1914418e-01   1.0000000e-20
   6.2487881e-01   1.0000000e-20
   6.3066655e-01   1.0000000e-20
   6.3650791e-01   1.0000000e-20
   6.4240337e-01   1.0000000e-20
   6.4835343e-01   1.0000000e-20
   6.5435860e-01   1.0000000e-20
   6.6041940e-01   1.0000000e-20
   6.6653633e-01   1.0000000e-20
   6.7270991e-01   1.0000000e-20
   6.7894068e-01   1.0000000e-20
   6.8522916e-01   1.0000000e-20
   6.9157588e-01   1.0000000e-20
   6.9798139e-01   1.0000000e-20
   7.0444623e-01   4.1666667e-06
   7.1097094e-01   1.8055556e-05
   7.1755609e-01   4.0277778e-05
   7.2420223e-01   6.3888889e-05
   7.3090993e-01   9.7222222e-05
   7.3767976e-01   1.4236111e-04
   7.4451229e-01   1.8958333e-04
   7.5140811e-01   2.5208333e-04
   7.5836779e-01   3.1805556e-04
   7.6539194e-01   4.1111111e-04
   7.7248115e-01   5.2152778e-04
   7.7963601e-01   6.5972222e-04
   7.8685715e-01   8.0555556e-04
   7.9414517e-01   9.8750000e-04
   8.0150070e-01   1.2305556e-03
   8.0892435e-01   1.4736111e-03
   8.1641676e-01   1.7895833e-03
   8.2397857e-01   2.1701389e-03
   8.3161042e-01   2.6319444e-03
   8.3931295e-01   3.2236111e-03
   8.4708683e-01   4.0006944e-03
   8.5493271e-01   4.8055556e-03
   8.6285126e-01   5.5909722e-03
   8.7084315e-01   6.4201389e-03
   8.7890907e-01   7.2763889e-03
   8.8704969e-01   8.1763889e-03
   8.9526571e-01   9.1750000e-03
   9.0355783e-01   1.0277083e-02
   9.1192676e-01   1.1661806e-02
   9.2037320e-01   1.4986111e-02
   9.2889787e-01   2.1276389e-02
   9.3750150e-01   3.1581250e-02
   9.4618482e-01   4.7563194e-02
   9.5494856e-01   7.2036111e-02
   9.6379348e-01   1.1153333e-01
   9.7272032e-01   1.8242361e-01
   9.8172984e-01   3.3072083e-01
   9.9082281e-01   5.2822153e-01
   1.0000000e+00   1.0000000e+00


==> throughput_search_frequency_Nt_1.dat <==
   0.0000000e+00   2.9780409e+02
   6.0060060e-03   2.9717701e+02
   1.2012012e-02   2.9654993e+02
   1.8018018e-02   2.9592286e+02
   2.4024024e-02   2.9529578e+02
   3.0030030e-02   2.9466870e+02
   3.6036036e-02   2.9404162e+02
   4.2042042e-02   2.9341454e+02
   4.8048048e-02   2.9278746e+02
   5.4054054e-02   2.9216038e+02
   6.0060060e-02   2.9153330e+02
   6.6066066e-02   2.9090622e+02
   7.2072072e-02   2.9027914e+02
   7.8078078e-02   2.8965206e+02
   8.4084084e-02   2.8902498e+02
   9.0090090e-02   2.8839790e+02
   9.6096096e-02   2.8777082e+02
   1.0210210e-01   2.8714374e+02
   1.0810811e-01   2.8651666e+02
   1.1411411e-01   2.8588959e+02
   1.2012012e-01   2.8526251e+02
   1.2612613e-01   2.8463543e+02
   1.3213213e-01   2.8400835e+02
   1.3813814e-01   2.8338127e+02
   1.4414414e-01   2.8275419e+02
   1.5015015e-01   2.8212711e+02
   1.5615616e-01   2.8150003e+02
   1.6216216e-01   2.8087295e+02
   1.6816817e-01   2.8024587e+02
   1.7417417e-01   2.7961879e+02
   1.8018018e-01   2.7899171e+02
   1.8618619e-01   2.7836463e+02
   1.9219219e-01   2.7773755e+02
   1.9819820e-01   2.7711047e+02
   2.0420420e-01   2.7648340e+02
   2.1021021e-01   2.7585632e+02
   2.1621622e-01   2.7522924e+02
   2.2222222e-01   2.7460216e+02
   2.2822823e-01   2.7397508e+02
   2.3423423e-01   2.7334800e+02
   2.4024024e-01   2.7272092e+02
   2.4624625e-01   2.7209384e+02
   2.5225225e-01   2.7146676e+02
   2.5825826e-01   2.7083968e+02
   2.6426426e-01   2.7021260e+02
   2.7027027e-01   2.6958552e+02
   2.7627628e-01   2.6895844e+02
   2.8228228e-01   2.6833136e+02
   2.8828829e-01   2.6770428e+02
   2.9429429e-01   2.6707721e+02
   3.0030030e-01   2.6645013e+02
   3.0630631e-01   2.6582305e+02
   3.1231231e-01   2.6519597e+02
   3.1831832e-01   2.6456889e+02
   3.2432432e-01   2.6394181e+02
   3.3033033e-01   2.6331473e+02
   3.3633634e-01   2.6268765e+02
   3.4234234e-01   2.6206057e+02
   3.4834835e-01   2.6143349e+02
   3.5435435e-01   2.6080641e+02
   3.6036036e-01   2.6017933e+02
   3.6636637e-01   2.5955225e+02
   3.7237237e-01   2.5892517e+02
   3.7837838e-01   2.5829809e+02
   3.8438438e-01   2.5767102e+02
   3.9039039e-01   2.5704394e+02
   3.9639640e-01   2.5641686e+02
   4.0240240e-01   2.5578978e+02
   4.0840841e-01   2.5516270e+02
   4.1441441e-01   2.5453562e+02
   4.2042042e-01   2.5390854e+02
   4.2642643e-01   2.5328146e+02
   4.3243243e-01   2.5265438e+02
   4.3843844e-01   2.5202730e+02
   4.4444444e-01   2.5140022e+02
   4.5045045e-01   2.5077314e+02
   4.5645646e-01   2.5014606e+02
   4.6246246e-01   2.4951898e+02
   4.6846847e-01   2.4889190e+02
   4.7447447e-01   2.4826483e+02
   4.8048048e-01   2.4763775e+02
   4.8648649e-01   2.4701067e+02
   4.9249249e-01   2.4638359e+02
   4.9849850e-01   2.4575651e+02
   5.0450450e-01   2.4512943e+02
   5.1051051e-01   2.4450235e+02
   5.1651652e-01   2.4387527e+02
   5.2252252e-01   2.4324819e+02
   5.2852853e-01   2.4262111e+02
   5.3453453e-01   2.4199403e+02
   5.4054054e-01   2.4136695e+02
   5.4654655e-01   2.4073987e+02
   5.5255255e-01   2.4011279e+02
   5.5855856e-01   2.3948571e+02
   5.6456456e-01   2.3885864e+02
   5.7057057e-01   2.3823156e+02
   5.7657658e-01   2.3760448e+02
   5.8258258e-01   2.3697740e+02
   5.8858859e-01   2.3635032e+02
   5.9459459e-01   2.3572324e+02
   6.0060060e-01   2.3509616e+02
   6.0660661e-01   2.3446908e+02
   6.1261261e-01   2.3384200e+02
   6.1861862e-01   2.3321492e+02
   6.2462462e-01   2.3258784e+02
   6.3063063e-01   2.3196076e+02
   6.3663664e-01   2.3133368e+02
   6.4264264e-01   2.3070660e+02
   6.4864865e-01   2.3007952e+02
   6.5465465e-01   2.2945245e+02
   6.6066066e-01   2.2882537e+02
   6.6666667e-01   2.2819829e+02
   6.7267267e-01   2.2757121e+02
   6.7867868e-01   2.2694413e+02
   6.8468468e-01   2.2631705e+02
   6.9069069e-01   2.2568997e+02
   6.9669670e-01   2.2506289e+02
   7.0270270e-01   2.2443581e+02
   7.0870871e-01   2.2380873e+02
   7.1471471e-01   2.2318165e+02
   7.2072072e-01   2.2255457e+02
   7.2672673e-01   2.2192749e+02
   7.3273273e-01   2.2130041e+02
   7.3873874e-01   2.2067333e+02
   7.4474474e-01   2.2004626e+02
   7.5075075e-01   2.1941918e+02
   7.5675676e-01   2.1879210e+02
   7.6276276e-01   2.1816502e+02
   7.6876877e-01   2.1753794e+02
   7.7477477e-01   2.1691086e+02
   7.8078078e-01   2.1628378e+02
   7.8678679e-01   2.1565670e+02
   7.9279279e-01   2.1502962e+02
   7.9879880e-01   2.1440254e+02
   8.0480480e-01   2.1377546e+02
   8.1081081e-01   2.1314838e+02
   8.1681682e-01   2.1252130e+02
   8.2282282e-01   2.1189422e+02
   8.2882883e-01   2.1126714e+02
   8.3483483e-01   2.1064006e+02
   8.4084084e-01   2.1001299e+02
   8.4684685e-01   2.0938591e+02
   8.5285285e-01   2.0875883e+02
   8.5885886e-01   2.0813175e+02
   8.6486486e-01   2.0750467e+02
   8.7087087e-01   2.0687759e+02
   8.7687688e-01   2.0625051e+02
   8.8288288e-01   2.0562343e+02
   8.8888889e-01   2.0499635e+02
   8.9489489e-01   2.0436927e+02
   9.0090090e-01   2.0374219e+02
   9.0690691e-01   2.0311511e+02
   9.1291291e-01   2.0248803e+02
   9.1891892e-01   2.0186095e+02
   9.2492492e-01   2.0123387e+02
   9.3093093e-01   2.0060680e+02
   9.3693694e-01   1.9997972e+02
   9.4294294e-01   1.9935264e+02
   9.4894895e-01   1.9872556e+02
   9.5495495e-01   1.9809848e+02
   9.6096096e-01   1.9747140e+02
   9.6696697e-01   1.9684432e+02
   9.7297297e-01   1.9621724e+02
   9.7897898e-01   1.9559016e+02
   9.8498498e-01   1.9496308e+02
   9.9099099e-01   1.9433600e+02
   9.9699700e-01   1.9370892e+02
   1.0030030e+00   1.9308184e+02
   1.0090090e+00   1.9245476e+02
   1.0150150e+00   1.9182768e+02
   1.0210210e+00   1.9120061e+02
   1.0270270e+00   1.9057353e+02
   1.0330330e+00   1.8994645e+02
   1.0390390e+00   1.8931937e+02
   1.0450450e+00   1.8869229e+02
   1.0510511e+00   1.8806521e+02
   1.0570571e+00   1.8743813e+02
   1.0630631e+00   1.8681105e+02
   1.0690691e+00   1.8618397e+02
   1.0750751e+00   1.8555689e+02
   1.0810811e+00   1.8492981e+02
   1.0870871e+00   1.8430273e+02
   1.0930931e+00   1.8367565e+02
   1.0990991e+00   1.8304857e+02
   1.1051051e+00   1.8242149e+02
   1.1111111e+00   1.8179442e+02
   1.1171171e+00   1.8116734e+02
   1.1231231e+00   1.8054026e+02
   1.1291291e+00   1.7991318e+02
   1.1351351e+00   1.7928610e+02
   1.1411411e+00   1.7865902e+02
   1.1471471e+00   1.7803194e+02
   1.1531532e+00   1.7740486e+02
   1.1591592e+00   1.7677778e+02
   1.1651652e+00   1.7615070e+02
   1.1711712e+00   1.7552362e+02
   1.1771772e+00   1.7489654e+02
   1.1831832e+00   1.7426946e+02
   1.1891892e+00   1.7364238e+02
   1.1951952e+00   1.7301530e+02
   1.2012012e+00   1.7238823e+02
   1.2072072e+00   1.7176115e+02
   1.2132132e+00   1.7113407e+02
   1.2192192e+00   1.7050699e+02
   1.2252252e+00   1.6987991e+02
   1.2312312e+00   1.6925283e+02
   1.2372372e+00   1.6862575e+02
   1.2432432e+00   1.6799867e+02
   1.2492492e+00   1.6737159e+02
   1.2552553e+00   1.6674451e+02
   1.2612613e+00   1.6611743e+02
   1.2672673e+00   1.6549035e+02
   1.2732733e+00   1.6486327e+02
   1.2792793e+00   1.6423619e+02
   1.2852853e+00   1.6360911e+02
   1.2912913e+00   1.6298204e+02
   1.2972973e+00   1.6235496e+02
   1.3033033e+00   1.6172788e+02
   1.3093093e+00   1.6110080e+02
   1.3153153e+00   1.6047372e+02
   1.3213213e+00   1.5984664e+02
   1.3273273e+00   1.5921956e+02
   1.3333333e+00   1.5859248e+02
   1.3393393e+00   1.5796540e+02
   1.3453453e+00   1.5733832e+02
   1.3513514e+00   1.5671124e+02
   1.3573574e+00   1.5608416e+02
   1.3633634e+00   1.5545708e+02
   1.3693694e+00   1.5483000e+02
   1.3753754e+00   1.5420292e+02
   1.3813814e+00   1.5357585e+02
   1.3873874e+00   1.5294877e+02
   1.3933934e+00   1.5232169e+02
   1.3993994e+00   1.5169461e+02
   1.4054054e+00   1.5106753e+02
   1.4114114e+00   1.5044045e+02
   1.4174174e+00   1.4981337e+02
   1.4234234e+00   1.4918629e+02
   1.4294294e+00   1.4855921e+02
   1.4354354e+00   1.4793213e+02
   1.4414414e+00   1.4730505e+02
   1.4474474e+00   1.4667797e+02
   1.4534535e+00   1.4605089e+02
   1.4594595e+00   1.4542381e+02
   1.4654655e+00   1.4479673e+02
   1.4714715e+00   1.4416966e+02
   1.4774775e+00   1.4354258e+02
   1.4834835e+00   1.4291550e+02
   1.4894895e+00   1.4228842e+02
   1.4954955e+00   1.4166134e+02
   1.5015015e+00   1.4103426e+02
   1.5075075e+00   1.4040718e+02
   1.5135135e+00   1.3978010e+02
   1.5195195e+00   1.3915302e+02
   1.5255255e+00   1.3852594e+02
   1.5315315e+00   1.3789886e+02
   1.5375375e+00   1.3727178e+02
   1.5435435e+00   1.3664470e+02
   1.5495495e+00   1.3601762e+02
   1.5555556e+00   1.3539054e+02
   1.5615616e+00   1.3476347e+02
   1.5675676e+00   1.3413639e+02
   1.5735736e+00   1.3350931e+02
   1.5795796e+00   1.3288223e+02
   1.5855856e+00   1.3225515e+02
   1.5915916e+00   1.3162807e+02
   1.5975976e+00   1.3100099e+02
   1.6036036e+00   1.3037391e+02
   1.6096096e+00   1.2974683e+02
   1.6156156e+00   1.2911975e+02
   1.6216216e+00   1.2849267e+02
   1.6276276e+00   1.2786559e+02
   1.6336336e+00   1.2723851e+02
   1.6396396e+00   1.2661143e+02
   1.6456456e+00   1.2598435e+02
   1.6516517e+00   1.2535727e+02
   1.6576577e+00   1.2473020e+02
   1.6636637e+00   1.2410312e+02
   1.6696697e+00   1.2347604e+02
   1.6756757e+00   1.2284896e+02
   1.6816817e+00   1.2222188e+02
   1.6876877e+00   1.2159480e+02
   1.6936937e+00   1.2096772e+02
   1.6996997e+00   1.2034064e+02
   1.7057057e+00   1.1971356e+02
   1.7117117e+00   1.1908648e+02
   1.7177177e+00   1.1845940e+02
   1.7237237e+00   1.1783232e+02
   1.7297297e+00   1.1720524e+02
   1.7357357e+00   1.1657816e+02
   1.7417417e+00   1.1595108e+02
   1.7477477e+00   1.1532401e+02
   1.7537538e+00   1.1469693e+02
   1.7597598e+00   1.1406985e+02
   1.7657658e+00   1.1344277e+02
   1.7717718e+00   1.1281569e+02
   1.7777778e+00   1.1218861e+02
   1.7837838e+00   1.1156153e+02
   1.7897898e+00   1.1093445e+02
   1.7957958e+00   1.1030737e+02
   1.8018018e+00   1.0968029e+02
   1.8078078e+00   1.0905321e+02
   1.8138138e+00   1.0842613e+02
   1.8198198e+00   1.0779905e+02
   1.8258258e+00   1.0717197e+02
   1.8318318e+00   1.0654489e+02
   1.8378378e+00   1.0591782e+02
   1.8438438e+00   1.0529074e+02
   1.8498498e+00   1.0466366e+02
   1.8558559e+00   1.0403658e+02
   1.8618619e+00   1.0340950e+02
   1.8678679e+00   1.0278242e+02
   1.8738739e+00   1.0215534e+02
   1.8798799e+00   1.0152826e+02
   1.8858859e+00   1.0090118e+02
   1.8918919e+00   1.0027410e+02
   1.8978979e+00   9.9647022e+01
   1.9039039e+00   9.9019943e+01
   1.9099099e+00   9.8392863e+01
   1.9159159e+00   9.7765784e+01
   1.9219219e+00   9.7138705e+01
   1.9279279e+00   9.6511625e+01
   1.9339339e+00   9.5884546e+01
   1.9399399e+00   9.5257467e+01
   1.9459459e+00   9.4630387e+01
   1.9519520e+00   9.4003308e+01
   1.9579580e+00   9.3376229e+01
   1.9639640e+00   9.2749149e+01
   1.9699700e+00   9.2122070e+01
   1.9759760e+00   9.1494991e+01
   1.9819820e+00   9.0867911e+01
   1.9879880e+00   9.0240832e+01
   1.9939940e+00   8.9613753e+01
   2.0000000e+00   8.8986673e+01
   2.0060060e+00   8.8359594e+01
   2.0120120e+00   8.7732515e+01
   2.0180180e+00   8.7105435e+01
   2.0240240e+00   8.6478356e+01
   2.0300300e+00   8.5851277e+01
   2.0360360e+00   8.5224197e+01
   2.0420420e+00   8.4597118e+01
   2.0480480e+00   8.3970039e+01
   2.0540541e+00   8.3342959e+01
   2.0600601e+00   8.2715880e+01
   2.0660661e+00   8.2088801e+01
   2.0720721e+00   8.1461721e+01
   2.0780781e+00   8.0834642e+01
   2.0840841e+00   8.0207563e+01
   2.0900901e+00   7.9580483e+01
   2.0960961e+00   7.8953404e+01
   2.1021021e+00   7.8326325e+01
   2.1081081e+00   7.7699245e+01
   2.1141141e+00   7.7072166e+01
   2.1201201e+00   7.6445087e+01
   2.1261261e+00   7.5818007e+01
   2.1321321e+00   7.5190928e+01
   2.1381381e+00   7.4563849e+01
   2.1441441e+00   7.3936769e+01
   2.1501502e+00   7.3309690e+01
   2.1561562e+00   7.2682611e+01
   2.1621622e+00   7.2055531e+01
   2.1681682e+00   7.1428452e+01
   2.1741742e+00   7.0801373e+01
   2.1801802e+00   7.0174293e+01
   2.1861862e+00   6.9547214e+01
   2.1921922e+00   6.8920134e+01
   2.1981982e+00   6.8293055e+01
   2.2042042e+00   6.7665976e+01
   2.2102102e+00   6.7038896e+01
   2.2162162e+00   6.6411817e+01
   2.2222222e+00   6.5784738e+01
   2.2282282e+00   6.5157658e+01
   2.2342342e+00   6.4530579e+01
   2.2402402e+00   6.3903500e+01
   2.2462462e+00   6.3276420e+01
   2.2522523e+00   6.2649341e+01
   2.2582583e+00   6.2022262e+01
   2.2642643e+00   6.1395182e+01
   2.2702703e+00   6.0768103e+01
   2.2762763e+00   6.0141024e+01
   2.2822823e+00   5.9513944e+01
   2.2882883e+00   5.8886865e+01
   2.2942943e+00   5.8259786e+01
   2.3003003e+00   5.7632706e+01
   2.3063063e+00   5.7005627e+01
   2.3123123e+00   5.6378548e+01
   2.3183183e+00   5.5751468e+01
   2.3243243e+00   5.5124389e+01
   2.3303303e+00   5.4497310e+01
   2.3363363e+00   5.3870230e+01
   2.3423423e+00   5.3243151e+01
   2.3483483e+00   5.2616072e+01
   2.3543544e+00   5.1988992e+01
   2.3603604e+00   5.1361913e+01
   2.3663664e+00   5.0734834e+01
   2.3723724e+00   5.0107754e+01
   2.3783784e+00   4.9480675e+01
   2.3843844e+00   4.8853596e+01
   2.3903904e+00   4.8226516e+01
   2.3963964e+00   4.7599437e+01
   2.4024024e+00   4.6972358e+01
   2.4084084e+00   4.6345278e+01
   2.4144144e+00   4.5718199e+01
   2.4204204e+00   4.5091120e+01
   2.4264264e+00   4.4464040e+01
   2.4324324e+00   4.3836961e+01
   2.4384384e+00   4.3209882e+01
   2.4444444e+00   4.2582802e+01
   2.4504505e+00   4.1955723e+01
   2.4564565e+00   4.1328644e+01
   2.4624625e+00   4.0701564e+01
   2.4684685e+00   4.0074485e+01
   2.4744745e+00   3.9447406e+01
   2.4804805e+00   3.8820326e+01
   2.4864865e+00   3.8193247e+01
   2.4924925e+00   3.7566168e+01
   2.4984985e+00   3.6939088e+01
   2.5045045e+00   3.6312009e+01
   2.5105105e+00   3.5684930e+01
   2.5165165e+00   3.5057850e+01
   2.5225225e+00   3.4430771e+01
   2.5285285e+00   3.3803692e+01
   2.5345345e+00   3.3176612e+01
   2.5405405e+00   3.2549533e+01
   2.5465465e+00   3.1922454e+01
   2.5525526e+00   3.1295374e+01
   2.5585586e+00   3.0668295e+01
   2.5645646e+00   3.0041216e+01
   2.5705706e+00   2.9414136e+01
   2.5765766e+00   2.8787057e+01
   2.5825826e+00   2.8159978e+01
   2.5885886e+00   2.7532898e+01
   2.5945946e+00   2.6905819e+01
   2.6006006e+00   2.6278739e+01
   2.6066066e+00   2.5651660e+01
   2.6126126e+00   2.5024581e+01
   2.6186186e+00   2.4397501e+01
   2.6246246e+00   2.3770422e+01
   2.6306306e+00   2.3143343e+01
   2.6366366e+00   2.2516263e+01
   2.6426426e+00   2.1889184e+01
   2.6486486e+00   2.1262105e+01
   2.6546547e+00   2.0635025e+01
   2.6606607e+00   2.0007946e+01
   2.6666667e+00   1.9380867e+01
   2.6726727e+00   1.8753787e+01
   2.6786787e+00   1.8126708e+01
   2.6846847e+00   1.7499629e+01
   2.6906907e+00   1.6872549e+01
   2.6966967e+00   1.6245470e+01
   2.7027027e+00   1.5618391e+01
   2.7087087e+00   1.4991311e+01
   2.7147147e+00   1.4364232e+01
   2.7207207e+00   1.3737153e+01
   2.7267267e+00   1.3110073e+01
   2.7327327e+00   1.2482994e+01
   2.7387387e+00   1.1855915e+01
   2.7447447e+00   1.1228835e+01
   2.7507508e+00   1.0601756e+01
   2.7567568e+00   9.9746767e+00
   2.7627628e+00   9.3475974e+00
   2.7687688e+00   8.7205180e+00
   2.7747748e+00   8.0934387e+00
   2.7807808e+00   7.4663593e+00
   2.7867868e+00   6.8392800e+00
   2.7927928e+00   6.2122007e+00
   2.7987988e+00   5.5851213e+00
   2.8048048e+00   4.9580420e+00
   2.8108108e+00   4.3309626e+00
   2.8168168e+00   3.7038833e+00
   2.8228228e+00   3.0768040e+00
   2.8288288e+00   2.4497246e+00
   2.8348348e+00   1.8226453e+00
   2.8408408e+00   1.1955660e+00
   2.8468468e+00   5.6848661e-01
   2.8528529e+00             NaN
   2.8588589e+00             NaN
   2.8648649e+00             NaN
   2.8708709e+00             NaN
   2.8768769e+00             NaN
   2.8828829e+00             NaN
   2.8888889e+00             NaN
   2.8948949e+00             NaN
   2.9009009e+00             NaN
   2.9069069e+00             NaN
   2.9129129e+00             NaN
   2.9189189e+00             NaN
   2.9249249e+00             NaN
   2.9309309e+00             NaN
   2.9369369e+00             NaN
   2.9429429e+00             NaN
   2.9489489e+00             NaN
   2.9549550e+00             NaN
   2.9609610e+00             NaN
   2.9669670e+00             NaN
   2.9729730e+00             NaN
   2.9789790e+00             NaN
   2.9849850e+00             NaN
   2.9909910e+00             NaN
   2.9969970e+00             NaN
   3.0030030e+00             NaN
   3.0090090e+00             NaN
   3.0150150e+00             NaN
   3.0210210e+00             NaN
   3.0270270e+00             NaN
   3.0330330e+00             NaN
   3.0390390e+00             NaN
   3.0450450e+00             NaN
   3.0510511e+00             NaN
   3.0570571e+00             NaN
   3.0630631e+00             NaN
   3.0690691e+00             NaN
   3.0750751e+00             NaN
   3.0810811e+00             NaN
   3.0870871e+00             NaN
   3.0930931e+00             NaN
   3.0990991e+00             NaN
   3.1051051e+00             NaN
   3.1111111e+00             NaN
   3.1171171e+00             NaN
   3.1231231e+00             NaN
   3.1291291e+00             NaN
   3.1351351e+00             NaN
   3.1411411e+00             NaN
   3.1471471e+00             NaN
   3.1531532e+00             NaN
   3.1591592e+00             NaN
   3.1651652e+00             NaN
   3.1711712e+00             NaN
   3.1771772e+00             NaN
   3.1831832e+00             NaN
   3.1891892e+00             NaN
   3.1951952e+00             NaN
   3.2012012e+00             NaN
   3.2072072e+00             NaN
   3.2132132e+00             NaN
   3.2192192e+00             NaN
   3.2252252e+00             NaN
   3.2312312e+00             NaN
   3.2372372e+00             NaN
   3.2432432e+00             NaN
   3.2492492e+00             NaN
   3.2552553e+00             NaN
   3.2612613e+00             NaN
   3.2672673e+00             NaN
   3.2732733e+00             NaN
   3.2792793e+00             NaN
   3.2852853e+00             NaN
   3.2912913e+00             NaN
   3.2972973e+00             NaN
   3.3033033e+00             NaN
   3.3093093e+00             NaN
   3.3153153e+00             NaN
   3.3213213e+00             NaN
   3.3273273e+00             NaN
   3.3333333e+00             NaN
   3.3393393e+00             NaN
   3.3453453e+00             NaN
   3.3513514e+00             NaN
   3.3573574e+00             NaN
   3.3633634e+00             NaN
   3.3693694e+00             NaN
   3.3753754e+00             NaN
   3.3813814e+00             NaN
   3.3873874e+00             NaN
   3.3933934e+00             NaN
   3.3993994e+00             NaN
   3.4054054e+00             NaN
   3.4114114e+00             NaN
   3.4174174e+00             NaN
   3.4234234e+00             NaN
   3.4294294e+00             NaN
   3.4354354e+00             NaN
   3.4414414e+00             NaN
   3.4474474e+00             NaN
   3.4534535e+00             NaN
   3.4594595e+00             NaN
   3.4654655e+00             NaN
   3.4714715e+00             NaN
   3.4774775e+00             NaN
   3.4834835e+00             NaN
   3.4894895e+00             NaN
   3.4954955e+00             NaN
   3.5015015e+00             NaN
   3.5075075e+00             NaN
   3.5135135e+00             NaN
   3.5195195e+00             NaN
   3.5255255e+00             NaN
   3.5315315e+00             NaN
   3.5375375e+00             NaN
   3.5435435e+00             NaN
   3.5495495e+00             NaN
   3.5555556e+00             NaN
   3.5615616e+00             NaN
   3.5675676e+00             NaN
   3.5735736e+00             NaN
   3.5795796e+00             NaN
   3.5855856e+00             NaN
   3.5915916e+00             NaN
   3.5975976e+00             NaN
   3.6036036e+00             NaN
   3.6096096e+00             NaN
   3.6156156e+00             NaN
   3.6216216e+00             NaN
   3.6276276e+00             NaN
   3.6336336e+00             NaN
   3.6396396e+00             NaN
   3.6456456e+00             NaN
   3.6516517e+00             NaN
   3.6576577e+00             NaN
   3.6636637e+00             NaN
   3.6696697e+00             NaN
   3.6756757e+00             NaN
   3.6816817e+00             NaN
   3.6876877e+00             NaN
   3.6936937e+00             NaN
   3.6996997e+00             NaN
   3.7057057e+00             NaN
   3.7117117e+00             NaN
   3.7177177e+00             NaN
   3.7237237e+00             NaN
   3.7297297e+00             NaN
   3.7357357e+00             NaN
   3.7417417e+00             NaN
   3.7477477e+00             NaN
   3.7537538e+00             NaN
   3.7597598e+00             NaN
   3.7657658e+00             NaN
   3.7717718e+00             NaN
   3.7777778e+00             NaN
   3.7837838e+00             NaN
   3.7897898e+00             NaN
   3.7957958e+00             NaN
   3.8018018e+00             NaN
   3.8078078e+00             NaN
   3.8138138e+00             NaN
   3.8198198e+00             NaN
   3.8258258e+00             NaN
   3.8318318e+00             NaN
   3.8378378e+00             NaN
   3.8438438e+00             NaN
   3.8498498e+00             NaN
   3.8558559e+00             NaN
   3.8618619e+00             NaN
   3.8678679e+00             NaN
   3.8738739e+00             NaN
   3.8798799e+00             NaN
   3.8858859e+00             NaN
   3.8918919e+00             NaN
   3.8978979e+00             NaN
   3.9039039e+00             NaN
   3.9099099e+00             NaN
   3.9159159e+00             NaN
   3.9219219e+00             NaN
   3.9279279e+00             NaN
   3.9339339e+00             NaN
   3.9399399e+00             NaN
   3.9459459e+00             NaN
   3.9519520e+00             NaN
   3.9579580e+00             NaN
   3.9639640e+00             NaN
   3.9699700e+00             NaN
   3.9759760e+00             NaN
   3.9819820e+00             NaN
   3.9879880e+00             NaN
   3.9939940e+00             NaN
   4.0000000e+00             NaN
   4.0060060e+00             NaN
   4.0120120e+00             NaN
   4.0180180e+00             NaN
   4.0240240e+00             NaN
   4.0300300e+00             NaN
   4.0360360e+00             NaN
   4.0420420e+00             NaN
   4.0480480e+00             NaN
   4.0540541e+00             NaN
   4.0600601e+00             NaN
   4.0660661e+00             NaN
   4.0720721e+00             NaN
   4.0780781e+00             NaN
   4.0840841e+00             NaN
   4.0900901e+00             NaN
   4.0960961e+00             NaN
   4.1021021e+00             NaN
   4.1081081e+00             NaN
   4.1141141e+00             NaN
   4.1201201e+00             NaN
   4.1261261e+00             NaN
   4.1321321e+00             NaN
   4.1381381e+00             NaN
   4.1441441e+00             NaN
   4.1501502e+00             NaN
   4.1561562e+00             NaN
   4.1621622e+00             NaN
   4.1681682e+00             NaN
   4.1741742e+00             NaN
   4.1801802e+00             NaN
   4.1861862e+00             NaN
   4.1921922e+00             NaN
   4.1981982e+00             NaN
   4.2042042e+00             NaN
   4.2102102e+00             NaN
   4.2162162e+00             NaN
   4.2222222e+00             NaN
   4.2282282e+00             NaN
   4.2342342e+00             NaN
   4.2402402e+00             NaN
   4.2462462e+00             NaN
   4.2522523e+00             NaN
   4.2582583e+00             NaN
   4.2642643e+00             NaN
   4.2702703e+00             NaN
   4.2762763e+00             NaN
   4.2822823e+00             NaN
   4.2882883e+00             NaN
   4.2942943e+00             NaN
   4.3003003e+00             NaN
   4.3063063e+00             NaN
   4.3123123e+00             NaN
   4.3183183e+00             NaN
   4.3243243e+00             NaN
   4.3303303e+00             NaN
   4.3363363e+00             NaN
   4.3423423e+00             NaN
   4.3483483e+00             NaN
   4.3543544e+00             NaN
   4.3603604e+00             NaN
   4.3663664e+00             NaN
   4.3723724e+00             NaN
   4.3783784e+00             NaN
   4.3843844e+00             NaN
   4.3903904e+00             NaN
   4.3963964e+00             NaN
   4.4024024e+00             NaN
   4.4084084e+00             NaN
   4.4144144e+00             NaN
   4.4204204e+00             NaN
   4.4264264e+00             NaN
   4.4324324e+00             NaN
   4.4384384e+00             NaN
   4.4444444e+00             NaN
   4.4504505e+00             NaN
   4.4564565e+00             NaN
   4.4624625e+00             NaN
   4.4684685e+00             NaN
   4.4744745e+00             NaN
   4.4804805e+00             NaN
   4.4864865e+00             NaN
   4.4924925e+00             NaN
   4.4984985e+00             NaN
   4.5045045e+00             NaN
   4.5105105e+00             NaN
   4.5165165e+00             NaN
   4.5225225e+00             NaN
   4.5285285e+00             NaN
   4.5345345e+00             NaN
   4.5405405e+00             NaN
   4.5465465e+00             NaN
   4.5525526e+00             NaN
   4.5585586e+00             NaN
   4.5645646e+00             NaN
   4.5705706e+00             NaN
   4.5765766e+00             NaN
   4.5825826e+00             NaN
   4.5885886e+00             NaN
   4.5945946e+00             NaN
   4.6006006e+00             NaN
   4.6066066e+00             NaN
   4.6126126e+00             NaN
   4.6186186e+00             NaN
   4.6246246e+00             NaN
   4.6306306e+00             NaN
   4.6366366e+00             NaN
   4.6426426e+00             NaN
   4.6486486e+00             NaN
   4.6546547e+00             NaN
   4.6606607e+00             NaN
   4.6666667e+00             NaN
   4.6726727e+00             NaN
   4.6786787e+00             NaN
   4.6846847e+00             NaN
   4.6906907e+00             NaN
   4.6966967e+00             NaN
   4.7027027e+00             NaN
   4.7087087e+00             NaN
   4.7147147e+00             NaN
   4.7207207e+00             NaN
   4.7267267e+00             NaN
   4.7327327e+00             NaN
   4.7387387e+00             NaN
   4.7447447e+00             NaN
   4.7507508e+00             NaN
   4.7567568e+00             NaN
   4.7627628e+00             NaN
   4.7687688e+00             NaN
   4.7747748e+00             NaN
   4.7807808e+00             NaN
   4.7867868e+00             NaN
   4.7927928e+00             NaN
   4.7987988e+00             NaN
   4.8048048e+00             NaN
   4.8108108e+00             NaN
   4.8168168e+00             NaN
   4.8228228e+00             NaN
   4.8288288e+00             NaN
   4.8348348e+00             NaN
   4.8408408e+00             NaN
   4.8468468e+00             NaN
   4.8528529e+00             NaN
   4.8588589e+00             NaN
   4.8648649e+00             NaN
   4.8708709e+00             NaN
   4.8768769e+00             NaN
   4.8828829e+00             NaN
   4.8888889e+00             NaN
   4.8948949e+00             NaN
   4.9009009e+00             NaN
   4.9069069e+00             NaN
   4.9129129e+00             NaN
   4.9189189e+00             NaN
   4.9249249e+00             NaN
   4.9309309e+00             NaN
   4.9369369e+00             NaN
   4.9429429e+00             NaN
   4.9489489e+00             NaN
   4.9549550e+00             NaN
   4.9609610e+00             NaN
   4.9669670e+00             NaN
   4.9729730e+00             NaN
   4.9789790e+00             NaN
   4.9849850e+00             NaN
   4.9909910e+00             NaN
   4.9969970e+00             NaN
   5.0030030e+00             NaN
   5.0090090e+00             NaN
   5.0150150e+00             NaN
   5.0210210e+00             NaN
   5.0270270e+00             NaN
   5.0330330e+00             NaN
   5.0390390e+00             NaN
   5.0450450e+00             NaN
   5.0510511e+00             NaN
   5.0570571e+00             NaN
   5.0630631e+00             NaN
   5.0690691e+00             NaN
   5.0750751e+00             NaN
   5.0810811e+00             NaN
   5.0870871e+00             NaN
   5.0930931e+00             NaN
   5.0990991e+00             NaN
   5.1051051e+00             NaN
   5.1111111e+00             NaN
   5.1171171e+00             NaN
   5.1231231e+00             NaN
   5.1291291e+00             NaN
   5.1351351e+00             NaN
   5.1411411e+00             NaN
   5.1471471e+00             NaN
   5.1531532e+00             NaN
   5.1591592e+00             NaN
   5.1651652e+00             NaN
   5.1711712e+00             NaN
   5.1771772e+00             NaN
   5.1831832e+00             NaN
   5.1891892e+00             NaN
   5.1951952e+00             NaN
   5.2012012e+00             NaN
   5.2072072e+00             NaN
   5.2132132e+00             NaN
   5.2192192e+00             NaN
   5.2252252e+00             NaN
   5.2312312e+00             NaN
   5.2372372e+00             NaN
   5.2432432e+00             NaN
   5.2492492e+00             NaN
   5.2552553e+00             NaN
   5.2612613e+00             NaN
   5.2672673e+00             NaN
   5.2732733e+00             NaN
   5.2792793e+00             NaN
   5.2852853e+00             NaN
   5.2912913e+00             NaN
   5.2972973e+00             NaN
   5.3033033e+00             NaN
   5.3093093e+00             NaN
   5.3153153e+00             NaN
   5.3213213e+00             NaN
   5.3273273e+00             NaN
   5.3333333e+00             NaN
   5.3393393e+00             NaN
   5.3453453e+00             NaN
   5.3513514e+00             NaN
   5.3573574e+00             NaN
   5.3633634e+00             NaN
   5.3693694e+00             NaN
   5.3753754e+00             NaN
   5.3813814e+00             NaN
   5.3873874e+00             NaN
   5.3933934e+00             NaN
   5.3993994e+00             NaN
   5.4054054e+00             NaN
   5.4114114e+00             NaN
   5.4174174e+00             NaN
   5.4234234e+00             NaN
   5.4294294e+00             NaN
   5.4354354e+00             NaN
   5.4414414e+00             NaN
   5.4474474e+00             NaN
   5.4534535e+00             NaN
   5.4594595e+00             NaN
   5.4654655e+00             NaN
   5.4714715e+00             NaN
   5.4774775e+00             NaN
   5.4834835e+00             NaN
   5.4894895e+00             NaN
   5.4954955e+00             NaN
   5.5015015e+00             NaN
   5.5075075e+00             NaN
   5.5135135e+00             NaN
   5.5195195e+00             NaN
   5.5255255e+00             NaN
   5.5315315e+00             NaN
   5.5375375e+00             NaN
   5.5435435e+00             NaN
   5.5495495e+00             NaN
   5.5555556e+00             NaN
   5.5615616e+00             NaN
   5.5675676e+00             NaN
   5.5735736e+00             NaN
   5.5795796e+00             NaN
   5.5855856e+00             NaN
   5.5915916e+00             NaN
   5.5975976e+00             NaN
   5.6036036e+00             NaN
   5.6096096e+00             NaN
   5.6156156e+00             NaN
   5.6216216e+00             NaN
   5.6276276e+00             NaN
   5.6336336e+00             NaN
   5.6396396e+00             NaN
   5.6456456e+00             NaN
   5.6516517e+00             NaN
   5.6576577e+00             NaN
   5.6636637e+00             NaN
   5.6696697e+00             NaN
   5.6756757e+00             NaN
   5.6816817e+00             NaN
   5.6876877e+00             NaN
   5.6936937e+00             NaN
   5.6996997e+00             NaN
   5.7057057e+00             NaN
   5.7117117e+00             NaN
   5.7177177e+00             NaN
   5.7237237e+00             NaN
   5.7297297e+00             NaN
   5.7357357e+00             NaN
   5.7417417e+00             NaN
   5.7477477e+00             NaN
   5.7537538e+00             NaN
   5.7597598e+00             NaN
   5.7657658e+00             NaN
   5.7717718e+00             NaN
   5.7777778e+00             NaN
   5.7837838e+00             NaN
   5.7897898e+00             NaN
   5.7957958e+00             NaN
   5.8018018e+00             NaN
   5.8078078e+00             NaN
   5.8138138e+00             NaN
   5.8198198e+00             NaN
   5.8258258e+00             NaN
   5.8318318e+00             NaN
   5.8378378e+00             NaN
   5.8438438e+00             NaN
   5.8498498e+00             NaN
   5.8558559e+00             NaN
   5.8618619e+00             NaN
   5.8678679e+00             NaN
   5.8738739e+00             NaN
   5.8798799e+00             NaN
   5.8858859e+00             NaN
   5.8918919e+00             NaN
   5.8978979e+00             NaN
   5.9039039e+00             NaN
   5.9099099e+00             NaN
   5.9159159e+00             NaN
   5.9219219e+00             NaN
   5.9279279e+00             NaN
   5.9339339e+00             NaN
   5.9399399e+00             NaN
   5.9459459e+00             NaN
   5.9519520e+00             NaN
   5.9579580e+00             NaN
   5.9639640e+00             NaN
   5.9699700e+00             NaN
   5.9759760e+00             NaN
   5.9819820e+00             NaN
   5.9879880e+00             NaN
   5.9939940e+00             NaN
   6.0000000e+00             NaN


==> throughput_search_frequency_Nt_4.dat <==
   0.0000000e+00   2.2880081e+02
   6.0060060e-03   2.2817373e+02
   1.2012012e-02   2.2754665e+02
   1.8018018e-02   2.2691957e+02
   2.4024024e-02   2.2629249e+02
   3.0030030e-02   2.2566542e+02
   3.6036036e-02   2.2503834e+02
   4.2042042e-02   2.2441126e+02
   4.8048048e-02   2.2378418e+02
   5.4054054e-02   2.2315710e+02
   6.0060060e-02   2.2253002e+02
   6.6066066e-02   2.2190294e+02
   7.2072072e-02   2.2127586e+02
   7.8078078e-02   2.2064878e+02
   8.4084084e-02   2.2002170e+02
   9.0090090e-02   2.1939462e+02
   9.6096096e-02   2.1876754e+02
   1.0210210e-01   2.1814046e+02
   1.0810811e-01   2.1751338e+02
   1.1411411e-01   2.1688630e+02
   1.2012012e-01   2.1625922e+02
   1.2612613e-01   2.1563215e+02
   1.3213213e-01   2.1500507e+02
   1.3813814e-01   2.1437799e+02
   1.4414414e-01   2.1375091e+02
   1.5015015e-01   2.1312383e+02
   1.5615616e-01   2.1249675e+02
   1.6216216e-01   2.1186967e+02
   1.6816817e-01   2.1124259e+02
   1.7417417e-01   2.1061551e+02
   1.8018018e-01   2.0998843e+02
   1.8618619e-01   2.0936135e+02
   1.9219219e-01   2.0873427e+02
   1.9819820e-01   2.0810719e+02
   2.0420420e-01   2.0748011e+02
   2.1021021e-01   2.0685303e+02
   2.1621622e-01   2.0622596e+02
   2.2222222e-01   2.0559888e+02
   2.2822823e-01   2.0497180e+02
   2.3423423e-01   2.0434472e+02
   2.4024024e-01   2.0371764e+02
   2.4624625e-01   2.0309056e+02
   2.5225225e-01   2.0246348e+02
   2.5825826e-01   2.0183640e+02
   2.6426426e-01   2.0120932e+02
   2.7027027e-01   2.0058224e+02
   2.7627628e-01   1.9995516e+02
   2.8228228e-01   1.9932808e+02
   2.8828829e-01   1.9870100e+02
   2.9429429e-01   1.9807392e+02
   3.0030030e-01   1.9744684e+02
   3.0630631e-01   1.9681977e+02
   3.1231231e-01   1.9619269e+02
   3.1831832e-01   1.9556561e+02
   3.2432432e-01   1.9493853e+02
   3.3033033e-01   1.9431145e+02
   3.3633634e-01   1.9368437e+02
   3.4234234e-01   1.9305729e+02
   3.4834835e-01   1.9243021e+02
   3.5435435e-01   1.9180313e+02
   3.6036036e-01   1.9117605e+02
   3.6636637e-01   1.9054897e+02
   3.7237237e-01   1.8992189e+02
   3.7837838e-01   1.8929481e+02
   3.8438438e-01   1.8866773e+02
   3.9039039e-01   1.8804065e+02
   3.9639640e-01   1.8741358e+02
   4.0240240e-01   1.8678650e+02
   4.0840841e-01   1.8615942e+02
   4.1441441e-01   1.8553234e+02
   4.2042042e-01   1.8490526e+02
   4.2642643e-01   1.8427818e+02
   4.3243243e-01   1.8365110e+02
   4.3843844e-01   1.8302402e+02
   4.4444444e-01   1.8239694e+02
   4.5045045e-01   1.8176986e+02
   4.5645646e-01   1.8114278e+02
   4.6246246e-01   1.8051570e+02
   4.6846847e-01   1.7988862e+02
   4.7447447e-01   1.7926154e+02
   4.8048048e-01   1.7863446e+02
   4.8648649e-01   1.7800739e+02
   4.9249249e-01   1.7738031e+02
   4.9849850e-01   1.7675323e+02
   5.0450450e-01   1.7612615e+02
   5.1051051e-01   1.7549907e+02
   5.1651652e-01   1.7487199e+02
   5.2252252e-01   1.7424491e+02
   5.2852853e-01   1.7361783e+02
   5.3453453e-01   1.7299075e+02
   5.4054054e-01   1.7236367e+02
   5.4654655e-01   1.7173659e+02
   5.5255255e-01   1.7110951e+02
   5.5855856e-01   1.7048243e+02
   5.6456456e-01   1.6985535e+02
   5.7057057e-01   1.6922827e+02
   5.7657658e-01   1.6860120e+02
   5.8258258e-01   1.6797412e+02
   5.8858859e-01   1.6734704e+02
   5.9459459e-01   1.6671996e+02
   6.0060060e-01   1.6609288e+02
   6.0660661e-01   1.6546580e+02
   6.1261261e-01   1.6483872e+02
   6.1861862e-01   1.6421164e+02
   6.2462462e-01   1.6358456e+02
   6.3063063e-01   1.6295748e+02
   6.3663664e-01   1.6233040e+02
   6.4264264e-01   1.6170332e+02
   6.4864865e-01   1.6107624e+02
   6.5465465e-01   1.6044916e+02
   6.6066066e-01   1.5982208e+02
   6.6666667e-01   1.5919501e+02
   6.7267267e-01   1.5856793e+02
   6.7867868e-01   1.5794085e+02
   6.8468468e-01   1.5731377e+02
   6.9069069e-01   1.5668669e+02
   6.9669670e-01   1.5605961e+02
   7.0270270e-01   1.5543253e+02
   7.0870871e-01   1.5480545e+02
   7.1471471e-01   1.5417837e+02
   7.2072072e-01   1.5355129e+02
   7.2672673e-01   1.5292421e+02
   7.3273273e-01   1.5229713e+02
   7.3873874e-01   1.5167005e+02
   7.4474474e-01   1.5104297e+02
   7.5075075e-01   1.5041589e+02
   7.5675676e-01   1.4978882e+02
   7.6276276e-01   1.4916174e+02
   7.6876877e-01   1.4853466e+02
   7.7477477e-01   1.4790758e+02
   7.8078078e-01   1.4728050e+02
   7.8678679e-01   1.4665342e+02
   7.9279279e-01   1.4602634e+02
   7.9879880e-01   1.4539926e+02
   8.0480480e-01   1.4477218e+02
   8.1081081e-01   1.4414510e+02
   8.1681682e-01   1.4351802e+02
   8.2282282e-01   1.4289094e+02
   8.2882883e-01   1.4226386e+02
   8.3483483e-01   1.4163678e+02
   8.4084084e-01   1.4100970e+02
   8.4684685e-01   1.4038263e+02
   8.5285285e-01   1.3975555e+02
   8.5885886e-01   1.3912847e+02
   8.6486486e-01   1.3850139e+02
   8.7087087e-01   1.3787431e+02
   8.7687688e-01   1.3724723e+02
   8.8288288e-01   1.3662015e+02
   8.8888889e-01   1.3599307e+02
   8.9489489e-01   1.3536599e+02
   9.0090090e-01   1.3473891e+02
   9.0690691e-01   1.3411183e+02
   9.1291291e-01   1.3348475e+02
   9.1891892e-01   1.3285767e+02
   9.2492492e-01   1.3223059e+02
   9.3093093e-01   1.3160351e+02
   9.3693694e-01   1.3097643e+02
   9.4294294e-01   1.3034936e+02
   9.4894895e-01   1.2972228e+02
   9.5495495e-01   1.2909520e+02
   9.6096096e-01   1.2846812e+02
   9.6696697e-01   1.2784104e+02
   9.7297297e-01   1.2721396e+02
   9.7897898e-01   1.2658688e+02
   9.8498498e-01   1.2595980e+02
   9.9099099e-01   1.2533272e+02
   9.9699700e-01   1.2470564e+02
   1.0030030e+00   1.2407856e+02
   1.0090090e+00   1.2345148e+02
   1.0150150e+00   1.2282440e+02
   1.0210210e+00   1.2219732e+02
   1.0270270e+00   1.2157024e+02
   1.0330330e+00   1.2094317e+02
   1.0390390e+00   1.2031609e+02
   1.0450450e+00   1.1968901e+02
   1.0510511e+00   1.1906193e+02
   1.0570571e+00   1.1843485e+02
   1.0630631e+00   1.1780777e+02
   1.0690691e+00   1.1718069e+02
   1.0750751e+00   1.1655361e+02
   1.0810811e+00   1.1592653e+02
   1.0870871e+00   1.1529945e+02
   1.0930931e+00   1.1467237e+02
   1.0990991e+00   1.1404529e+02
   1.1051051e+00   1.1341821e+02
   1.1111111e+00   1.1279113e+02
   1.1171171e+00   1.1216405e+02
   1.1231231e+00   1.1153698e+02
   1.1291291e+00   1.1090990e+02
   1.1351351e+00   1.1028282e+02
   1.1411411e+00   1.0965574e+02
   1.1471471e+00   1.0902866e+02
   1.1531532e+00   1.0840158e+02
   1.1591592e+00   1.0777450e+02
   1.1651652e+00   1.0714742e+02
   1.1711712e+00   1.0652034e+02
   1.1771772e+00   1.0589326e+02
   1.1831832e+00   1.0526618e+02
   1.1891892e+00   1.0463910e+02
   1.1951952e+00   1.0401202e+02
   1.2012012e+00   1.0338494e+02
   1.2072072e+00   1.0275786e+02
   1.2132132e+00   1.0213079e+02
   1.2192192e+00   1.0150371e+02
   1.2252252e+00   1.0087663e+02
   1.2312312e+00   1.0024955e+02
   1.2372372e+00   9.9622468e+01
   1.2432432e+00   9.8995389e+01
   1.2492492e+00   9.8368309e+01
   1.2552553e+00   9.7741230e+01
   1.2612613e+00   9.7114151e+01
   1.2672673e+00   9.6487071e+01
   1.2732733e+00   9.5859992e+01
   1.2792793e+00   9.5232913e+01
   1.2852853e+00   9.4605833e+01
   1.2912913e+00   9.3978754e+01
   1.2972973e+00   9.3351675e+01
   1.3033033e+00   9.2724595e+01
   1.3093093e+00   9.2097516e+01
   1.3153153e+00   9.1470437e+01
   1.3213213e+00   9.0843357e+01
   1.3273273e+00   9.0216278e+01
   1.3333333e+00   8.9589199e+01
   1.3393393e+00   8.8962119e+01
   1.3453453e+00   8.8335040e+01
   1.3513514e+00   8.7707961e+01
   1.3573574e+00   8.7080881e+01
   1.3633634e+00   8.6453802e+01
   1.3693694e+00   8.5826723e+01
   1.3753754e+00   8.5199643e+01
   1.3813814e+00   8.4572564e+01
   1.3873874e+00   8.3945485e+01
   1.3933934e+00   8.3318405e+01
   1.3993994e+00   8.2691326e+01
   1.4054054e+00   8.2064247e+01
   1.4114114e+00   8.1437167e+01
   1.4174174e+00   8.0810088e+01
   1.4234234e+00   8.0183009e+01
   1.4294294e+00   7.9555929e+01
   1.4354354e+00   7.8928850e+01
   1.4414414e+00   7.8301770e+01
   1.4474474e+00   7.7674691e+01
   1.4534535e+00   7.7047612e+01
   1.4594595e+00   7.6420532e+01
   1.4654655e+00   7.5793453e+01
   1.4714715e+00   7.5166374e+01
   1.4774775e+00   7.4539294e+01
   1.4834835e+00   7.3912215e+01
   1.4894895e+00   7.3285136e+01
   1.4954955e+00   7.2658056e+01
   1.5015015e+00   7.2030977e+01
   1.5075075e+00   7.1403898e+01
   1.5135135e+00   7.0776818e+01
   1.5195195e+00   7.0149739e+01
   1.5255255e+00   6.9522660e+01
   1.5315315e+00   6.8895580e+01
   1.5375375e+00   6.8268501e+01
   1.5435435e+00   6.7641422e+01
   1.5495495e+00   6.7014342e+01
   1.5555556e+00   6.6387263e+01
   1.5615616e+00   6.5760184e+01
   1.5675676e+00   6.5133104e+01
   1.5735736e+00   6.4506025e+01
   1.5795796e+00   6.3878946e+01
   1.5855856e+00   6.3251866e+01
   1.5915916e+00   6.2624787e+01
   1.5975976e+00   6.1997708e+01
   1.6036036e+00   6.1370628e+01
   1.6096096e+00   6.0743549e+01
   1.6156156e+00   6.0116470e+01
   1.6216216e+00   5.9489390e+01
   1.6276276e+00   5.8862311e+01
   1.6336336e+00   5.8235232e+01
   1.6396396e+00   5.7608152e+01
   1.6456456e+00   5.6981073e+01
   1.6516517e+00   5.6353994e+01
   1.6576577e+00   5.5726914e+01
   1.6636637e+00   5.5099835e+01
   1.6696697e+00   5.4472756e+01
   1.6756757e+00   5.3845676e+01
   1.6816817e+00   5.3218597e+01
   1.6876877e+00   5.2591518e+01
   1.6936937e+00   5.1964438e+01
   1.6996997e+00   5.1337359e+01
   1.7057057e+00   5.0710280e+01
   1.7117117e+00   5.0083200e+01
   1.7177177e+00   4.9456121e+01
   1.7237237e+00   4.8829042e+01
   1.7297297e+00   4.8201962e+01
   1.7357357e+00   4.7574883e+01
   1.7417417e+00   4.6947804e+01
   1.7477477e+00   4.6320724e+01
   1.7537538e+00   4.5693645e+01
   1.7597598e+00   4.5066566e+01
   1.7657658e+00   4.4439486e+01
   1.7717718e+00   4.3812407e+01
   1.7777778e+00   4.3185328e+01
   1.7837838e+00   4.2558248e+01
   1.7897898e+00   4.1931169e+01
   1.7957958e+00   4.1304090e+01
   1.8018018e+00   4.0677010e+01
   1.8078078e+00   4.0049931e+01
   1.8138138e+00   3.9422852e+01
   1.8198198e+00   3.8795772e+01
   1.8258258e+00   3.8168693e+01
   1.8318318e+00   3.7541614e+01
   1.8378378e+00   3.6914534e+01
   1.8438438e+00   3.6287455e+01
   1.8498498e+00   3.5660375e+01
   1.8558559e+00   3.5033296e+01
   1.8618619e+00   3.4406217e+01
   1.8678679e+00   3.3779137e+01
   1.8738739e+00   3.3152058e+01
   1.8798799e+00   3.2524979e+01
   1.8858859e+00   3.1897899e+01
   1.8918919e+00   3.1270820e+01
   1.8978979e+00   3.0643741e+01
   1.9039039e+00   3.0016661e+01
   1.9099099e+00   2.9389582e+01
   1.9159159e+00   2.8762503e+01
   1.9219219e+00   2.8135423e+01
   1.9279279e+00   2.7508344e+01
   1.9339339e+00   2.6881265e+01
   1.9399399e+00   2.6254185e+01
   1.9459459e+00   2.5627106e+01
   1.9519520e+00   2.5000027e+01
   1.9579580e+00   2.4372947e+01
   1.9639640e+00   2.3745868e+01
   1.9699700e+00   2.3118789e+01
   1.9759760e+00   2.2491709e+01
   1.9819820e+00   2.1864630e+01
   1.9879880e+00   2.1237551e+01
   1.9939940e+00   2.0610471e+01
   2.0000000e+00   1.9983392e+01
   2.0060060e+00   1.9356313e+01
   2.0120120e+00   1.8729233e+01
   2.0180180e+00   1.8102154e+01
   2.0240240e+00   1.7475075e+01
   2.0300300e+00   1.6847995e+01
   2.0360360e+00   1.6220916e+01
   2.0420420e+00   1.5593837e+01
   2.0480480e+00   1.4966757e+01
   2.0540541e+00   1.4339678e+01
   2.0600601e+00   1.3712599e+01
   2.0660661e+00   1.3085519e+01
   2.0720721e+00   1.2458440e+01
   2.0780781e+00   1.1831361e+01
   2.0840841e+00   1.1204281e+01
   2.0900901e+00   1.0577202e+01
   2.0960961e+00   9.9501226e+00
   2.1021021e+00   9.3230433e+00
   2.1081081e+00   8.6959639e+00
   2.1141141e+00   8.0688846e+00
   2.1201201e+00   7.4418053e+00
   2.1261261e+00   6.8147259e+00
   2.1321321e+00   6.1876466e+00
   2.1381381e+00   5.5605672e+00
   2.1441441e+00   4.9334879e+00
   2.1501502e+00   4.3064086e+00
   2.1561562e+00   3.6793292e+00
   2.1621622e+00   3.0522499e+00
   2.1681682e+00   2.4251706e+00
   2.1741742e+00   1.7980912e+00
   2.1801802e+00   1.1710119e+00
   2.1861862e+00   5.4393254e-01
   2.1921922e+00             NaN
   2.1981982e+00             NaN
   2.2042042e+00             NaN
   2.2102102e+00             NaN
   2.2162162e+00             NaN
   2.2222222e+00             NaN
   2.2282282e+00             NaN
   2.2342342e+00             NaN
   2.2402402e+00             NaN
   2.2462462e+00             NaN
   2.2522523e+00             NaN
   2.2582583e+00             NaN
   2.2642643e+00             NaN
   2.2702703e+00             NaN
   2.2762763e+00             NaN
   2.2822823e+00             NaN
   2.2882883e+00             NaN
   2.2942943e+00             NaN
   2.3003003e+00             NaN
   2.3063063e+00             NaN
   2.3123123e+00             NaN
   2.3183183e+00             NaN
   2.3243243e+00             NaN
   2.3303303e+00             NaN
   2.3363363e+00             NaN
   2.3423423e+00             NaN
   2.3483483e+00             NaN
   2.3543544e+00             NaN
   2.3603604e+00             NaN
   2.3663664e+00             NaN
   2.3723724e+00             NaN
   2.3783784e+00             NaN
   2.3843844e+00             NaN
   2.3903904e+00             NaN
   2.3963964e+00             NaN
   2.4024024e+00             NaN
   2.4084084e+00             NaN
   2.4144144e+00             NaN
   2.4204204e+00             NaN
   2.4264264e+00             NaN
   2.4324324e+00             NaN
   2.4384384e+00             NaN
   2.4444444e+00             NaN
   2.4504505e+00             NaN
   2.4564565e+00             NaN
   2.4624625e+00             NaN
   2.4684685e+00             NaN
   2.4744745e+00             NaN
   2.4804805e+00             NaN
   2.4864865e+00             NaN
   2.4924925e+00             NaN
   2.4984985e+00             NaN
   2.5045045e+00             NaN
   2.5105105e+00             NaN
   2.5165165e+00             NaN
   2.5225225e+00             NaN
   2.5285285e+00             NaN
   2.5345345e+00             NaN
   2.5405405e+00             NaN
   2.5465465e+00             NaN
   2.5525526e+00             NaN
   2.5585586e+00             NaN
   2.5645646e+00             NaN
   2.5705706e+00             NaN
   2.5765766e+00             NaN
   2.5825826e+00             NaN
   2.5885886e+00             NaN
   2.5945946e+00             NaN
   2.6006006e+00             NaN
   2.6066066e+00             NaN
   2.6126126e+00             NaN
   2.6186186e+00             NaN
   2.6246246e+00             NaN
   2.6306306e+00             NaN
   2.6366366e+00             NaN
   2.6426426e+00             NaN
   2.6486486e+00             NaN
   2.6546547e+00             NaN
   2.6606607e+00             NaN
   2.6666667e+00             NaN
   2.6726727e+00             NaN
   2.6786787e+00             NaN
   2.6846847e+00             NaN
   2.6906907e+00             NaN
   2.6966967e+00             NaN
   2.7027027e+00             NaN
   2.7087087e+00             NaN
   2.7147147e+00             NaN
   2.7207207e+00             NaN
   2.7267267e+00             NaN
   2.7327327e+00             NaN
   2.7387387e+00             NaN
   2.7447447e+00             NaN
   2.7507508e+00             NaN
   2.7567568e+00             NaN
   2.7627628e+00             NaN
   2.7687688e+00             NaN
   2.7747748e+00             NaN
   2.7807808e+00             NaN
   2.7867868e+00             NaN
   2.7927928e+00             NaN
   2.7987988e+00             NaN
   2.8048048e+00             NaN
   2.8108108e+00             NaN
   2.8168168e+00             NaN
   2.8228228e+00             NaN
   2.8288288e+00             NaN
   2.8348348e+00             NaN
   2.8408408e+00             NaN
   2.8468468e+00             NaN
   2.8528529e+00             NaN
   2.8588589e+00             NaN
   2.8648649e+00             NaN
   2.8708709e+00             NaN
   2.8768769e+00             NaN
   2.8828829e+00             NaN
   2.8888889e+00             NaN
   2.8948949e+00             NaN
   2.9009009e+00             NaN
   2.9069069e+00             NaN
   2.9129129e+00             NaN
   2.9189189e+00             NaN
   2.9249249e+00             NaN
   2.9309309e+00             NaN
   2.9369369e+00             NaN
   2.9429429e+00             NaN
   2.9489489e+00             NaN
   2.9549550e+00             NaN
   2.9609610e+00             NaN
   2.9669670e+00             NaN
   2.9729730e+00             NaN
   2.9789790e+00             NaN
   2.9849850e+00             NaN
   2.9909910e+00             NaN
   2.9969970e+00             NaN
   3.0030030e+00             NaN
   3.0090090e+00             NaN
   3.0150150e+00             NaN
   3.0210210e+00             NaN
   3.0270270e+00             NaN
   3.0330330e+00             NaN
   3.0390390e+00             NaN
   3.0450450e+00             NaN
   3.0510511e+00             NaN
   3.0570571e+00             NaN
   3.0630631e+00             NaN
   3.0690691e+00             NaN
   3.0750751e+00             NaN
   3.0810811e+00             NaN
   3.0870871e+00             NaN
   3.0930931e+00             NaN
   3.0990991e+00             NaN
   3.1051051e+00             NaN
   3.1111111e+00             NaN
   3.1171171e+00             NaN
   3.1231231e+00             NaN
   3.1291291e+00             NaN
   3.1351351e+00             NaN
   3.1411411e+00             NaN
   3.1471471e+00             NaN
   3.1531532e+00             NaN
   3.1591592e+00             NaN
   3.1651652e+00             NaN
   3.1711712e+00             NaN
   3.1771772e+00             NaN
   3.1831832e+00             NaN
   3.1891892e+00             NaN
   3.1951952e+00             NaN
   3.2012012e+00             NaN
   3.2072072e+00             NaN
   3.2132132e+00             NaN
   3.2192192e+00             NaN
   3.2252252e+00             NaN
   3.2312312e+00             NaN
   3.2372372e+00             NaN
   3.2432432e+00             NaN
   3.2492492e+00             NaN
   3.2552553e+00             NaN
   3.2612613e+00             NaN
   3.2672673e+00             NaN
   3.2732733e+00             NaN
   3.2792793e+00             NaN
   3.2852853e+00             NaN
   3.2912913e+00             NaN
   3.2972973e+00             NaN
   3.3033033e+00             NaN
   3.3093093e+00             NaN
   3.3153153e+00             NaN
   3.3213213e+00             NaN
   3.3273273e+00             NaN
   3.3333333e+00             NaN
   3.3393393e+00             NaN
   3.3453453e+00             NaN
   3.3513514e+00             NaN
   3.3573574e+00             NaN
   3.3633634e+00             NaN
   3.3693694e+00             NaN
   3.3753754e+00             NaN
   3.3813814e+00             NaN
   3.3873874e+00             NaN
   3.3933934e+00             NaN
   3.3993994e+00             NaN
   3.4054054e+00             NaN
   3.4114114e+00             NaN
   3.4174174e+00             NaN
   3.4234234e+00             NaN
   3.4294294e+00             NaN
   3.4354354e+00             NaN
   3.4414414e+00             NaN
   3.4474474e+00             NaN
   3.4534535e+00             NaN
   3.4594595e+00             NaN
   3.4654655e+00             NaN
   3.4714715e+00             NaN
   3.4774775e+00             NaN
   3.4834835e+00             NaN
   3.4894895e+00             NaN
   3.4954955e+00             NaN
   3.5015015e+00             NaN
   3.5075075e+00             NaN
   3.5135135e+00             NaN
   3.5195195e+00             NaN
   3.5255255e+00             NaN
   3.5315315e+00             NaN
   3.5375375e+00             NaN
   3.5435435e+00             NaN
   3.5495495e+00             NaN
   3.5555556e+00             NaN
   3.5615616e+00             NaN
   3.5675676e+00             NaN
   3.5735736e+00             NaN
   3.5795796e+00             NaN
   3.5855856e+00             NaN
   3.5915916e+00             NaN
   3.5975976e+00             NaN
   3.6036036e+00             NaN
   3.6096096e+00             NaN
   3.6156156e+00             NaN
   3.6216216e+00             NaN
   3.6276276e+00             NaN
   3.6336336e+00             NaN
   3.6396396e+00             NaN
   3.6456456e+00             NaN
   3.6516517e+00             NaN
   3.6576577e+00             NaN
   3.6636637e+00             NaN
   3.6696697e+00             NaN
   3.6756757e+00             NaN
   3.6816817e+00             NaN
   3.6876877e+00             NaN
   3.6936937e+00             NaN
   3.6996997e+00             NaN
   3.7057057e+00             NaN
   3.7117117e+00             NaN
   3.7177177e+00             NaN
   3.7237237e+00             NaN
   3.7297297e+00             NaN
   3.7357357e+00             NaN
   3.7417417e+00             NaN
   3.7477477e+00             NaN
   3.7537538e+00             NaN
   3.7597598e+00             NaN
   3.7657658e+00             NaN
   3.7717718e+00             NaN
   3.7777778e+00             NaN
   3.7837838e+00             NaN
   3.7897898e+00             NaN
   3.7957958e+00             NaN
   3.8018018e+00             NaN
   3.8078078e+00             NaN
   3.8138138e+00             NaN
   3.8198198e+00             NaN
   3.8258258e+00             NaN
   3.8318318e+00             NaN
   3.8378378e+00             NaN
   3.8438438e+00             NaN
   3.8498498e+00             NaN
   3.8558559e+00             NaN
   3.8618619e+00             NaN
   3.8678679e+00             NaN
   3.8738739e+00             NaN
   3.8798799e+00             NaN
   3.8858859e+00             NaN
   3.8918919e+00             NaN
   3.8978979e+00             NaN
   3.9039039e+00             NaN
   3.9099099e+00             NaN
   3.9159159e+00             NaN
   3.9219219e+00             NaN
   3.9279279e+00             NaN
   3.9339339e+00             NaN
   3.9399399e+00             NaN
   3.9459459e+00             NaN
   3.9519520e+00             NaN
   3.9579580e+00             NaN
   3.9639640e+00             NaN
   3.9699700e+00             NaN
   3.9759760e+00             NaN
   3.9819820e+00             NaN
   3.9879880e+00             NaN
   3.9939940e+00             NaN
   4.0000000e+00             NaN
   4.0060060e+00             NaN
   4.0120120e+00             NaN
   4.0180180e+00             NaN
   4.0240240e+00             NaN
   4.0300300e+00             NaN
   4.0360360e+00             NaN
   4.0420420e+00             NaN
   4.0480480e+00             NaN
   4.0540541e+00             NaN
   4.0600601e+00             NaN
   4.0660661e+00             NaN
   4.0720721e+00             NaN
   4.0780781e+00             NaN
   4.0840841e+00             NaN
   4.0900901e+00             NaN
   4.0960961e+00             NaN
   4.1021021e+00             NaN
   4.1081081e+00             NaN
   4.1141141e+00             NaN
   4.1201201e+00             NaN
   4.1261261e+00             NaN
   4.1321321e+00             NaN
   4.1381381e+00             NaN
   4.1441441e+00             NaN
   4.1501502e+00             NaN
   4.1561562e+00             NaN
   4.1621622e+00             NaN
   4.1681682e+00             NaN
   4.1741742e+00             NaN
   4.1801802e+00             NaN
   4.1861862e+00             NaN
   4.1921922e+00             NaN
   4.1981982e+00             NaN
   4.2042042e+00             NaN
   4.2102102e+00             NaN
   4.2162162e+00             NaN
   4.2222222e+00             NaN
   4.2282282e+00             NaN
   4.2342342e+00             NaN
   4.2402402e+00             NaN
   4.2462462e+00             NaN
   4.2522523e+00             NaN
   4.2582583e+00             NaN
   4.2642643e+00             NaN
   4.2702703e+00             NaN
   4.2762763e+00             NaN
   4.2822823e+00             NaN
   4.2882883e+00             NaN
   4.2942943e+00             NaN
   4.3003003e+00             NaN
   4.3063063e+00             NaN
   4.3123123e+00             NaN
   4.3183183e+00             NaN
   4.3243243e+00             NaN
   4.3303303e+00             NaN
   4.3363363e+00             NaN
   4.3423423e+00             NaN
   4.3483483e+00             NaN
   4.3543544e+00             NaN
   4.3603604e+00             NaN
   4.3663664e+00             NaN
   4.3723724e+00             NaN
   4.3783784e+00             NaN
   4.3843844e+00             NaN
   4.3903904e+00             NaN
   4.3963964e+00             NaN
   4.4024024e+00             NaN
   4.4084084e+00             NaN
   4.4144144e+00             NaN
   4.4204204e+00             NaN
   4.4264264e+00             NaN
   4.4324324e+00             NaN
   4.4384384e+00             NaN
   4.4444444e+00             NaN
   4.4504505e+00             NaN
   4.4564565e+00             NaN
   4.4624625e+00             NaN
   4.4684685e+00             NaN
   4.4744745e+00             NaN
   4.4804805e+00             NaN
   4.4864865e+00             NaN
   4.4924925e+00             NaN
   4.4984985e+00             NaN
   4.5045045e+00             NaN
   4.5105105e+00             NaN
   4.5165165e+00             NaN
   4.5225225e+00             NaN
   4.5285285e+00             NaN
   4.5345345e+00             NaN
   4.5405405e+00             NaN
   4.5465465e+00             NaN
   4.5525526e+00             NaN
   4.5585586e+00             NaN
   4.5645646e+00             NaN
   4.5705706e+00             NaN
   4.5765766e+00             NaN
   4.5825826e+00             NaN
   4.5885886e+00             NaN
   4.5945946e+00             NaN
   4.6006006e+00             NaN
   4.6066066e+00             NaN
   4.6126126e+00             NaN
   4.6186186e+00             NaN
   4.6246246e+00             NaN
   4.6306306e+00             NaN
   4.6366366e+00             NaN
   4.6426426e+00             NaN
   4.6486486e+00             NaN
   4.6546547e+00             NaN
   4.6606607e+00             NaN
   4.6666667e+00             NaN
   4.6726727e+00             NaN
   4.6786787e+00             NaN
   4.6846847e+00             NaN
   4.6906907e+00             NaN
   4.6966967e+00             NaN
   4.7027027e+00             NaN
   4.7087087e+00             NaN
   4.7147147e+00             NaN
   4.7207207e+00             NaN
   4.7267267e+00             NaN
   4.7327327e+00             NaN
   4.7387387e+00             NaN
   4.7447447e+00             NaN
   4.7507508e+00             NaN
   4.7567568e+00             NaN
   4.7627628e+00             NaN
   4.7687688e+00             NaN
   4.7747748e+00             NaN
   4.7807808e+00             NaN
   4.7867868e+00             NaN
   4.7927928e+00             NaN
   4.7987988e+00             NaN
   4.8048048e+00             NaN
   4.8108108e+00             NaN
   4.8168168e+00             NaN
   4.8228228e+00             NaN
   4.8288288e+00             NaN
   4.8348348e+00             NaN
   4.8408408e+00             NaN
   4.8468468e+00             NaN
   4.8528529e+00             NaN
   4.8588589e+00             NaN
   4.8648649e+00             NaN
   4.8708709e+00             NaN
   4.8768769e+00             NaN
   4.8828829e+00             NaN
   4.8888889e+00             NaN
   4.8948949e+00             NaN
   4.9009009e+00             NaN
   4.9069069e+00             NaN
   4.9129129e+00             NaN
   4.9189189e+00             NaN
   4.9249249e+00             NaN
   4.9309309e+00             NaN
   4.9369369e+00             NaN
   4.9429429e+00             NaN
   4.9489489e+00             NaN
   4.9549550e+00             NaN
   4.9609610e+00             NaN
   4.9669670e+00             NaN
   4.9729730e+00             NaN
   4.9789790e+00             NaN
   4.9849850e+00             NaN
   4.9909910e+00             NaN
   4.9969970e+00             NaN
   5.0030030e+00             NaN
   5.0090090e+00             NaN
   5.0150150e+00             NaN
   5.0210210e+00             NaN
   5.0270270e+00             NaN
   5.0330330e+00             NaN
   5.0390390e+00             NaN
   5.0450450e+00             NaN
   5.0510511e+00             NaN
   5.0570571e+00             NaN
   5.0630631e+00             NaN
   5.0690691e+00             NaN
   5.0750751e+00             NaN
   5.0810811e+00             NaN
   5.0870871e+00             NaN
   5.0930931e+00             NaN
   5.0990991e+00             NaN
   5.1051051e+00             NaN
   5.1111111e+00             NaN
   5.1171171e+00             NaN
   5.1231231e+00             NaN
   5.1291291e+00             NaN
   5.1351351e+00             NaN
   5.1411411e+00             NaN
   5.1471471e+00             NaN
   5.1531532e+00             NaN
   5.1591592e+00             NaN
   5.1651652e+00             NaN
   5.1711712e+00             NaN
   5.1771772e+00             NaN
   5.1831832e+00             NaN
   5.1891892e+00             NaN
   5.1951952e+00             NaN
   5.2012012e+00             NaN
   5.2072072e+00             NaN
   5.2132132e+00             NaN
   5.2192192e+00             NaN
   5.2252252e+00             NaN
   5.2312312e+00             NaN
   5.2372372e+00             NaN
   5.2432432e+00             NaN
   5.2492492e+00             NaN
   5.2552553e+00             NaN
   5.2612613e+00             NaN
   5.2672673e+00             NaN
   5.2732733e+00             NaN
   5.2792793e+00             NaN
   5.2852853e+00             NaN
   5.2912913e+00             NaN
   5.2972973e+00             NaN
   5.3033033e+00             NaN
   5.3093093e+00             NaN
   5.3153153e+00             NaN
   5.3213213e+00             NaN
   5.3273273e+00             NaN
   5.3333333e+00             NaN
   5.3393393e+00             NaN
   5.3453453e+00             NaN
   5.3513514e+00             NaN
   5.3573574e+00             NaN
   5.3633634e+00             NaN
   5.3693694e+00             NaN
   5.3753754e+00             NaN
   5.3813814e+00             NaN
   5.3873874e+00             NaN
   5.3933934e+00             NaN
   5.3993994e+00             NaN
   5.4054054e+00             NaN
   5.4114114e+00             NaN
   5.4174174e+00             NaN
   5.4234234e+00             NaN
   5.4294294e+00             NaN
   5.4354354e+00             NaN
   5.4414414e+00             NaN
   5.4474474e+00             NaN
   5.4534535e+00             NaN
   5.4594595e+00             NaN
   5.4654655e+00             NaN
   5.4714715e+00             NaN
   5.4774775e+00             NaN
   5.4834835e+00             NaN
   5.4894895e+00             NaN
   5.4954955e+00             NaN
   5.5015015e+00             NaN
   5.5075075e+00             NaN
   5.5135135e+00             NaN
   5.5195195e+00             NaN
   5.5255255e+00             NaN
   5.5315315e+00             NaN
   5.5375375e+00             NaN
   5.5435435e+00             NaN
   5.5495495e+00             NaN
   5.5555556e+00             NaN
   5.5615616e+00             NaN
   5.5675676e+00             NaN
   5.5735736e+00             NaN
   5.5795796e+00             NaN
   5.5855856e+00             NaN
   5.5915916e+00             NaN
   5.5975976e+00             NaN
   5.6036036e+00             NaN
   5.6096096e+00             NaN
   5.6156156e+00             NaN
   5.6216216e+00             NaN
   5.6276276e+00             NaN
   5.6336336e+00             NaN
   5.6396396e+00             NaN
   5.6456456e+00             NaN
   5.6516517e+00             NaN
   5.6576577e+00             NaN
   5.6636637e+00             NaN
   5.6696697e+00             NaN
   5.6756757e+00             NaN
   5.6816817e+00             NaN
   5.6876877e+00             NaN
   5.6936937e+00             NaN
   5.6996997e+00             NaN
   5.7057057e+00             NaN
   5.7117117e+00             NaN
   5.7177177e+00             NaN
   5.7237237e+00             NaN
   5.7297297e+00             NaN
   5.7357357e+00             NaN
   5.7417417e+00             NaN
   5.7477477e+00             NaN
   5.7537538e+00             NaN
   5.7597598e+00             NaN
   5.7657658e+00             NaN
   5.7717718e+00             NaN
   5.7777778e+00             NaN
   5.7837838e+00             NaN
   5.7897898e+00             NaN
   5.7957958e+00             NaN
   5.8018018e+00             NaN
   5.8078078e+00             NaN
   5.8138138e+00             NaN
   5.8198198e+00             NaN
   5.8258258e+00             NaN
   5.8318318e+00             NaN
   5.8378378e+00             NaN
   5.8438438e+00             NaN
   5.8498498e+00             NaN
   5.8558559e+00             NaN
   5.8618619e+00             NaN
   5.8678679e+00             NaN
   5.8738739e+00             NaN
   5.8798799e+00             NaN
   5.8858859e+00             NaN
   5.8918919e+00             NaN
   5.8978979e+00             NaN
   5.9039039e+00             NaN
   5.9099099e+00             NaN
   5.9159159e+00             NaN
   5.9219219e+00             NaN
   5.9279279e+00             NaN
   5.9339339e+00             NaN
   5.9399399e+00             NaN
   5.9459459e+00             NaN
   5.9519520e+00             NaN
   5.9579580e+00             NaN
   5.9639640e+00             NaN
   5.9699700e+00             NaN
   5.9759760e+00             NaN
   5.9819820e+00             NaN
   5.9879880e+00             NaN
   5.9939940e+00             NaN
   6.0000000e+00             NaN


==> throughput_search_frequency_Nt_8.dat <==
   0.0000000e+00   1.4409707e+02
   6.0060060e-03   1.4346999e+02
   1.2012012e-02   1.4284291e+02
   1.8018018e-02   1.4221583e+02
   2.4024024e-02   1.4158875e+02
   3.0030030e-02   1.4096167e+02
   3.6036036e-02   1.4033459e+02
   4.2042042e-02   1.3970752e+02
   4.8048048e-02   1.3908044e+02
   5.4054054e-02   1.3845336e+02
   6.0060060e-02   1.3782628e+02
   6.6066066e-02   1.3719920e+02
   7.2072072e-02   1.3657212e+02
   7.8078078e-02   1.3594504e+02
   8.4084084e-02   1.3531796e+02
   9.0090090e-02   1.3469088e+02
   9.6096096e-02   1.3406380e+02
   1.0210210e-01   1.3343672e+02
   1.0810811e-01   1.3280964e+02
   1.1411411e-01   1.3218256e+02
   1.2012012e-01   1.3155548e+02
   1.2612613e-01   1.3092840e+02
   1.3213213e-01   1.3030133e+02
   1.3813814e-01   1.2967425e+02
   1.4414414e-01   1.2904717e+02
   1.5015015e-01   1.2842009e+02
   1.5615616e-01   1.2779301e+02
   1.6216216e-01   1.2716593e+02
   1.6816817e-01   1.2653885e+02
   1.7417417e-01   1.2591177e+02
   1.8018018e-01   1.2528469e+02
   1.8618619e-01   1.2465761e+02
   1.9219219e-01   1.2403053e+02
   1.9819820e-01   1.2340345e+02
   2.0420420e-01   1.2277637e+02
   2.1021021e-01   1.2214929e+02
   2.1621622e-01   1.2152221e+02
   2.2222222e-01   1.2089514e+02
   2.2822823e-01   1.2026806e+02
   2.3423423e-01   1.1964098e+02
   2.4024024e-01   1.1901390e+02
   2.4624625e-01   1.1838682e+02
   2.5225225e-01   1.1775974e+02
   2.5825826e-01   1.1713266e+02
   2.6426426e-01   1.1650558e+02
   2.7027027e-01   1.1587850e+02
   2.7627628e-01   1.1525142e+02
   2.8228228e-01   1.1462434e+02
   2.8828829e-01   1.1399726e+02
   2.9429429e-01   1.1337018e+02
   3.0030030e-01   1.1274310e+02
   3.0630631e-01   1.1211602e+02
   3.1231231e-01   1.1148895e+02
   3.1831832e-01   1.1086187e+02
   3.2432432e-01   1.1023479e+02
   3.3033033e-01   1.0960771e+02
   3.3633634e-01   1.0898063e+02
   3.4234234e-01   1.0835355e+02
   3.4834835e-01   1.0772647e+02
   3.5435435e-01   1.0709939e+02
   3.6036036e-01   1.0647231e+02
   3.6636637e-01   1.0584523e+02
   3.7237237e-01   1.0521815e+02
   3.7837838e-01   1.0459107e+02
   3.8438438e-01   1.0396399e+02
   3.9039039e-01   1.0333691e+02
   3.9639640e-01   1.0270983e+02
   4.0240240e-01   1.0208276e+02
   4.0840841e-01   1.0145568e+02
   4.1441441e-01   1.0082860e+02
   4.2042042e-01   1.0020152e+02
   4.2642643e-01   9.9574438e+01
   4.3243243e-01   9.8947358e+01
   4.3843844e-01   9.8320279e+01
   4.4444444e-01   9.7693200e+01
   4.5045045e-01   9.7066120e+01
   4.5645646e-01   9.6439041e+01
   4.6246246e-01   9.5811962e+01
   4.6846847e-01   9.5184882e+01
   4.7447447e-01   9.4557803e+01
   4.8048048e-01   9.3930724e+01
   4.8648649e-01   9.3303644e+01
   4.9249249e-01   9.2676565e+01
   4.9849850e-01   9.2049486e+01
   5.0450450e-01   9.1422406e+01
   5.1051051e-01   9.0795327e+01
   5.1651652e-01   9.0168248e+01
   5.2252252e-01   8.9541168e+01
   5.2852853e-01   8.8914089e+01
   5.3453453e-01   8.8287010e+01
   5.4054054e-01   8.7659930e+01
   5.4654655e-01   8.7032851e+01
   5.5255255e-01   8.6405772e+01
   5.5855856e-01   8.5778692e+01
   5.6456456e-01   8.5151613e+01
   5.7057057e-01   8.4524534e+01
   5.7657658e-01   8.3897454e+01
   5.8258258e-01   8.3270375e+01
   5.8858859e-01   8.2643296e+01
   5.9459459e-01   8.2016216e+01
   6.0060060e-01   8.1389137e+01
   6.0660661e-01   8.0762057e+01
   6.1261261e-01   8.0134978e+01
   6.1861862e-01   7.9507899e+01
   6.2462462e-01   7.8880819e+01
   6.3063063e-01   7.8253740e+01
   6.3663664e-01   7.7626661e+01
   6.4264264e-01   7.6999581e+01
   6.4864865e-01   7.6372502e+01
   6.5465465e-01   7.5745423e+01
   6.6066066e-01   7.5118343e+01
   6.6666667e-01   7.4491264e+01
   6.7267267e-01   7.3864185e+01
   6.7867868e-01   7.3237105e+01
   6.8468468e-01   7.2610026e+01
   6.9069069e-01   7.1982947e+01
   6.9669670e-01   7.1355867e+01
   7.0270270e-01   7.0728788e+01
   7.0870871e-01   7.0101709e+01
   7.1471471e-01   6.9474629e+01
   7.2072072e-01   6.8847550e+01
   7.2672673e-01   6.8220471e+01
   7.3273273e-01   6.7593391e+01
   7.3873874e-01   6.6966312e+01
   7.4474474e-01   6.6339233e+01
   7.5075075e-01   6.5712153e+01
   7.5675676e-01   6.5085074e+01
   7.6276276e-01   6.4457995e+01
   7.6876877e-01   6.3830915e+01
   7.7477477e-01   6.3203836e+01
   7.8078078e-01   6.2576757e+01
   7.8678679e-01   6.1949677e+01
   7.9279279e-01   6.1322598e+01
   7.9879880e-01   6.0695519e+01
   8.0480480e-01   6.0068439e+01
   8.1081081e-01   5.9441360e+01
   8.1681682e-01   5.8814281e+01
   8.2282282e-01   5.8187201e+01
   8.2882883e-01   5.7560122e+01
   8.3483483e-01   5.6933043e+01
   8.4084084e-01   5.6305963e+01
   8.4684685e-01   5.5678884e+01
   8.5285285e-01   5.5051805e+01
   8.5885886e-01   5.4424725e+01
   8.6486486e-01   5.3797646e+01
   8.7087087e-01   5.3170567e+01
   8.7687688e-01   5.2543487e+01
   8.8288288e-01   5.1916408e+01
   8.8888889e-01   5.1289329e+01
   8.9489489e-01   5.0662249e+01
   9.0090090e-01   5.0035170e+01
   9.0690691e-01   4.9408091e+01
   9.1291291e-01   4.8781011e+01
   9.1891892e-01   4.8153932e+01
   9.2492492e-01   4.7526853e+01
   9.3093093e-01   4.6899773e+01
   9.3693694e-01   4.6272694e+01
   9.4294294e-01   4.5645615e+01
   9.4894895e-01   4.5018535e+01
   9.5495495e-01   4.4391456e+01
   9.6096096e-01   4.3764377e+01
   9.6696697e-01   4.3137297e+01
   9.7297297e-01   4.2510218e+01
   9.7897898e-01   4.1883139e+01
   9.8498498e-01   4.1256059e+01
   9.9099099e-01   4.0628980e+01
   9.9699700e-01   4.0001900e+01
   1.0030030e+00   3.9374821e+01
   1.0090090e+00   3.8747742e+01
   1.0150150e+00   3.8120662e+01
   1.0210210e+00   3.7493583e+01
   1.0270270e+00   3.6866504e+01
   1.0330330e+00   3.6239424e+01
   1.0390390e+00   3.5612345e+01
   1.0450450e+00   3.4985266e+01
   1.0510511e+00   3.4358186e+01
   1.0570571e+00   3.3731107e+01
   1.0630631e+00   3.3104028e+01
   1.0690691e+00   3.2476948e+01
   1.0750751e+00   3.1849869e+01
   1.0810811e+00   3.1222790e+01
   1.0870871e+00   3.0595710e+01
   1.0930931e+00   2.9968631e+01
   1.0990991e+00   2.9341552e+01
   1.1051051e+00   2.8714472e+01
   1.1111111e+00   2.8087393e+01
   1.1171171e+00   2.7460314e+01
   1.1231231e+00   2.6833234e+01
   1.1291291e+00   2.6206155e+01
   1.1351351e+00   2.5579076e+01
   1.1411411e+00   2.4951996e+01
   1.1471471e+00   2.4324917e+01
   1.1531532e+00   2.3697838e+01
   1.1591592e+00   2.3070758e+01
   1.1651652e+00   2.2443679e+01
   1.1711712e+00   2.1816600e+01
   1.1771772e+00   2.1189520e+01
   1.1831832e+00   2.0562441e+01
   1.1891892e+00   1.9935362e+01
   1.1951952e+00   1.9308282e+01
   1.2012012e+00   1.8681203e+01
   1.2072072e+00   1.8054124e+01
   1.2132132e+00   1.7427044e+01
   1.2192192e+00   1.6799965e+01
   1.2252252e+00   1.6172886e+01
   1.2312312e+00   1.5545806e+01
   1.2372372e+00   1.4918727e+01
   1.2432432e+00   1.4291648e+01
   1.2492492e+00   1.3664568e+01
   1.2552553e+00   1.3037489e+01
   1.2612613e+00   1.2410410e+01
   1.2672673e+00   1.1783330e+01
   1.2732733e+00   1.1156251e+01
   1.2792793e+00   1.0529172e+01
   1.2852853e+00   9.9020923e+00
   1.2912913e+00   9.2750129e+00
   1.2972973e+00   8.6479336e+00
   1.3033033e+00   8.0208542e+00
   1.3093093e+00   7.3937749e+00
   1.3153153e+00   6.7666956e+00
   1.3213213e+00   6.1396162e+00
   1.3273273e+00   5.5125369e+00
   1.3333333e+00   4.8854575e+00
   1.3393393e+00   4.2583782e+00
   1.3453453e+00   3.6312989e+00
   1.3513514e+00   3.0042195e+00
   1.3573574e+00   2.3771402e+00
   1.3633634e+00   1.7500609e+00
   1.3693694e+00   1.1229815e+00
   1.3753754e+00   4.9590218e-01
   1.3813814e+00             NaN
   1.3873874e+00             NaN
   1.3933934e+00             NaN
   1.3993994e+00             NaN
   1.4054054e+00             NaN
   1.4114114e+00             NaN
   1.4174174e+00             NaN
   1.4234234e+00             NaN
   1.4294294e+00             NaN
   1.4354354e+00             NaN
   1.4414414e+00             NaN
   1.4474474e+00             NaN
   1.4534535e+00             NaN
   1.4594595e+00             NaN
   1.4654655e+00             NaN
   1.4714715e+00             NaN
   1.4774775e+00             NaN
   1.4834835e+00             NaN
   1.4894895e+00             NaN
   1.4954955e+00             NaN
   1.5015015e+00             NaN
   1.5075075e+00             NaN
   1.5135135e+00             NaN
   1.5195195e+00             NaN
   1.5255255e+00             NaN
   1.5315315e+00             NaN
   1.5375375e+00             NaN
   1.5435435e+00             NaN
   1.5495495e+00             NaN
   1.5555556e+00             NaN
   1.5615616e+00             NaN
   1.5675676e+00             NaN
   1.5735736e+00             NaN
   1.5795796e+00             NaN
   1.5855856e+00             NaN
   1.5915916e+00             NaN
   1.5975976e+00             NaN
   1.6036036e+00             NaN
   1.6096096e+00             NaN
   1.6156156e+00             NaN
   1.6216216e+00             NaN
   1.6276276e+00             NaN
   1.6336336e+00             NaN
   1.6396396e+00             NaN
   1.6456456e+00             NaN
   1.6516517e+00             NaN
   1.6576577e+00             NaN
   1.6636637e+00             NaN
   1.6696697e+00             NaN
   1.6756757e+00             NaN
   1.6816817e+00             NaN
   1.6876877e+00             NaN
   1.6936937e+00             NaN
   1.6996997e+00             NaN
   1.7057057e+00             NaN
   1.7117117e+00             NaN
   1.7177177e+00             NaN
   1.7237237e+00             NaN
   1.7297297e+00             NaN
   1.7357357e+00             NaN
   1.7417417e+00             NaN
   1.7477477e+00             NaN
   1.7537538e+00             NaN
   1.7597598e+00             NaN
   1.7657658e+00             NaN
   1.7717718e+00             NaN
   1.7777778e+00             NaN
   1.7837838e+00             NaN
   1.7897898e+00             NaN
   1.7957958e+00             NaN
   1.8018018e+00             NaN
   1.8078078e+00             NaN
   1.8138138e+00             NaN
   1.8198198e+00             NaN
   1.8258258e+00             NaN
   1.8318318e+00             NaN
   1.8378378e+00             NaN
   1.8438438e+00             NaN
   1.8498498e+00             NaN
   1.8558559e+00             NaN
   1.8618619e+00             NaN
   1.8678679e+00             NaN
   1.8738739e+00             NaN
   1.8798799e+00             NaN
   1.8858859e+00             NaN
   1.8918919e+00             NaN
   1.8978979e+00             NaN
   1.9039039e+00             NaN
   1.9099099e+00             NaN
   1.9159159e+00             NaN
   1.9219219e+00             NaN
   1.9279279e+00             NaN
   1.9339339e+00             NaN
   1.9399399e+00             NaN
   1.9459459e+00             NaN
   1.9519520e+00             NaN
   1.9579580e+00             NaN
   1.9639640e+00             NaN
   1.9699700e+00             NaN
   1.9759760e+00             NaN
   1.9819820e+00             NaN
   1.9879880e+00             NaN
   1.9939940e+00             NaN
   2.0000000e+00             NaN
   2.0060060e+00             NaN
   2.0120120e+00             NaN
   2.0180180e+00             NaN
   2.0240240e+00             NaN
   2.0300300e+00             NaN
   2.0360360e+00             NaN
   2.0420420e+00             NaN
   2.0480480e+00             NaN
   2.0540541e+00             NaN
   2.0600601e+00             NaN
   2.0660661e+00             NaN
   2.0720721e+00             NaN
   2.0780781e+00             NaN
   2.0840841e+00             NaN
   2.0900901e+00             NaN
   2.0960961e+00             NaN
   2.1021021e+00             NaN
   2.1081081e+00             NaN
   2.1141141e+00             NaN
   2.1201201e+00             NaN
   2.1261261e+00             NaN
   2.1321321e+00             NaN
   2.1381381e+00             NaN
   2.1441441e+00             NaN
   2.1501502e+00             NaN
   2.1561562e+00             NaN
   2.1621622e+00             NaN
   2.1681682e+00             NaN
   2.1741742e+00             NaN
   2.1801802e+00             NaN
   2.1861862e+00             NaN
   2.1921922e+00             NaN
   2.1981982e+00             NaN
   2.2042042e+00             NaN
   2.2102102e+00             NaN
   2.2162162e+00             NaN
   2.2222222e+00             NaN
   2.2282282e+00             NaN
   2.2342342e+00             NaN
   2.2402402e+00             NaN
   2.2462462e+00             NaN
   2.2522523e+00             NaN
   2.2582583e+00             NaN
   2.2642643e+00             NaN
   2.2702703e+00             NaN
   2.2762763e+00             NaN
   2.2822823e+00             NaN
   2.2882883e+00             NaN
   2.2942943e+00             NaN
   2.3003003e+00             NaN
   2.3063063e+00             NaN
   2.3123123e+00             NaN
   2.3183183e+00             NaN
   2.3243243e+00             NaN
   2.3303303e+00             NaN
   2.3363363e+00             NaN
   2.3423423e+00             NaN
   2.3483483e+00             NaN
   2.3543544e+00             NaN
   2.3603604e+00             NaN
   2.3663664e+00             NaN
   2.3723724e+00             NaN
   2.3783784e+00             NaN
   2.3843844e+00             NaN
   2.3903904e+00             NaN
   2.3963964e+00             NaN
   2.4024024e+00             NaN
   2.4084084e+00             NaN
   2.4144144e+00             NaN
   2.4204204e+00             NaN
   2.4264264e+00             NaN
   2.4324324e+00             NaN
   2.4384384e+00             NaN
   2.4444444e+00             NaN
   2.4504505e+00             NaN
   2.4564565e+00             NaN
   2.4624625e+00             NaN
   2.4684685e+00             NaN
   2.4744745e+00             NaN
   2.4804805e+00             NaN
   2.4864865e+00             NaN
   2.4924925e+00             NaN
   2.4984985e+00             NaN
   2.5045045e+00             NaN
   2.5105105e+00             NaN
   2.5165165e+00             NaN
   2.5225225e+00             NaN
   2.5285285e+00             NaN
   2.5345345e+00             NaN
   2.5405405e+00             NaN
   2.5465465e+00             NaN
   2.5525526e+00             NaN
   2.5585586e+00             NaN
   2.5645646e+00             NaN
   2.5705706e+00             NaN
   2.5765766e+00             NaN
   2.5825826e+00             NaN
   2.5885886e+00             NaN
   2.5945946e+00             NaN
   2.6006006e+00             NaN
   2.6066066e+00             NaN
   2.6126126e+00             NaN
   2.6186186e+00             NaN
   2.6246246e+00             NaN
   2.6306306e+00             NaN
   2.6366366e+00             NaN
   2.6426426e+00             NaN
   2.6486486e+00             NaN
   2.6546547e+00             NaN
   2.6606607e+00             NaN
   2.6666667e+00             NaN
   2.6726727e+00             NaN
   2.6786787e+00             NaN
   2.6846847e+00             NaN
   2.6906907e+00             NaN
   2.6966967e+00             NaN
   2.7027027e+00             NaN
   2.7087087e+00             NaN
   2.7147147e+00             NaN
   2.7207207e+00             NaN
   2.7267267e+00             NaN
   2.7327327e+00             NaN
   2.7387387e+00             NaN
   2.7447447e+00             NaN
   2.7507508e+00             NaN
   2.7567568e+00             NaN
   2.7627628e+00             NaN
   2.7687688e+00             NaN
   2.7747748e+00             NaN
   2.7807808e+00             NaN
   2.7867868e+00             NaN
   2.7927928e+00             NaN
   2.7987988e+00             NaN
   2.8048048e+00             NaN
   2.8108108e+00             NaN
   2.8168168e+00             NaN
   2.8228228e+00             NaN
   2.8288288e+00             NaN
   2.8348348e+00             NaN
   2.8408408e+00             NaN
   2.8468468e+00             NaN
   2.8528529e+00             NaN
   2.8588589e+00             NaN
   2.8648649e+00             NaN
   2.8708709e+00             NaN
   2.8768769e+00             NaN
   2.8828829e+00             NaN
   2.8888889e+00             NaN
   2.8948949e+00             NaN
   2.9009009e+00             NaN
   2.9069069e+00             NaN
   2.9129129e+00             NaN
   2.9189189e+00             NaN
   2.9249249e+00             NaN
   2.9309309e+00             NaN
   2.9369369e+00             NaN
   2.9429429e+00             NaN
   2.9489489e+00             NaN
   2.9549550e+00             NaN
   2.9609610e+00             NaN
   2.9669670e+00             NaN
   2.9729730e+00             NaN
   2.9789790e+00             NaN
   2.9849850e+00             NaN
   2.9909910e+00             NaN
   2.9969970e+00             NaN
   3.0030030e+00             NaN
   3.0090090e+00             NaN
   3.0150150e+00             NaN
   3.0210210e+00             NaN
   3.0270270e+00             NaN
   3.0330330e+00             NaN
   3.0390390e+00             NaN
   3.0450450e+00             NaN
   3.0510511e+00             NaN
   3.0570571e+00             NaN
   3.0630631e+00             NaN
   3.0690691e+00             NaN
   3.0750751e+00             NaN
   3.0810811e+00             NaN
   3.0870871e+00             NaN
   3.0930931e+00             NaN
   3.0990991e+00             NaN
   3.1051051e+00             NaN
   3.1111111e+00             NaN
   3.1171171e+00             NaN
   3.1231231e+00             NaN
   3.1291291e+00             NaN
   3.1351351e+00             NaN
   3.1411411e+00             NaN
   3.1471471e+00             NaN
   3.1531532e+00             NaN
   3.1591592e+00             NaN
   3.1651652e+00             NaN
   3.1711712e+00             NaN
   3.1771772e+00             NaN
   3.1831832e+00             NaN
   3.1891892e+00             NaN
   3.1951952e+00             NaN
   3.2012012e+00             NaN
   3.2072072e+00             NaN
   3.2132132e+00             NaN
   3.2192192e+00             NaN
   3.2252252e+00             NaN
   3.2312312e+00             NaN
   3.2372372e+00             NaN
   3.2432432e+00             NaN
   3.2492492e+00             NaN
   3.2552553e+00             NaN
   3.2612613e+00             NaN
   3.2672673e+00             NaN
   3.2732733e+00             NaN
   3.2792793e+00             NaN
   3.2852853e+00             NaN
   3.2912913e+00             NaN
   3.2972973e+00             NaN
   3.3033033e+00             NaN
   3.3093093e+00             NaN
   3.3153153e+00             NaN
   3.3213213e+00             NaN
   3.3273273e+00             NaN
   3.3333333e+00             NaN
   3.3393393e+00             NaN
   3.3453453e+00             NaN
   3.3513514e+00             NaN
   3.3573574e+00             NaN
   3.3633634e+00             NaN
   3.3693694e+00             NaN
   3.3753754e+00             NaN
   3.3813814e+00             NaN
   3.3873874e+00             NaN
   3.3933934e+00             NaN
   3.3993994e+00             NaN
   3.4054054e+00             NaN
   3.4114114e+00             NaN
   3.4174174e+00             NaN
   3.4234234e+00             NaN
   3.4294294e+00             NaN
   3.4354354e+00             NaN
   3.4414414e+00             NaN
   3.4474474e+00             NaN
   3.4534535e+00             NaN
   3.4594595e+00             NaN
   3.4654655e+00             NaN
   3.4714715e+00             NaN
   3.4774775e+00             NaN
   3.4834835e+00             NaN
   3.4894895e+00             NaN
   3.4954955e+00             NaN
   3.5015015e+00             NaN
   3.5075075e+00             NaN
   3.5135135e+00             NaN
   3.5195195e+00             NaN
   3.5255255e+00             NaN
   3.5315315e+00             NaN
   3.5375375e+00             NaN
   3.5435435e+00             NaN
   3.5495495e+00             NaN
   3.5555556e+00             NaN
   3.5615616e+00             NaN
   3.5675676e+00             NaN
   3.5735736e+00             NaN
   3.5795796e+00             NaN
   3.5855856e+00             NaN
   3.5915916e+00             NaN
   3.5975976e+00             NaN
   3.6036036e+00             NaN
   3.6096096e+00             NaN
   3.6156156e+00             NaN
   3.6216216e+00             NaN
   3.6276276e+00             NaN
   3.6336336e+00             NaN
   3.6396396e+00             NaN
   3.6456456e+00             NaN
   3.6516517e+00             NaN
   3.6576577e+00             NaN
   3.6636637e+00             NaN
   3.6696697e+00             NaN
   3.6756757e+00             NaN
   3.6816817e+00             NaN
   3.6876877e+00             NaN
   3.6936937e+00             NaN
   3.6996997e+00             NaN
   3.7057057e+00             NaN
   3.7117117e+00             NaN
   3.7177177e+00             NaN
   3.7237237e+00             NaN
   3.7297297e+00             NaN
   3.7357357e+00             NaN
   3.7417417e+00             NaN
   3.7477477e+00             NaN
   3.7537538e+00             NaN
   3.7597598e+00             NaN
   3.7657658e+00             NaN
   3.7717718e+00             NaN
   3.7777778e+00             NaN
   3.7837838e+00             NaN
   3.7897898e+00             NaN
   3.7957958e+00             NaN
   3.8018018e+00             NaN
   3.8078078e+00             NaN
   3.8138138e+00             NaN
   3.8198198e+00             NaN
   3.8258258e+00             NaN
   3.8318318e+00             NaN
   3.8378378e+00             NaN
   3.8438438e+00             NaN
   3.8498498e+00             NaN
   3.8558559e+00             NaN
   3.8618619e+00             NaN
   3.8678679e+00             NaN
   3.8738739e+00             NaN
   3.8798799e+00             NaN
   3.8858859e+00             NaN
   3.8918919e+00             NaN
   3.8978979e+00             NaN
   3.9039039e+00             NaN
   3.9099099e+00             NaN
   3.9159159e+00             NaN
   3.9219219e+00             NaN
   3.9279279e+00             NaN
   3.9339339e+00             NaN
   3.9399399e+00             NaN
   3.9459459e+00             NaN
   3.9519520e+00             NaN
   3.9579580e+00             NaN
   3.9639640e+00             NaN
   3.9699700e+00             NaN
   3.9759760e+00             NaN
   3.9819820e+00             NaN
   3.9879880e+00             NaN
   3.9939940e+00             NaN
   4.0000000e+00             NaN
   4.0060060e+00             NaN
   4.0120120e+00             NaN
   4.0180180e+00             NaN
   4.0240240e+00             NaN
   4.0300300e+00             NaN
   4.0360360e+00             NaN
   4.0420420e+00             NaN
   4.0480480e+00             NaN
   4.0540541e+00             NaN
   4.0600601e+00             NaN
   4.0660661e+00             NaN
   4.0720721e+00             NaN
   4.0780781e+00             NaN
   4.0840841e+00             NaN
   4.0900901e+00             NaN
   4.0960961e+00             NaN
   4.1021021e+00             NaN
   4.1081081e+00             NaN
   4.1141141e+00             NaN
   4.1201201e+00             NaN
   4.1261261e+00             NaN
   4.1321321e+00             NaN
   4.1381381e+00             NaN
   4.1441441e+00             NaN
   4.1501502e+00             NaN
   4.1561562e+00             NaN
   4.1621622e+00             NaN
   4.1681682e+00             NaN
   4.1741742e+00             NaN
   4.1801802e+00             NaN
   4.1861862e+00             NaN
   4.1921922e+00             NaN
   4.1981982e+00             NaN
   4.2042042e+00             NaN
   4.2102102e+00             NaN
   4.2162162e+00             NaN
   4.2222222e+00             NaN
   4.2282282e+00             NaN
   4.2342342e+00             NaN
   4.2402402e+00             NaN
   4.2462462e+00             NaN
   4.2522523e+00             NaN
   4.2582583e+00             NaN
   4.2642643e+00             NaN
   4.2702703e+00             NaN
   4.2762763e+00             NaN
   4.2822823e+00             NaN
   4.2882883e+00             NaN
   4.2942943e+00             NaN
   4.3003003e+00             NaN
   4.3063063e+00             NaN
   4.3123123e+00             NaN
   4.3183183e+00             NaN
   4.3243243e+00             NaN
   4.3303303e+00             NaN
   4.3363363e+00             NaN
   4.3423423e+00             NaN
   4.3483483e+00             NaN
   4.3543544e+00             NaN
   4.3603604e+00             NaN
   4.3663664e+00             NaN
   4.3723724e+00             NaN
   4.3783784e+00             NaN
   4.3843844e+00             NaN
   4.3903904e+00             NaN
   4.3963964e+00             NaN
   4.4024024e+00             NaN
   4.4084084e+00             NaN
   4.4144144e+00             NaN
   4.4204204e+00             NaN
   4.4264264e+00             NaN
   4.4324324e+00             NaN
   4.4384384e+00             NaN
   4.4444444e+00             NaN
   4.4504505e+00             NaN
   4.4564565e+00             NaN
   4.4624625e+00             NaN
   4.4684685e+00             NaN
   4.4744745e+00             NaN
   4.4804805e+00             NaN
   4.4864865e+00             NaN
   4.4924925e+00             NaN
   4.4984985e+00             NaN
   4.5045045e+00             NaN
   4.5105105e+00             NaN
   4.5165165e+00             NaN
   4.5225225e+00             NaN
   4.5285285e+00             NaN
   4.5345345e+00             NaN
   4.5405405e+00             NaN
   4.5465465e+00             NaN
   4.5525526e+00             NaN
   4.5585586e+00             NaN
   4.5645646e+00             NaN
   4.5705706e+00             NaN
   4.5765766e+00             NaN
   4.5825826e+00             NaN
   4.5885886e+00             NaN
   4.5945946e+00             NaN
   4.6006006e+00             NaN
   4.6066066e+00             NaN
   4.6126126e+00             NaN
   4.6186186e+00             NaN
   4.6246246e+00             NaN
   4.6306306e+00             NaN
   4.6366366e+00             NaN
   4.6426426e+00             NaN
   4.6486486e+00             NaN
   4.6546547e+00             NaN
   4.6606607e+00             NaN
   4.6666667e+00             NaN
   4.6726727e+00             NaN
   4.6786787e+00             NaN
   4.6846847e+00             NaN
   4.6906907e+00             NaN
   4.6966967e+00             NaN
   4.7027027e+00             NaN
   4.7087087e+00             NaN
   4.7147147e+00             NaN
   4.7207207e+00             NaN
   4.7267267e+00             NaN
   4.7327327e+00             NaN
   4.7387387e+00             NaN
   4.7447447e+00             NaN
   4.7507508e+00             NaN
   4.7567568e+00             NaN
   4.7627628e+00             NaN
   4.7687688e+00             NaN
   4.7747748e+00             NaN
   4.7807808e+00             NaN
   4.7867868e+00             NaN
   4.7927928e+00             NaN
   4.7987988e+00             NaN
   4.8048048e+00             NaN
   4.8108108e+00             NaN
   4.8168168e+00             NaN
   4.8228228e+00             NaN
   4.8288288e+00             NaN
   4.8348348e+00             NaN
   4.8408408e+00             NaN
   4.8468468e+00             NaN
   4.8528529e+00             NaN
   4.8588589e+00             NaN
   4.8648649e+00             NaN
   4.8708709e+00             NaN
   4.8768769e+00             NaN
   4.8828829e+00             NaN
   4.8888889e+00             NaN
   4.8948949e+00             NaN
   4.9009009e+00             NaN
   4.9069069e+00             NaN
   4.9129129e+00             NaN
   4.9189189e+00             NaN
   4.9249249e+00             NaN
   4.9309309e+00             NaN
   4.9369369e+00             NaN
   4.9429429e+00             NaN
   4.9489489e+00             NaN
   4.9549550e+00             NaN
   4.9609610e+00             NaN
   4.9669670e+00             NaN
   4.9729730e+00             NaN
   4.9789790e+00             NaN
   4.9849850e+00             NaN
   4.9909910e+00             NaN
   4.9969970e+00             NaN
   5.0030030e+00             NaN
   5.0090090e+00             NaN
   5.0150150e+00             NaN
   5.0210210e+00             NaN
   5.0270270e+00             NaN
   5.0330330e+00             NaN
   5.0390390e+00             NaN
   5.0450450e+00             NaN
   5.0510511e+00             NaN
   5.0570571e+00             NaN
   5.0630631e+00             NaN
   5.0690691e+00             NaN
   5.0750751e+00             NaN
   5.0810811e+00             NaN
   5.0870871e+00             NaN
   5.0930931e+00             NaN
   5.0990991e+00             NaN
   5.1051051e+00             NaN
   5.1111111e+00             NaN
   5.1171171e+00             NaN
   5.1231231e+00             NaN
   5.1291291e+00             NaN
   5.1351351e+00             NaN
   5.1411411e+00             NaN
   5.1471471e+00             NaN
   5.1531532e+00             NaN
   5.1591592e+00             NaN
   5.1651652e+00             NaN
   5.1711712e+00             NaN
   5.1771772e+00             NaN
   5.1831832e+00             NaN
   5.1891892e+00             NaN
   5.1951952e+00             NaN
   5.2012012e+00             NaN
   5.2072072e+00             NaN
   5.2132132e+00             NaN
   5.2192192e+00             NaN
   5.2252252e+00             NaN
   5.2312312e+00             NaN
   5.2372372e+00             NaN
   5.2432432e+00             NaN
   5.2492492e+00             NaN
   5.2552553e+00             NaN
   5.2612613e+00             NaN
   5.2672673e+00             NaN
   5.2732733e+00             NaN
   5.2792793e+00             NaN
   5.2852853e+00             NaN
   5.2912913e+00             NaN
   5.2972973e+00             NaN
   5.3033033e+00             NaN
   5.3093093e+00             NaN
   5.3153153e+00             NaN
   5.3213213e+00             NaN
   5.3273273e+00             NaN
   5.3333333e+00             NaN
   5.3393393e+00             NaN
   5.3453453e+00             NaN
   5.3513514e+00             NaN
   5.3573574e+00             NaN
   5.3633634e+00             NaN
   5.3693694e+00             NaN
   5.3753754e+00             NaN
   5.3813814e+00             NaN
   5.3873874e+00             NaN
   5.3933934e+00             NaN
   5.3993994e+00             NaN
   5.4054054e+00             NaN
   5.4114114e+00             NaN
   5.4174174e+00             NaN
   5.4234234e+00             NaN
   5.4294294e+00             NaN
   5.4354354e+00             NaN
   5.4414414e+00             NaN
   5.4474474e+00             NaN
   5.4534535e+00             NaN
   5.4594595e+00             NaN
   5.4654655e+00             NaN
   5.4714715e+00             NaN
   5.4774775e+00             NaN
   5.4834835e+00             NaN
   5.4894895e+00             NaN
   5.4954955e+00             NaN
   5.5015015e+00             NaN
   5.5075075e+00             NaN
   5.5135135e+00             NaN
   5.5195195e+00             NaN
   5.5255255e+00             NaN
   5.5315315e+00             NaN
   5.5375375e+00             NaN
   5.5435435e+00             NaN
   5.5495495e+00             NaN
   5.5555556e+00             NaN
   5.5615616e+00             NaN
   5.5675676e+00             NaN
   5.5735736e+00             NaN
   5.5795796e+00             NaN
   5.5855856e+00             NaN
   5.5915916e+00             NaN
   5.5975976e+00             NaN
   5.6036036e+00             NaN
   5.6096096e+00             NaN
   5.6156156e+00             NaN
   5.6216216e+00             NaN
   5.6276276e+00             NaN
   5.6336336e+00             NaN
   5.6396396e+00             NaN
   5.6456456e+00             NaN
   5.6516517e+00             NaN
   5.6576577e+00             NaN
   5.6636637e+00             NaN
   5.6696697e+00             NaN
   5.6756757e+00             NaN
   5.6816817e+00             NaN
   5.6876877e+00             NaN
   5.6936937e+00             NaN
   5.6996997e+00             NaN
   5.7057057e+00             NaN
   5.7117117e+00             NaN
   5.7177177e+00             NaN
   5.7237237e+00             NaN
   5.7297297e+00             NaN
   5.7357357e+00             NaN
   5.7417417e+00             NaN
   5.7477477e+00             NaN
   5.7537538e+00             NaN
   5.7597598e+00             NaN
   5.7657658e+00             NaN
   5.7717718e+00             NaN
   5.7777778e+00             NaN
   5.7837838e+00             NaN
   5.7897898e+00             NaN
   5.7957958e+00             NaN
   5.8018018e+00             NaN
   5.8078078e+00             NaN
   5.8138138e+00             NaN
   5.8198198e+00             NaN
   5.8258258e+00             NaN
   5.8318318e+00             NaN
   5.8378378e+00             NaN
   5.8438438e+00             NaN
   5.8498498e+00             NaN
   5.8558559e+00             NaN
   5.8618619e+00             NaN
   5.8678679e+00             NaN
   5.8738739e+00             NaN
   5.8798799e+00             NaN
   5.8858859e+00             NaN
   5.8918919e+00             NaN
   5.8978979e+00             NaN
   5.9039039e+00             NaN
   5.9099099e+00             NaN
   5.9159159e+00             NaN
   5.9219219e+00             NaN
   5.9279279e+00             NaN
   5.9339339e+00             NaN
   5.9399399e+00             NaN
   5.9459459e+00             NaN
   5.9519520e+00             NaN
   5.9579580e+00             NaN
   5.9639640e+00             NaN
   5.9699700e+00             NaN
   5.9759760e+00             NaN
   5.9819820e+00             NaN
   5.9879880e+00             NaN
   5.9939940e+00             NaN
   6.0000000e+00             NaN


==> tracking_duration_Nt_1_opt.dat <==
   1.0000000e+00   1.7453333e-02
   1.0090090e+00   1.7453333e-02
   1.0180180e+00   1.7453333e-02
   1.0270270e+00   1.7453333e-02
   1.0360360e+00   1.7453333e-02
   1.0450450e+00   1.7453333e-02
   1.0540541e+00   1.7453333e-02
   1.0630631e+00   1.7453333e-02
   1.0720721e+00   1.7453333e-02
   1.0810811e+00   1.7453333e-02
   1.0900901e+00   1.7453333e-02
   1.0990991e+00   1.7453333e-02
   1.1081081e+00   1.7453333e-02
   1.1171171e+00   1.7453333e-02
   1.1261261e+00   1.7453333e-02
   1.1351351e+00   1.7453333e-02
   1.1441441e+00   1.7453333e-02
   1.1531532e+00   1.7453333e-02
   1.1621622e+00   1.7453333e-02
   1.1711712e+00   1.7453333e-02
   1.1801802e+00   1.7453333e-02
   1.1891892e+00   1.7453333e-02
   1.1981982e+00   1.7453333e-02
   1.2072072e+00   1.7453333e-02
   1.2162162e+00   1.7453333e-02
   1.2252252e+00   1.7453333e-02
   1.2342342e+00   1.7453333e-02
   1.2432432e+00   1.7453333e-02
   1.2522523e+00   1.7453333e-02
   1.2612613e+00   1.7453333e-02
   1.2702703e+00   1.7453333e-02
   1.2792793e+00   1.7453333e-02
   1.2882883e+00   1.7453333e-02
   1.2972973e+00   1.7453333e-02
   1.3063063e+00   1.7453333e-02
   1.3153153e+00   1.7453333e-02
   1.3243243e+00   1.7453333e-02
   1.3333333e+00   1.7453333e-02
   1.3423423e+00   1.7453333e-02
   1.3513514e+00   1.7453333e-02
   1.3603604e+00   1.7453333e-02
   1.3693694e+00   1.7453333e-02
   1.3783784e+00   1.7453333e-02
   1.3873874e+00   1.7453333e-02
   1.3963964e+00   1.7453333e-02
   1.4054054e+00   1.7453333e-02
   1.4144144e+00   1.7453333e-02
   1.4234234e+00   1.7453333e-02
   1.4324324e+00   1.7453333e-02
   1.4414414e+00   1.7453333e-02
   1.4504505e+00   1.7453333e-02
   1.4594595e+00   1.7453333e-02
   1.4684685e+00   1.7453333e-02
   1.4774775e+00   1.7453333e-02
   1.4864865e+00   1.7453333e-02
   1.4954955e+00   1.7453333e-02
   1.5045045e+00   1.7453333e-02
   1.5135135e+00   1.7453333e-02
   1.5225225e+00   1.7453333e-02
   1.5315315e+00   1.7453333e-02
   1.5405405e+00   1.7453333e-02
   1.5495495e+00   1.7453333e-02
   1.5585586e+00   1.7453333e-02
   1.5675676e+00   1.7453333e-02
   1.5765766e+00   1.7453333e-02
   1.5855856e+00   1.7453333e-02
   1.5945946e+00   1.7453333e-02
   1.6036036e+00   1.7453333e-02
   1.6126126e+00   1.7453333e-02
   1.6216216e+00   1.7453333e-02
   1.6306306e+00   1.7453333e-02
   1.6396396e+00   1.7453333e-02
   1.6486486e+00   1.7453333e-02
   1.6576577e+00   1.7453333e-02
   1.6666667e+00   1.7453333e-02
   1.6756757e+00   1.7453333e-02
   1.6846847e+00   1.7453333e-02
   1.6936937e+00   1.7453333e-02
   1.7027027e+00   1.7453333e-02
   1.7117117e+00   1.7453333e-02
   1.7207207e+00   1.7453333e-02
   1.7297297e+00   1.7453333e-02
   1.7387387e+00   1.7453333e-02
   1.7477477e+00   1.7453333e-02
   1.7567568e+00   1.7453333e-02
   1.7657658e+00   1.7453333e-02
   1.7747748e+00   1.7453333e-02
   1.7837838e+00   1.7453333e-02
   1.7927928e+00   1.7453333e-02
   1.8018018e+00   1.7453333e-02
   1.8108108e+00   1.7453333e-02
   1.8198198e+00   1.7453333e-02
   1.8288288e+00   1.7453333e-02
   1.8378378e+00   1.7453333e-02
   1.8468468e+00   1.7453333e-02
   1.8558559e+00   1.7453333e-02
   1.8648649e+00   1.7453333e-02
   1.8738739e+00   1.7453333e-02
   1.8828829e+00   1.7453333e-02
   1.8918919e+00   1.7453333e-02
   1.9009009e+00   1.7453333e-02
   1.9099099e+00   1.7453333e-02
   1.9189189e+00   1.7453333e-02
   1.9279279e+00   1.7453333e-02
   1.9369369e+00   1.7453333e-02
   1.9459459e+00   1.7453333e-02
   1.9549550e+00   1.7453333e-02
   1.9639640e+00   1.7453333e-02
   1.9729730e+00   1.7453333e-02
   1.9819820e+00   1.7453333e-02
   1.9909910e+00   1.7453333e-02
   2.0000000e+00   3.4906667e-02
   2.0090090e+00   3.4906667e-02
   2.0180180e+00   3.4906667e-02
   2.0270270e+00   3.4906667e-02
   2.0360360e+00   3.4906667e-02
   2.0450450e+00   3.4906667e-02
   2.0540541e+00   3.4906667e-02
   2.0630631e+00   3.4906667e-02
   2.0720721e+00   3.4906667e-02
   2.0810811e+00   3.4906667e-02
   2.0900901e+00   3.4906667e-02
   2.0990991e+00   3.4906667e-02
   2.1081081e+00   3.4906667e-02
   2.1171171e+00   3.4906667e-02
   2.1261261e+00   3.4906667e-02
   2.1351351e+00   3.4906667e-02
   2.1441441e+00   3.4906667e-02
   2.1531532e+00   3.4906667e-02
   2.1621622e+00   3.4906667e-02
   2.1711712e+00   3.4906667e-02
   2.1801802e+00   3.4906667e-02
   2.1891892e+00   3.4906667e-02
   2.1981982e+00   3.4906667e-02
   2.2072072e+00   3.4906667e-02
   2.2162162e+00   3.4906667e-02
   2.2252252e+00   3.4906667e-02
   2.2342342e+00   3.4906667e-02
   2.2432432e+00   3.4906667e-02
   2.2522523e+00   3.4906667e-02
   2.2612613e+00   3.4906667e-02
   2.2702703e+00   3.4906667e-02
   2.2792793e+00   3.4906667e-02
   2.2882883e+00   3.4906667e-02
   2.2972973e+00   3.4906667e-02
   2.3063063e+00   3.4906667e-02
   2.3153153e+00   3.4906667e-02
   2.3243243e+00   3.4906667e-02
   2.3333333e+00   3.4906667e-02
   2.3423423e+00   3.4906667e-02
   2.3513514e+00   3.4906667e-02
   2.3603604e+00   3.4906667e-02
   2.3693694e+00   3.4906667e-02
   2.3783784e+00   3.4906667e-02
   2.3873874e+00   3.4906667e-02
   2.3963964e+00   3.4906667e-02
   2.4054054e+00   3.4906667e-02
   2.4144144e+00   3.4906667e-02
   2.4234234e+00   3.4906667e-02
   2.4324324e+00   3.4906667e-02
   2.4414414e+00   3.4906667e-02
   2.4504505e+00   3.4906667e-02
   2.4594595e+00   3.4906667e-02
   2.4684685e+00   3.4906667e-02
   2.4774775e+00   3.4906667e-02
   2.4864865e+00   3.4906667e-02
   2.4954955e+00   3.4906667e-02
   2.5045045e+00   3.4906667e-02
   2.5135135e+00   3.4906667e-02
   2.5225225e+00   3.4906667e-02
   2.5315315e+00   3.4906667e-02
   2.5405405e+00   3.4906667e-02
   2.5495495e+00   3.4906667e-02
   2.5585586e+00   3.4906667e-02
   2.5675676e+00   3.4906667e-02
   2.5765766e+00   3.4906667e-02
   2.5855856e+00   3.4906667e-02
   2.5945946e+00   3.4906667e-02
   2.6036036e+00   3.4906667e-02
   2.6126126e+00   3.4906667e-02
   2.6216216e+00   3.4906667e-02
   2.6306306e+00   3.4906667e-02
   2.6396396e+00   3.4906667e-02
   2.6486486e+00   3.4906667e-02
   2.6576577e+00   3.4906667e-02
   2.6666667e+00   3.4906667e-02
   2.6756757e+00   3.4906667e-02
   2.6846847e+00   3.4906667e-02
   2.6936937e+00   3.4906667e-02
   2.7027027e+00   3.4906667e-02
   2.7117117e+00   3.4906667e-02
   2.7207207e+00   3.4906667e-02
   2.7297297e+00   3.4906667e-02
   2.7387387e+00   3.4906667e-02
   2.7477477e+00   3.4906667e-02
   2.7567568e+00   3.4906667e-02
   2.7657658e+00   3.4906667e-02
   2.7747748e+00   3.4906667e-02
   2.7837838e+00   3.4906667e-02
   2.7927928e+00   3.4906667e-02
   2.8018018e+00   3.4906667e-02
   2.8108108e+00   3.4906667e-02
   2.8198198e+00   3.4906667e-02
   2.8288288e+00   3.4906667e-02
   2.8378378e+00   3.4906667e-02
   2.8468468e+00   3.4906667e-02
   2.8558559e+00   3.4906667e-02
   2.8648649e+00   3.4906667e-02
   2.8738739e+00   3.4906667e-02
   2.8828829e+00   3.4906667e-02
   2.8918919e+00   3.4906667e-02
   2.9009009e+00   3.4906667e-02
   2.9099099e+00   3.4906667e-02
   2.9189189e+00   3.4906667e-02
   2.9279279e+00   3.4906667e-02
   2.9369369e+00   3.4906667e-02
   2.9459459e+00   3.4906667e-02
   2.9549550e+00   3.4906667e-02
   2.9639640e+00   3.4906667e-02
   2.9729730e+00   3.4906667e-02
   2.9819820e+00   3.4906667e-02
   2.9909910e+00   3.4906667e-02
   3.0000000e+00   5.2360000e-02
   3.0090090e+00   5.2360000e-02
   3.0180180e+00   5.2360000e-02
   3.0270270e+00   5.2360000e-02
   3.0360360e+00   5.2360000e-02
   3.0450450e+00   5.2360000e-02
   3.0540541e+00   5.2360000e-02
   3.0630631e+00   5.2360000e-02
   3.0720721e+00   5.2360000e-02
   3.0810811e+00   5.2360000e-02
   3.0900901e+00   5.2360000e-02
   3.0990991e+00   5.2360000e-02
   3.1081081e+00   5.2360000e-02
   3.1171171e+00   5.2360000e-02
   3.1261261e+00   5.2360000e-02
   3.1351351e+00   5.2360000e-02
   3.1441441e+00   5.2360000e-02
   3.1531532e+00   5.2360000e-02
   3.1621622e+00   5.2360000e-02
   3.1711712e+00   5.2360000e-02
   3.1801802e+00   5.2360000e-02
   3.1891892e+00   5.2360000e-02
   3.1981982e+00   5.2360000e-02
   3.2072072e+00   5.2360000e-02
   3.2162162e+00   5.2360000e-02
   3.2252252e+00   5.2360000e-02
   3.2342342e+00   5.2360000e-02
   3.2432432e+00   5.2360000e-02
   3.2522523e+00   5.2360000e-02
   3.2612613e+00   5.2360000e-02
   3.2702703e+00   5.2360000e-02
   3.2792793e+00   5.2360000e-02
   3.2882883e+00   5.2360000e-02
   3.2972973e+00   5.2360000e-02
   3.3063063e+00   5.2360000e-02
   3.3153153e+00   5.2360000e-02
   3.3243243e+00   5.2360000e-02
   3.3333333e+00   5.2360000e-02
   3.3423423e+00   5.2360000e-02
   3.3513514e+00   5.2360000e-02
   3.3603604e+00   5.2360000e-02
   3.3693694e+00   5.2360000e-02
   3.3783784e+00   5.2360000e-02
   3.3873874e+00   5.2360000e-02
   3.3963964e+00   5.2360000e-02
   3.4054054e+00   5.2360000e-02
   3.4144144e+00   5.2360000e-02
   3.4234234e+00   5.2360000e-02
   3.4324324e+00   5.2360000e-02
   3.4414414e+00   5.2360000e-02
   3.4504505e+00   5.2360000e-02
   3.4594595e+00   5.2360000e-02
   3.4684685e+00   5.2360000e-02
   3.4774775e+00   5.2360000e-02
   3.4864865e+00   5.2360000e-02
   3.4954955e+00   5.2360000e-02
   3.5045045e+00   5.2360000e-02
   3.5135135e+00   5.2360000e-02
   3.5225225e+00   5.2360000e-02
   3.5315315e+00   5.2360000e-02
   3.5405405e+00   5.2360000e-02
   3.5495495e+00   5.2360000e-02
   3.5585586e+00   5.2360000e-02
   3.5675676e+00   5.2360000e-02
   3.5765766e+00   5.2360000e-02
   3.5855856e+00   5.2360000e-02
   3.5945946e+00   5.2360000e-02
   3.6036036e+00   5.2360000e-02
   3.6126126e+00   5.2360000e-02
   3.6216216e+00   5.2360000e-02
   3.6306306e+00   5.2360000e-02
   3.6396396e+00   5.2360000e-02
   3.6486486e+00   5.2360000e-02
   3.6576577e+00   5.2360000e-02
   3.6666667e+00   5.2360000e-02
   3.6756757e+00   5.2360000e-02
   3.6846847e+00   5.2360000e-02
   3.6936937e+00   5.2360000e-02
   3.7027027e+00   5.2360000e-02
   3.7117117e+00   5.2360000e-02
   3.7207207e+00   5.2360000e-02
   3.7297297e+00   5.2360000e-02
   3.7387387e+00   5.2360000e-02
   3.7477477e+00   5.2360000e-02
   3.7567568e+00   5.2360000e-02
   3.7657658e+00   5.2360000e-02
   3.7747748e+00   5.2360000e-02
   3.7837838e+00   5.2360000e-02
   3.7927928e+00   5.2360000e-02
   3.8018018e+00   5.2360000e-02
   3.8108108e+00   5.2360000e-02
   3.8198198e+00   5.2360000e-02
   3.8288288e+00   5.2360000e-02
   3.8378378e+00   5.2360000e-02
   3.8468468e+00   5.2360000e-02
   3.8558559e+00   5.2360000e-02
   3.8648649e+00   5.2360000e-02
   3.8738739e+00   5.2360000e-02
   3.8828829e+00   5.2360000e-02
   3.8918919e+00   5.2360000e-02
   3.9009009e+00   5.2360000e-02
   3.9099099e+00   5.2360000e-02
   3.9189189e+00   5.2360000e-02
   3.9279279e+00   5.2360000e-02
   3.9369369e+00   5.2360000e-02
   3.9459459e+00   5.2360000e-02
   3.9549550e+00   5.2360000e-02
   3.9639640e+00   5.2360000e-02
   3.9729730e+00   5.2360000e-02
   3.9819820e+00   5.2360000e-02
   3.9909910e+00   5.2360000e-02
   4.0000000e+00   6.9813333e-02
   4.0090090e+00   6.9813333e-02
   4.0180180e+00   6.9813333e-02
   4.0270270e+00   6.9813333e-02
   4.0360360e+00   6.9813333e-02
   4.0450450e+00   6.9813333e-02
   4.0540541e+00   6.9813333e-02
   4.0630631e+00   6.9813333e-02
   4.0720721e+00   6.9813333e-02
   4.0810811e+00   6.9813333e-02
   4.0900901e+00   6.9813333e-02
   4.0990991e+00   6.9813333e-02
   4.1081081e+00   6.9813333e-02
   4.1171171e+00   6.9813333e-02
   4.1261261e+00   6.9813333e-02
   4.1351351e+00   6.9813333e-02
   4.1441441e+00   6.9813333e-02
   4.1531532e+00   6.9813333e-02
   4.1621622e+00   6.9813333e-02
   4.1711712e+00   6.9813333e-02
   4.1801802e+00   6.9813333e-02
   4.1891892e+00   6.9813333e-02
   4.1981982e+00   6.9813333e-02
   4.2072072e+00   6.9813333e-02
   4.2162162e+00   6.9813333e-02
   4.2252252e+00   6.9813333e-02
   4.2342342e+00   6.9813333e-02
   4.2432432e+00   6.9813333e-02
   4.2522523e+00   6.9813333e-02
   4.2612613e+00   6.9813333e-02
   4.2702703e+00   6.9813333e-02
   4.2792793e+00   6.9813333e-02
   4.2882883e+00   6.9813333e-02
   4.2972973e+00   6.9813333e-02
   4.3063063e+00   6.9813333e-02
   4.3153153e+00   6.9813333e-02
   4.3243243e+00   6.9813333e-02
   4.3333333e+00   6.9813333e-02
   4.3423423e+00   6.9813333e-02
   4.3513514e+00   6.9813333e-02
   4.3603604e+00   6.9813333e-02
   4.3693694e+00   6.9813333e-02
   4.3783784e+00   6.9813333e-02
   4.3873874e+00   6.9813333e-02
   4.3963964e+00   6.9813333e-02
   4.4054054e+00   6.9813333e-02
   4.4144144e+00   6.9813333e-02
   4.4234234e+00   6.9813333e-02
   4.4324324e+00   6.9813333e-02
   4.4414414e+00   6.9813333e-02
   4.4504505e+00   6.9813333e-02
   4.4594595e+00   6.9813333e-02
   4.4684685e+00   6.9813333e-02
   4.4774775e+00   6.9813333e-02
   4.4864865e+00   6.9813333e-02
   4.4954955e+00   6.9813333e-02
   4.5045045e+00   6.9813333e-02
   4.5135135e+00   6.9813333e-02
   4.5225225e+00   6.9813333e-02
   4.5315315e+00   6.9813333e-02
   4.5405405e+00   6.9813333e-02
   4.5495495e+00   6.9813333e-02
   4.5585586e+00   6.9813333e-02
   4.5675676e+00   6.9813333e-02
   4.5765766e+00   6.9813333e-02
   4.5855856e+00   6.9813333e-02
   4.5945946e+00   6.9813333e-02
   4.6036036e+00   6.9813333e-02
   4.6126126e+00   6.9813333e-02
   4.6216216e+00   6.9813333e-02
   4.6306306e+00   6.9813333e-02
   4.6396396e+00   6.9813333e-02
   4.6486486e+00   6.9813333e-02
   4.6576577e+00   6.9813333e-02
   4.6666667e+00   6.9813333e-02
   4.6756757e+00   6.9813333e-02
   4.6846847e+00   6.9813333e-02
   4.6936937e+00   6.9813333e-02
   4.7027027e+00   6.9813333e-02
   4.7117117e+00   6.9813333e-02
   4.7207207e+00   6.9813333e-02
   4.7297297e+00   6.9813333e-02
   4.7387387e+00   6.9813333e-02
   4.7477477e+00   6.9813333e-02
   4.7567568e+00   6.9813333e-02
   4.7657658e+00   6.9813333e-02
   4.7747748e+00   6.9813333e-02
   4.7837838e+00   6.9813333e-02
   4.7927928e+00   6.9813333e-02
   4.8018018e+00   6.9813333e-02
   4.8108108e+00   6.9813333e-02
   4.8198198e+00   6.9813333e-02
   4.8288288e+00   6.9813333e-02
   4.8378378e+00   6.9813333e-02
   4.8468468e+00   6.9813333e-02
   4.8558559e+00   6.9813333e-02
   4.8648649e+00   6.9813333e-02
   4.8738739e+00   6.9813333e-02
   4.8828829e+00   6.9813333e-02
   4.8918919e+00   6.9813333e-02
   4.9009009e+00   6.9813333e-02
   4.9099099e+00   6.9813333e-02
   4.9189189e+00   6.9813333e-02
   4.9279279e+00   6.9813333e-02
   4.9369369e+00   6.9813333e-02
   4.9459459e+00   6.9813333e-02
   4.9549550e+00   6.9813333e-02
   4.9639640e+00   6.9813333e-02
   4.9729730e+00   6.9813333e-02
   4.9819820e+00   6.9813333e-02
   4.9909910e+00   6.9813333e-02
   5.0000000e+00   8.7266667e-02
   5.0090090e+00   8.7266667e-02
   5.0180180e+00   8.7266667e-02
   5.0270270e+00   8.7266667e-02
   5.0360360e+00   8.7266667e-02
   5.0450450e+00   8.7266667e-02
   5.0540541e+00   8.7266667e-02
   5.0630631e+00   8.7266667e-02
   5.0720721e+00   8.7266667e-02
   5.0810811e+00   8.7266667e-02
   5.0900901e+00   8.7266667e-02
   5.0990991e+00   8.7266667e-02
   5.1081081e+00   8.7266667e-02
   5.1171171e+00   8.7266667e-02
   5.1261261e+00   8.7266667e-02
   5.1351351e+00   8.7266667e-02
   5.1441441e+00   8.7266667e-02
   5.1531532e+00   8.7266667e-02
   5.1621622e+00   8.7266667e-02
   5.1711712e+00   8.7266667e-02
   5.1801802e+00   8.7266667e-02
   5.1891892e+00   8.7266667e-02
   5.1981982e+00   8.7266667e-02
   5.2072072e+00   8.7266667e-02
   5.2162162e+00   8.7266667e-02
   5.2252252e+00   8.7266667e-02
   5.2342342e+00   8.7266667e-02
   5.2432432e+00   8.7266667e-02
   5.2522523e+00   8.7266667e-02
   5.2612613e+00   8.7266667e-02
   5.2702703e+00   8.7266667e-02
   5.2792793e+00   8.7266667e-02
   5.2882883e+00   8.7266667e-02
   5.2972973e+00   8.7266667e-02
   5.3063063e+00   8.7266667e-02
   5.3153153e+00   8.7266667e-02
   5.3243243e+00   8.7266667e-02
   5.3333333e+00   8.7266667e-02
   5.3423423e+00   8.7266667e-02
   5.3513514e+00   8.7266667e-02
   5.3603604e+00   8.7266667e-02
   5.3693694e+00   8.7266667e-02
   5.3783784e+00   8.7266667e-02
   5.3873874e+00   8.7266667e-02
   5.3963964e+00   8.7266667e-02
   5.4054054e+00   8.7266667e-02
   5.4144144e+00   8.7266667e-02
   5.4234234e+00   8.7266667e-02
   5.4324324e+00   8.7266667e-02
   5.4414414e+00   8.7266667e-02
   5.4504505e+00   8.7266667e-02
   5.4594595e+00   8.7266667e-02
   5.4684685e+00   8.7266667e-02
   5.4774775e+00   8.7266667e-02
   5.4864865e+00   8.7266667e-02
   5.4954955e+00   8.7266667e-02
   5.5045045e+00   8.7266667e-02
   5.5135135e+00   8.7266667e-02
   5.5225225e+00   8.7266667e-02
   5.5315315e+00   8.7266667e-02
   5.5405405e+00   8.7266667e-02
   5.5495495e+00   8.7266667e-02
   5.5585586e+00   8.7266667e-02
   5.5675676e+00   8.7266667e-02
   5.5765766e+00   8.7266667e-02
   5.5855856e+00   8.7266667e-02
   5.5945946e+00   8.7266667e-02
   5.6036036e+00   8.7266667e-02
   5.6126126e+00   8.7266667e-02
   5.6216216e+00   8.7266667e-02
   5.6306306e+00   8.7266667e-02
   5.6396396e+00   8.7266667e-02
   5.6486486e+00   8.7266667e-02
   5.6576577e+00   8.7266667e-02
   5.6666667e+00   8.7266667e-02
   5.6756757e+00   8.7266667e-02
   5.6846847e+00   8.7266667e-02
   5.6936937e+00   8.7266667e-02
   5.7027027e+00   8.7266667e-02
   5.7117117e+00   8.7266667e-02
   5.7207207e+00   8.7266667e-02
   5.7297297e+00   8.7266667e-02
   5.7387387e+00   8.7266667e-02
   5.7477477e+00   8.7266667e-02
   5.7567568e+00   8.7266667e-02
   5.7657658e+00   8.7266667e-02
   5.7747748e+00   8.7266667e-02
   5.7837838e+00   8.7266667e-02
   5.7927928e+00   8.7266667e-02
   5.8018018e+00   8.7266667e-02
   5.8108108e+00   8.7266667e-02
   5.8198198e+00   8.7266667e-02
   5.8288288e+00   8.7266667e-02
   5.8378378e+00   8.7266667e-02
   5.8468468e+00   8.7266667e-02
   5.8558559e+00   8.7266667e-02
   5.8648649e+00   8.7266667e-02
   5.8738739e+00   8.7266667e-02
   5.8828829e+00   8.7266667e-02
   5.8918919e+00   8.7266667e-02
   5.9009009e+00   8.7266667e-02
   5.9099099e+00   8.7266667e-02
   5.9189189e+00   8.7266667e-02
   5.9279279e+00   8.7266667e-02
   5.9369369e+00   8.7266667e-02
   5.9459459e+00   8.7266667e-02
   5.9549550e+00   8.7266667e-02
   5.9639640e+00   8.7266667e-02
   5.9729730e+00   8.7266667e-02
   5.9819820e+00   8.7266667e-02
   5.9909910e+00   8.7266667e-02
   6.0000000e+00   1.0472000e-01
   6.0090090e+00   1.0472000e-01
   6.0180180e+00   1.0472000e-01
   6.0270270e+00   1.0472000e-01
   6.0360360e+00   1.0472000e-01
   6.0450450e+00   1.0472000e-01
   6.0540541e+00   1.0472000e-01
   6.0630631e+00   1.0472000e-01
   6.0720721e+00   1.0472000e-01
   6.0810811e+00   1.0472000e-01
   6.0900901e+00   1.0472000e-01
   6.0990991e+00   1.0472000e-01
   6.1081081e+00   1.0472000e-01
   6.1171171e+00   1.0472000e-01
   6.1261261e+00   1.0472000e-01
   6.1351351e+00   1.0472000e-01
   6.1441441e+00   1.0472000e-01
   6.1531532e+00   1.0472000e-01
   6.1621622e+00   1.0472000e-01
   6.1711712e+00   1.0472000e-01
   6.1801802e+00   1.0472000e-01
   6.1891892e+00   1.0472000e-01
   6.1981982e+00   1.0472000e-01
   6.2072072e+00   1.0472000e-01
   6.2162162e+00   1.0472000e-01
   6.2252252e+00   1.0472000e-01
   6.2342342e+00   1.0472000e-01
   6.2432432e+00   1.0472000e-01
   6.2522523e+00   1.0472000e-01
   6.2612613e+00   1.0472000e-01
   6.2702703e+00   1.0472000e-01
   6.2792793e+00   1.0472000e-01
   6.2882883e+00   1.0472000e-01
   6.2972973e+00   1.0472000e-01
   6.3063063e+00   1.0472000e-01
   6.3153153e+00   1.0472000e-01
   6.3243243e+00   1.0472000e-01
   6.3333333e+00   1.0472000e-01
   6.3423423e+00   1.0472000e-01
   6.3513514e+00   1.0472000e-01
   6.3603604e+00   1.0472000e-01
   6.3693694e+00   1.0472000e-01
   6.3783784e+00   1.0472000e-01
   6.3873874e+00   1.0472000e-01
   6.3963964e+00   1.0472000e-01
   6.4054054e+00   1.0472000e-01
   6.4144144e+00   1.0472000e-01
   6.4234234e+00   1.0472000e-01
   6.4324324e+00   1.0472000e-01
   6.4414414e+00   1.0472000e-01
   6.4504505e+00   1.0472000e-01
   6.4594595e+00   1.0472000e-01
   6.4684685e+00   1.0472000e-01
   6.4774775e+00   1.0472000e-01
   6.4864865e+00   1.0472000e-01
   6.4954955e+00   1.0472000e-01
   6.5045045e+00   1.0472000e-01
   6.5135135e+00   1.0472000e-01
   6.5225225e+00   1.0472000e-01
   6.5315315e+00   1.0472000e-01
   6.5405405e+00   1.0472000e-01
   6.5495495e+00   1.0472000e-01
   6.5585586e+00   1.0472000e-01
   6.5675676e+00   1.0472000e-01
   6.5765766e+00   1.0472000e-01
   6.5855856e+00   1.0472000e-01
   6.5945946e+00   1.0472000e-01
   6.6036036e+00   1.0472000e-01
   6.6126126e+00   1.0472000e-01
   6.6216216e+00   1.0472000e-01
   6.6306306e+00   1.0472000e-01
   6.6396396e+00   1.0472000e-01
   6.6486486e+00   1.0472000e-01
   6.6576577e+00   1.0472000e-01
   6.6666667e+00   1.0472000e-01
   6.6756757e+00   1.0472000e-01
   6.6846847e+00   1.0472000e-01
   6.6936937e+00   1.0472000e-01
   6.7027027e+00   1.0472000e-01
   6.7117117e+00   1.0472000e-01
   6.7207207e+00   1.0472000e-01
   6.7297297e+00   1.0472000e-01
   6.7387387e+00   1.0472000e-01
   6.7477477e+00   1.0472000e-01
   6.7567568e+00   1.0472000e-01
   6.7657658e+00   1.0472000e-01
   6.7747748e+00   1.0472000e-01
   6.7837838e+00   1.0472000e-01
   6.7927928e+00   1.0472000e-01
   6.8018018e+00   1.0472000e-01
   6.8108108e+00   1.0472000e-01
   6.8198198e+00   1.0472000e-01
   6.8288288e+00   1.0472000e-01
   6.8378378e+00   1.0472000e-01
   6.8468468e+00   1.0472000e-01
   6.8558559e+00   1.0472000e-01
   6.8648649e+00   1.0472000e-01
   6.8738739e+00   1.0472000e-01
   6.8828829e+00   1.0472000e-01
   6.8918919e+00   1.0472000e-01
   6.9009009e+00   1.0472000e-01
   6.9099099e+00   1.0472000e-01
   6.9189189e+00   1.0472000e-01
   6.9279279e+00   1.0472000e-01
   6.9369369e+00   1.0472000e-01
   6.9459459e+00   1.0472000e-01
   6.9549550e+00   1.0472000e-01
   6.9639640e+00   1.0472000e-01
   6.9729730e+00   1.0472000e-01
   6.9819820e+00   1.0472000e-01
   6.9909910e+00   1.0472000e-01
   7.0000000e+00   1.2217333e-01
   7.0090090e+00   1.2217333e-01
   7.0180180e+00   1.2217333e-01
   7.0270270e+00   1.2217333e-01
   7.0360360e+00   1.2217333e-01
   7.0450450e+00   1.2217333e-01
   7.0540541e+00   1.2217333e-01
   7.0630631e+00   1.2217333e-01
   7.0720721e+00   1.2217333e-01
   7.0810811e+00   1.2217333e-01
   7.0900901e+00   1.2217333e-01
   7.0990991e+00   1.2217333e-01
   7.1081081e+00   1.2217333e-01
   7.1171171e+00   1.2217333e-01
   7.1261261e+00   1.2217333e-01
   7.1351351e+00   1.2217333e-01
   7.1441441e+00   1.2217333e-01
   7.1531532e+00   1.2217333e-01
   7.1621622e+00   1.2217333e-01
   7.1711712e+00   1.2217333e-01
   7.1801802e+00   1.2217333e-01
   7.1891892e+00   1.2217333e-01
   7.1981982e+00   1.2217333e-01
   7.2072072e+00   1.2217333e-01
   7.2162162e+00   1.2217333e-01
   7.2252252e+00   1.2217333e-01
   7.2342342e+00   1.2217333e-01
   7.2432432e+00   1.2217333e-01
   7.2522523e+00   1.2217333e-01
   7.2612613e+00   1.2217333e-01
   7.2702703e+00   1.2217333e-01
   7.2792793e+00   1.2217333e-01
   7.2882883e+00   1.2217333e-01
   7.2972973e+00   1.2217333e-01
   7.3063063e+00   1.2217333e-01
   7.3153153e+00   1.2217333e-01
   7.3243243e+00   1.2217333e-01
   7.3333333e+00   1.2217333e-01
   7.3423423e+00   1.2217333e-01
   7.3513514e+00   1.2217333e-01
   7.3603604e+00   1.2217333e-01
   7.3693694e+00   1.2217333e-01
   7.3783784e+00   1.2217333e-01
   7.3873874e+00   1.2217333e-01
   7.3963964e+00   1.2217333e-01
   7.4054054e+00   1.2217333e-01
   7.4144144e+00   1.2217333e-01
   7.4234234e+00   1.2217333e-01
   7.4324324e+00   1.2217333e-01
   7.4414414e+00   1.2217333e-01
   7.4504505e+00   1.2217333e-01
   7.4594595e+00   1.2217333e-01
   7.4684685e+00   1.2217333e-01
   7.4774775e+00   1.2217333e-01
   7.4864865e+00   1.2217333e-01
   7.4954955e+00   1.2217333e-01
   7.5045045e+00   1.2217333e-01
   7.5135135e+00   1.2217333e-01
   7.5225225e+00   1.2217333e-01
   7.5315315e+00   1.2217333e-01
   7.5405405e+00   1.2217333e-01
   7.5495495e+00   1.2217333e-01
   7.5585586e+00   1.2217333e-01
   7.5675676e+00   1.2217333e-01
   7.5765766e+00   1.2217333e-01
   7.5855856e+00   1.2217333e-01
   7.5945946e+00   1.2217333e-01
   7.6036036e+00   1.2217333e-01
   7.6126126e+00   1.2217333e-01
   7.6216216e+00   1.2217333e-01
   7.6306306e+00   1.2217333e-01
   7.6396396e+00   1.2217333e-01
   7.6486486e+00   1.2217333e-01
   7.6576577e+00   1.2217333e-01
   7.6666667e+00   1.2217333e-01
   7.6756757e+00   1.2217333e-01
   7.6846847e+00   1.2217333e-01
   7.6936937e+00   1.2217333e-01
   7.7027027e+00   1.2217333e-01
   7.7117117e+00   1.2217333e-01
   7.7207207e+00   1.2217333e-01
   7.7297297e+00   1.2217333e-01
   7.7387387e+00   1.2217333e-01
   7.7477477e+00   1.2217333e-01
   7.7567568e+00   1.2217333e-01
   7.7657658e+00   1.2217333e-01
   7.7747748e+00   1.2217333e-01
   7.7837838e+00   1.2217333e-01
   7.7927928e+00   1.2217333e-01
   7.8018018e+00   1.2217333e-01
   7.8108108e+00   1.2217333e-01
   7.8198198e+00   1.2217333e-01
   7.8288288e+00   1.2217333e-01
   7.8378378e+00   1.2217333e-01
   7.8468468e+00   1.2217333e-01
   7.8558559e+00   1.2217333e-01
   7.8648649e+00   1.2217333e-01
   7.8738739e+00   1.2217333e-01
   7.8828829e+00   1.2217333e-01
   7.8918919e+00   1.2217333e-01
   7.9009009e+00   1.2217333e-01
   7.9099099e+00   1.2217333e-01
   7.9189189e+00   1.2217333e-01
   7.9279279e+00   1.2217333e-01
   7.9369369e+00   1.2217333e-01
   7.9459459e+00   1.2217333e-01
   7.9549550e+00   1.2217333e-01
   7.9639640e+00   1.2217333e-01
   7.9729730e+00   1.2217333e-01
   7.9819820e+00   1.2217333e-01
   7.9909910e+00   1.2217333e-01
   8.0000000e+00   1.3962667e-01
   8.0090090e+00   1.3962667e-01
   8.0180180e+00   1.3962667e-01
   8.0270270e+00   1.3962667e-01
   8.0360360e+00   1.3962667e-01
   8.0450450e+00   1.3962667e-01
   8.0540541e+00   1.3962667e-01
   8.0630631e+00   1.3962667e-01
   8.0720721e+00   1.3962667e-01
   8.0810811e+00   1.3962667e-01
   8.0900901e+00   1.3962667e-01
   8.0990991e+00   1.3962667e-01
   8.1081081e+00   1.3962667e-01
   8.1171171e+00   1.3962667e-01
   8.1261261e+00   1.3962667e-01
   8.1351351e+00   1.3962667e-01
   8.1441441e+00   1.3962667e-01
   8.1531532e+00   1.3962667e-01
   8.1621622e+00   1.3962667e-01
   8.1711712e+00   1.3962667e-01
   8.1801802e+00   1.3962667e-01
   8.1891892e+00   1.3962667e-01
   8.1981982e+00   1.3962667e-01
   8.2072072e+00   1.3962667e-01
   8.2162162e+00   1.3962667e-01
   8.2252252e+00   1.3962667e-01
   8.2342342e+00   1.3962667e-01
   8.2432432e+00   1.3962667e-01
   8.2522523e+00   1.3962667e-01
   8.2612613e+00   1.3962667e-01
   8.2702703e+00   1.3962667e-01
   8.2792793e+00   1.3962667e-01
   8.2882883e+00   1.3962667e-01
   8.2972973e+00   1.3962667e-01
   8.3063063e+00   1.3962667e-01
   8.3153153e+00   1.3962667e-01
   8.3243243e+00   1.3962667e-01
   8.3333333e+00   1.3962667e-01
   8.3423423e+00   1.3962667e-01
   8.3513514e+00   1.3962667e-01
   8.3603604e+00   1.3962667e-01
   8.3693694e+00   1.3962667e-01
   8.3783784e+00   1.3962667e-01
   8.3873874e+00   1.3962667e-01
   8.3963964e+00   1.3962667e-01
   8.4054054e+00   1.3962667e-01
   8.4144144e+00   1.3962667e-01
   8.4234234e+00   1.3962667e-01
   8.4324324e+00   1.3962667e-01
   8.4414414e+00   1.3962667e-01
   8.4504505e+00   1.3962667e-01
   8.4594595e+00   1.3962667e-01
   8.4684685e+00   1.3962667e-01
   8.4774775e+00   1.3962667e-01
   8.4864865e+00   1.3962667e-01
   8.4954955e+00   1.3962667e-01
   8.5045045e+00   1.3962667e-01
   8.5135135e+00   1.3962667e-01
   8.5225225e+00   1.3962667e-01
   8.5315315e+00   1.3962667e-01
   8.5405405e+00   1.3962667e-01
   8.5495495e+00   1.3962667e-01
   8.5585586e+00   1.3962667e-01
   8.5675676e+00   1.3962667e-01
   8.5765766e+00   1.3962667e-01
   8.5855856e+00   1.3962667e-01
   8.5945946e+00   1.3962667e-01
   8.6036036e+00   1.3962667e-01
   8.6126126e+00   1.3962667e-01
   8.6216216e+00   1.3962667e-01
   8.6306306e+00   1.3962667e-01
   8.6396396e+00   1.3962667e-01
   8.6486486e+00   1.3962667e-01
   8.6576577e+00   1.3962667e-01
   8.6666667e+00   1.3962667e-01
   8.6756757e+00   1.3962667e-01
   8.6846847e+00   1.3962667e-01
   8.6936937e+00   1.3962667e-01
   8.7027027e+00   1.3962667e-01
   8.7117117e+00   1.3962667e-01
   8.7207207e+00   1.3962667e-01
   8.7297297e+00   1.3962667e-01
   8.7387387e+00   1.3962667e-01
   8.7477477e+00   1.3962667e-01
   8.7567568e+00   1.3962667e-01
   8.7657658e+00   1.3962667e-01
   8.7747748e+00   1.3962667e-01
   8.7837838e+00   1.3962667e-01
   8.7927928e+00   1.3962667e-01
   8.8018018e+00   1.3962667e-01
   8.8108108e+00   1.3962667e-01
   8.8198198e+00   1.3962667e-01
   8.8288288e+00   1.3962667e-01
   8.8378378e+00   1.3962667e-01
   8.8468468e+00   1.3962667e-01
   8.8558559e+00   1.3962667e-01
   8.8648649e+00   1.3962667e-01
   8.8738739e+00   1.3962667e-01
   8.8828829e+00   1.3962667e-01
   8.8918919e+00   1.3962667e-01
   8.9009009e+00   1.3962667e-01
   8.9099099e+00   1.3962667e-01
   8.9189189e+00   1.3962667e-01
   8.9279279e+00   1.3962667e-01
   8.9369369e+00   1.3962667e-01
   8.9459459e+00   1.3962667e-01
   8.9549550e+00   1.3962667e-01
   8.9639640e+00   1.3962667e-01
   8.9729730e+00   1.3962667e-01
   8.9819820e+00   1.3962667e-01
   8.9909910e+00   1.3962667e-01
   9.0000000e+00   1.5708000e-01
   9.0090090e+00   1.5708000e-01
   9.0180180e+00   1.5708000e-01
   9.0270270e+00   1.5708000e-01
   9.0360360e+00   1.5708000e-01
   9.0450450e+00   1.5708000e-01
   9.0540541e+00   1.5708000e-01
   9.0630631e+00   1.5708000e-01
   9.0720721e+00   1.5708000e-01
   9.0810811e+00   1.5708000e-01
   9.0900901e+00   1.5708000e-01
   9.0990991e+00   1.5708000e-01
   9.1081081e+00   1.5708000e-01
   9.1171171e+00   1.5708000e-01
   9.1261261e+00   1.5708000e-01
   9.1351351e+00   1.5708000e-01
   9.1441441e+00   1.5708000e-01
   9.1531532e+00   1.5708000e-01
   9.1621622e+00   1.5708000e-01
   9.1711712e+00   1.5708000e-01
   9.1801802e+00   1.5708000e-01
   9.1891892e+00   1.5708000e-01
   9.1981982e+00   1.5708000e-01
   9.2072072e+00   1.5708000e-01
   9.2162162e+00   1.5708000e-01
   9.2252252e+00   1.5708000e-01
   9.2342342e+00   1.5708000e-01
   9.2432432e+00   1.5708000e-01
   9.2522523e+00   1.5708000e-01
   9.2612613e+00   1.5708000e-01
   9.2702703e+00   1.5708000e-01
   9.2792793e+00   1.5708000e-01
   9.2882883e+00   1.5708000e-01
   9.2972973e+00   1.5708000e-01
   9.3063063e+00   1.5708000e-01
   9.3153153e+00   1.5708000e-01
   9.3243243e+00   1.5708000e-01
   9.3333333e+00   1.5708000e-01
   9.3423423e+00   1.5708000e-01
   9.3513514e+00   1.5708000e-01
   9.3603604e+00   1.5708000e-01
   9.3693694e+00   1.5708000e-01
   9.3783784e+00   1.5708000e-01
   9.3873874e+00   1.5708000e-01
   9.3963964e+00   1.5708000e-01
   9.4054054e+00   1.5708000e-01
   9.4144144e+00   1.5708000e-01
   9.4234234e+00   1.5708000e-01
   9.4324324e+00   1.5708000e-01
   9.4414414e+00   1.5708000e-01
   9.4504505e+00   1.5708000e-01
   9.4594595e+00   1.5708000e-01
   9.4684685e+00   1.5708000e-01
   9.4774775e+00   1.5708000e-01
   9.4864865e+00   1.5708000e-01
   9.4954955e+00   1.5708000e-01
   9.5045045e+00   1.5708000e-01
   9.5135135e+00   1.5708000e-01
   9.5225225e+00   1.5708000e-01
   9.5315315e+00   1.5708000e-01
   9.5405405e+00   1.5708000e-01
   9.5495495e+00   1.5708000e-01
   9.5585586e+00   1.5708000e-01
   9.5675676e+00   1.5708000e-01
   9.5765766e+00   1.5708000e-01
   9.5855856e+00   1.5708000e-01
   9.5945946e+00   1.5708000e-01
   9.6036036e+00   1.5708000e-01
   9.6126126e+00   1.5708000e-01
   9.6216216e+00   1.5708000e-01
   9.6306306e+00   1.5708000e-01
   9.6396396e+00   1.5708000e-01
   9.6486486e+00   1.5708000e-01
   9.6576577e+00   1.5708000e-01
   9.6666667e+00   1.5708000e-01
   9.6756757e+00   1.5708000e-01
   9.6846847e+00   1.5708000e-01
   9.6936937e+00   1.5708000e-01
   9.7027027e+00   1.5708000e-01
   9.7117117e+00   1.5708000e-01
   9.7207207e+00   1.5708000e-01
   9.7297297e+00   1.5708000e-01
   9.7387387e+00   1.5708000e-01
   9.7477477e+00   1.5708000e-01
   9.7567568e+00   1.5708000e-01
   9.7657658e+00   1.5708000e-01
   9.7747748e+00   1.5708000e-01
   9.7837838e+00   1.5708000e-01
   9.7927928e+00   1.5708000e-01
   9.8018018e+00   1.5708000e-01
   9.8108108e+00   1.5708000e-01
   9.8198198e+00   1.5708000e-01
   9.8288288e+00   1.5708000e-01
   9.8378378e+00   1.5708000e-01
   9.8468468e+00   1.5708000e-01
   9.8558559e+00   1.5708000e-01
   9.8648649e+00   1.5708000e-01
   9.8738739e+00   1.5708000e-01
   9.8828829e+00   1.5708000e-01
   9.8918919e+00   1.5708000e-01
   9.9009009e+00   1.5708000e-01
   9.9099099e+00   1.5708000e-01
   9.9189189e+00   1.5708000e-01
   9.9279279e+00   1.5708000e-01
   9.9369369e+00   1.5708000e-01
   9.9459459e+00   1.5708000e-01
   9.9549550e+00   1.5708000e-01
   9.9639640e+00   1.5708000e-01
   9.9729730e+00   1.5708000e-01
   9.9819820e+00   1.5708000e-01
   9.9909910e+00   1.5708000e-01
   1.0000000e+01   1.7453333e-01


==> tracking_duration_Nt_4_opt.dat <==
   1.0000000e+00   5.9750667e-02
   1.0090090e+00   5.9750667e-02
   1.0180180e+00   5.9750667e-02
   1.0270270e+00   5.9750667e-02
   1.0360360e+00   5.9750667e-02
   1.0450450e+00   5.9750667e-02
   1.0540541e+00   5.9750667e-02
   1.0630631e+00   5.9750667e-02
   1.0720721e+00   5.9750667e-02
   1.0810811e+00   5.9750667e-02
   1.0900901e+00   5.9750667e-02
   1.0990991e+00   5.9750667e-02
   1.1081081e+00   5.9750667e-02
   1.1171171e+00   5.9750667e-02
   1.1261261e+00   5.9750667e-02
   1.1351351e+00   5.9750667e-02
   1.1441441e+00   5.9750667e-02
   1.1531532e+00   5.9750667e-02
   1.1621622e+00   5.9750667e-02
   1.1711712e+00   5.9750667e-02
   1.1801802e+00   5.9750667e-02
   1.1891892e+00   5.9750667e-02
   1.1981982e+00   5.9750667e-02
   1.2072072e+00   5.9750667e-02
   1.2162162e+00   5.9750667e-02
   1.2252252e+00   5.9750667e-02
   1.2342342e+00   5.9750667e-02
   1.2432432e+00   5.9750667e-02
   1.2522523e+00   5.9750667e-02
   1.2612613e+00   5.9750667e-02
   1.2702703e+00   5.9750667e-02
   1.2792793e+00   5.9750667e-02
   1.2882883e+00   5.9750667e-02
   1.2972973e+00   5.9750667e-02
   1.3063063e+00   5.9750667e-02
   1.3153153e+00   5.9750667e-02
   1.3243243e+00   5.9750667e-02
   1.3333333e+00   5.9750667e-02
   1.3423423e+00   5.9750667e-02
   1.3513514e+00   5.9750667e-02
   1.3603604e+00   5.9750667e-02
   1.3693694e+00   5.9750667e-02
   1.3783784e+00   5.9750667e-02
   1.3873874e+00   5.9750667e-02
   1.3963964e+00   5.9750667e-02
   1.4054054e+00   5.9750667e-02
   1.4144144e+00   5.9750667e-02
   1.4234234e+00   5.9750667e-02
   1.4324324e+00   5.9750667e-02
   1.4414414e+00   5.9750667e-02
   1.4504505e+00   5.9750667e-02
   1.4594595e+00   5.9750667e-02
   1.4684685e+00   5.9750667e-02
   1.4774775e+00   5.9750667e-02
   1.4864865e+00   5.9750667e-02
   1.4954955e+00   5.9750667e-02
   1.5045045e+00   5.9750667e-02
   1.5135135e+00   5.9750667e-02
   1.5225225e+00   5.9750667e-02
   1.5315315e+00   5.9750667e-02
   1.5405405e+00   5.9750667e-02
   1.5495495e+00   5.9750667e-02
   1.5585586e+00   5.9750667e-02
   1.5675676e+00   5.9750667e-02
   1.5765766e+00   5.9750667e-02
   1.5855856e+00   5.9750667e-02
   1.5945946e+00   5.9750667e-02
   1.6036036e+00   5.9750667e-02
   1.6126126e+00   5.9750667e-02
   1.6216216e+00   5.9750667e-02
   1.6306306e+00   5.9750667e-02
   1.6396396e+00   5.9750667e-02
   1.6486486e+00   5.9750667e-02
   1.6576577e+00   5.9750667e-02
   1.6666667e+00   5.9750667e-02
   1.6756757e+00   5.9750667e-02
   1.6846847e+00   5.9750667e-02
   1.6936937e+00   5.9750667e-02
   1.7027027e+00   5.9750667e-02
   1.7117117e+00   5.9750667e-02
   1.7207207e+00   5.9750667e-02
   1.7297297e+00   5.9750667e-02
   1.7387387e+00   5.9750667e-02
   1.7477477e+00   5.9750667e-02
   1.7567568e+00   5.9750667e-02
   1.7657658e+00   5.9750667e-02
   1.7747748e+00   5.9750667e-02
   1.7837838e+00   5.9750667e-02
   1.7927928e+00   5.9750667e-02
   1.8018018e+00   5.9750667e-02
   1.8108108e+00   5.9750667e-02
   1.8198198e+00   5.9750667e-02
   1.8288288e+00   5.9750667e-02
   1.8378378e+00   5.9750667e-02
   1.8468468e+00   5.9750667e-02
   1.8558559e+00   5.9750667e-02
   1.8648649e+00   5.9750667e-02
   1.8738739e+00   5.9750667e-02
   1.8828829e+00   5.9750667e-02
   1.8918919e+00   5.9750667e-02
   1.9009009e+00   5.9750667e-02
   1.9099099e+00   5.9750667e-02
   1.9189189e+00   5.9750667e-02
   1.9279279e+00   5.9750667e-02
   1.9369369e+00   5.9750667e-02
   1.9459459e+00   5.9750667e-02
   1.9549550e+00   5.9750667e-02
   1.9639640e+00   5.9750667e-02
   1.9729730e+00   5.9750667e-02
   1.9819820e+00   5.9750667e-02
   1.9909910e+00   5.9750667e-02
   2.0000000e+00   1.1950133e-01
   2.0090090e+00   1.1950133e-01
   2.0180180e+00   1.1950133e-01
   2.0270270e+00   1.1950133e-01
   2.0360360e+00   1.1950133e-01
   2.0450450e+00   1.1950133e-01
   2.0540541e+00   1.1950133e-01
   2.0630631e+00   1.1950133e-01
   2.0720721e+00   1.1950133e-01
   2.0810811e+00   1.1950133e-01
   2.0900901e+00   1.1950133e-01
   2.0990991e+00   1.1950133e-01
   2.1081081e+00   1.1950133e-01
   2.1171171e+00   1.1950133e-01
   2.1261261e+00   1.1950133e-01
   2.1351351e+00   1.1950133e-01
   2.1441441e+00   1.1950133e-01
   2.1531532e+00   1.1950133e-01
   2.1621622e+00   1.1950133e-01
   2.1711712e+00   1.1950133e-01
   2.1801802e+00   1.1950133e-01
   2.1891892e+00   1.1950133e-01
   2.1981982e+00   1.1950133e-01
   2.2072072e+00   1.1950133e-01
   2.2162162e+00   1.1950133e-01
   2.2252252e+00   1.1950133e-01
   2.2342342e+00   1.1950133e-01
   2.2432432e+00   1.1950133e-01
   2.2522523e+00   1.1950133e-01
   2.2612613e+00   1.1950133e-01
   2.2702703e+00   1.1950133e-01
   2.2792793e+00   1.1950133e-01
   2.2882883e+00   1.1950133e-01
   2.2972973e+00   1.1950133e-01
   2.3063063e+00   1.1950133e-01
   2.3153153e+00   1.1950133e-01
   2.3243243e+00   1.1950133e-01
   2.3333333e+00   1.1950133e-01
   2.3423423e+00   1.1950133e-01
   2.3513514e+00   1.1950133e-01
   2.3603604e+00   1.1950133e-01
   2.3693694e+00   1.1950133e-01
   2.3783784e+00   1.1950133e-01
   2.3873874e+00   1.1950133e-01
   2.3963964e+00   1.1950133e-01
   2.4054054e+00   1.1950133e-01
   2.4144144e+00   1.1950133e-01
   2.4234234e+00   1.1950133e-01
   2.4324324e+00   1.1950133e-01
   2.4414414e+00   1.1950133e-01
   2.4504505e+00   1.1950133e-01
   2.4594595e+00   1.1950133e-01
   2.4684685e+00   1.1950133e-01
   2.4774775e+00   1.1950133e-01
   2.4864865e+00   1.1950133e-01
   2.4954955e+00   1.1950133e-01
   2.5045045e+00   1.1950133e-01
   2.5135135e+00   1.1950133e-01
   2.5225225e+00   1.1950133e-01
   2.5315315e+00   1.1950133e-01
   2.5405405e+00   1.1950133e-01
   2.5495495e+00   1.1950133e-01
   2.5585586e+00   1.1950133e-01
   2.5675676e+00   1.1950133e-01
   2.5765766e+00   1.1950133e-01
   2.5855856e+00   1.1950133e-01
   2.5945946e+00   1.1950133e-01
   2.6036036e+00   1.1950133e-01
   2.6126126e+00   1.1950133e-01
   2.6216216e+00   1.1950133e-01
   2.6306306e+00   1.1950133e-01
   2.6396396e+00   1.1950133e-01
   2.6486486e+00   1.1950133e-01
   2.6576577e+00   1.1950133e-01
   2.6666667e+00   1.1950133e-01
   2.6756757e+00   1.1950133e-01
   2.6846847e+00   1.1950133e-01
   2.6936937e+00   1.1950133e-01
   2.7027027e+00   1.1950133e-01
   2.7117117e+00   1.1950133e-01
   2.7207207e+00   1.1950133e-01
   2.7297297e+00   1.1950133e-01
   2.7387387e+00   1.1950133e-01
   2.7477477e+00   1.1950133e-01
   2.7567568e+00   1.1950133e-01
   2.7657658e+00   1.1950133e-01
   2.7747748e+00   1.1950133e-01
   2.7837838e+00   1.1950133e-01
   2.7927928e+00   1.1950133e-01
   2.8018018e+00   1.1950133e-01
   2.8108108e+00   1.1950133e-01
   2.8198198e+00   1.1950133e-01
   2.8288288e+00   1.1950133e-01
   2.8378378e+00   1.1950133e-01
   2.8468468e+00   1.1950133e-01
   2.8558559e+00   1.1950133e-01
   2.8648649e+00   1.1950133e-01
   2.8738739e+00   1.1950133e-01
   2.8828829e+00   1.1950133e-01
   2.8918919e+00   1.1950133e-01
   2.9009009e+00   1.1950133e-01
   2.9099099e+00   1.1950133e-01
   2.9189189e+00   1.1950133e-01
   2.9279279e+00   1.1950133e-01
   2.9369369e+00   1.1950133e-01
   2.9459459e+00   1.1950133e-01
   2.9549550e+00   1.1950133e-01
   2.9639640e+00   1.1950133e-01
   2.9729730e+00   1.1950133e-01
   2.9819820e+00   1.1950133e-01
   2.9909910e+00   1.1950133e-01
   3.0000000e+00   1.7925200e-01
   3.0090090e+00   1.7925200e-01
   3.0180180e+00   1.7925200e-01
   3.0270270e+00   1.7925200e-01
   3.0360360e+00   1.7925200e-01
   3.0450450e+00   1.7925200e-01
   3.0540541e+00   1.7925200e-01
   3.0630631e+00   1.7925200e-01
   3.0720721e+00   1.7925200e-01
   3.0810811e+00   1.7925200e-01
   3.0900901e+00   1.7925200e-01
   3.0990991e+00   1.7925200e-01
   3.1081081e+00   1.7925200e-01
   3.1171171e+00   1.7925200e-01
   3.1261261e+00   1.7925200e-01
   3.1351351e+00   1.7925200e-01
   3.1441441e+00   1.7925200e-01
   3.1531532e+00   1.7925200e-01
   3.1621622e+00   1.7925200e-01
   3.1711712e+00   1.7925200e-01
   3.1801802e+00   1.7925200e-01
   3.1891892e+00   1.7925200e-01
   3.1981982e+00   1.7925200e-01
   3.2072072e+00   1.7925200e-01
   3.2162162e+00   1.7925200e-01
   3.2252252e+00   1.7925200e-01
   3.2342342e+00   1.7925200e-01
   3.2432432e+00   1.7925200e-01
   3.2522523e+00   1.7925200e-01
   3.2612613e+00   1.7925200e-01
   3.2702703e+00   1.7925200e-01
   3.2792793e+00   1.7925200e-01
   3.2882883e+00   1.7925200e-01
   3.2972973e+00   1.7925200e-01
   3.3063063e+00   1.7925200e-01
   3.3153153e+00   1.7925200e-01
   3.3243243e+00   1.7925200e-01
   3.3333333e+00   1.7925200e-01
   3.3423423e+00   1.7925200e-01
   3.3513514e+00   1.7925200e-01
   3.3603604e+00   1.7925200e-01
   3.3693694e+00   1.7925200e-01
   3.3783784e+00   1.7925200e-01
   3.3873874e+00   1.7925200e-01
   3.3963964e+00   1.7925200e-01
   3.4054054e+00   1.7925200e-01
   3.4144144e+00   1.7925200e-01
   3.4234234e+00   1.7925200e-01
   3.4324324e+00   1.7925200e-01
   3.4414414e+00   1.7925200e-01
   3.4504505e+00   1.7925200e-01
   3.4594595e+00   1.7925200e-01
   3.4684685e+00   1.7925200e-01
   3.4774775e+00   1.7925200e-01
   3.4864865e+00   1.7925200e-01
   3.4954955e+00   1.7925200e-01
   3.5045045e+00   1.7925200e-01
   3.5135135e+00   1.7925200e-01
   3.5225225e+00   1.7925200e-01
   3.5315315e+00   1.7925200e-01
   3.5405405e+00   1.7925200e-01
   3.5495495e+00   1.7925200e-01
   3.5585586e+00   1.7925200e-01
   3.5675676e+00   1.7925200e-01
   3.5765766e+00   1.7925200e-01
   3.5855856e+00   1.7925200e-01
   3.5945946e+00   1.7925200e-01
   3.6036036e+00   1.7925200e-01
   3.6126126e+00   1.7925200e-01
   3.6216216e+00   1.7925200e-01
   3.6306306e+00   1.7925200e-01
   3.6396396e+00   1.7925200e-01
   3.6486486e+00   1.7925200e-01
   3.6576577e+00   1.7925200e-01
   3.6666667e+00   1.7925200e-01
   3.6756757e+00   1.7925200e-01
   3.6846847e+00   1.7925200e-01
   3.6936937e+00   1.7925200e-01
   3.7027027e+00   1.7925200e-01
   3.7117117e+00   1.7925200e-01
   3.7207207e+00   1.7925200e-01
   3.7297297e+00   1.7925200e-01
   3.7387387e+00   1.7925200e-01
   3.7477477e+00   1.7925200e-01
   3.7567568e+00   1.7925200e-01
   3.7657658e+00   1.7925200e-01
   3.7747748e+00   1.7925200e-01
   3.7837838e+00   1.7925200e-01
   3.7927928e+00   1.7925200e-01
   3.8018018e+00   1.7925200e-01
   3.8108108e+00   1.7925200e-01
   3.8198198e+00   1.7925200e-01
   3.8288288e+00   1.7925200e-01
   3.8378378e+00   1.7925200e-01
   3.8468468e+00   1.7925200e-01
   3.8558559e+00   1.7925200e-01
   3.8648649e+00   1.7925200e-01
   3.8738739e+00   1.7925200e-01
   3.8828829e+00   1.7925200e-01
   3.8918919e+00   1.7925200e-01
   3.9009009e+00   1.7925200e-01
   3.9099099e+00   1.7925200e-01
   3.9189189e+00   1.7925200e-01
   3.9279279e+00   1.7925200e-01
   3.9369369e+00   1.7925200e-01
   3.9459459e+00   1.7925200e-01
   3.9549550e+00   1.7925200e-01
   3.9639640e+00   1.7925200e-01
   3.9729730e+00   1.7925200e-01
   3.9819820e+00   1.7925200e-01
   3.9909910e+00   1.7925200e-01
   4.0000000e+00   2.3900267e-01
   4.0090090e+00   2.3900267e-01
   4.0180180e+00   2.3900267e-01
   4.0270270e+00   2.3900267e-01
   4.0360360e+00   2.3900267e-01
   4.0450450e+00   2.3900267e-01
   4.0540541e+00   2.3900267e-01
   4.0630631e+00   2.3900267e-01
   4.0720721e+00   2.3900267e-01
   4.0810811e+00   2.3900267e-01
   4.0900901e+00   2.3900267e-01
   4.0990991e+00   2.3900267e-01
   4.1081081e+00   2.3900267e-01
   4.1171171e+00   2.3900267e-01
   4.1261261e+00   2.3900267e-01
   4.1351351e+00   2.3900267e-01
   4.1441441e+00   2.3900267e-01
   4.1531532e+00   2.3900267e-01
   4.1621622e+00   2.3900267e-01
   4.1711712e+00   2.3900267e-01
   4.1801802e+00   2.3900267e-01
   4.1891892e+00   2.3900267e-01
   4.1981982e+00   2.3900267e-01
   4.2072072e+00   2.3900267e-01
   4.2162162e+00   2.3900267e-01
   4.2252252e+00   2.3900267e-01
   4.2342342e+00   2.3900267e-01
   4.2432432e+00   2.3900267e-01
   4.2522523e+00   2.3900267e-01
   4.2612613e+00   2.3900267e-01
   4.2702703e+00   2.3900267e-01
   4.2792793e+00   2.3900267e-01
   4.2882883e+00   2.3900267e-01
   4.2972973e+00   2.3900267e-01
   4.3063063e+00   2.3900267e-01
   4.3153153e+00   2.3900267e-01
   4.3243243e+00   2.3900267e-01
   4.3333333e+00   2.3900267e-01
   4.3423423e+00   2.3900267e-01
   4.3513514e+00   2.3900267e-01
   4.3603604e+00   2.3900267e-01
   4.3693694e+00   2.3900267e-01
   4.3783784e+00   2.3900267e-01
   4.3873874e+00   2.3900267e-01
   4.3963964e+00   2.3900267e-01
   4.4054054e+00   2.3900267e-01
   4.4144144e+00   2.3900267e-01
   4.4234234e+00   2.3900267e-01
   4.4324324e+00   2.3900267e-01
   4.4414414e+00   2.3900267e-01
   4.4504505e+00   2.3900267e-01
   4.4594595e+00   2.3900267e-01
   4.4684685e+00   2.3900267e-01
   4.4774775e+00   2.3900267e-01
   4.4864865e+00   2.3900267e-01
   4.4954955e+00   2.3900267e-01
   4.5045045e+00   2.3900267e-01
   4.5135135e+00   2.3900267e-01
   4.5225225e+00   2.3900267e-01
   4.5315315e+00   2.3900267e-01
   4.5405405e+00   2.3900267e-01
   4.5495495e+00   2.3900267e-01
   4.5585586e+00   2.3900267e-01
   4.5675676e+00   2.3900267e-01
   4.5765766e+00   2.3900267e-01
   4.5855856e+00   2.3900267e-01
   4.5945946e+00   2.3900267e-01
   4.6036036e+00   2.3900267e-01
   4.6126126e+00   2.3900267e-01
   4.6216216e+00   2.3900267e-01
   4.6306306e+00   2.3900267e-01
   4.6396396e+00   2.3900267e-01
   4.6486486e+00   2.3900267e-01
   4.6576577e+00   2.3900267e-01
   4.6666667e+00   2.3900267e-01
   4.6756757e+00   2.3900267e-01
   4.6846847e+00   2.3900267e-01
   4.6936937e+00   2.3900267e-01
   4.7027027e+00   2.3900267e-01
   4.7117117e+00   2.3900267e-01
   4.7207207e+00   2.3900267e-01
   4.7297297e+00   2.3900267e-01
   4.7387387e+00   2.3900267e-01
   4.7477477e+00   2.3900267e-01
   4.7567568e+00   2.3900267e-01
   4.7657658e+00   2.3900267e-01
   4.7747748e+00   2.3900267e-01
   4.7837838e+00   2.3900267e-01
   4.7927928e+00   2.3900267e-01
   4.8018018e+00   2.3900267e-01
   4.8108108e+00   2.3900267e-01
   4.8198198e+00   2.3900267e-01
   4.8288288e+00   2.3900267e-01
   4.8378378e+00   2.3900267e-01
   4.8468468e+00   2.3900267e-01
   4.8558559e+00   2.3900267e-01
   4.8648649e+00   2.3900267e-01
   4.8738739e+00   2.3900267e-01
   4.8828829e+00   2.3900267e-01
   4.8918919e+00   2.3900267e-01
   4.9009009e+00   2.3900267e-01
   4.9099099e+00   2.3900267e-01
   4.9189189e+00   2.3900267e-01
   4.9279279e+00   2.3900267e-01
   4.9369369e+00   2.3900267e-01
   4.9459459e+00   2.3900267e-01
   4.9549550e+00   2.3900267e-01
   4.9639640e+00   2.3900267e-01
   4.9729730e+00   2.3900267e-01
   4.9819820e+00   2.3900267e-01
   4.9909910e+00   2.3900267e-01
   5.0000000e+00   2.9875333e-01
   5.0090090e+00   2.9875333e-01
   5.0180180e+00   2.9875333e-01
   5.0270270e+00   2.9875333e-01
   5.0360360e+00   2.9875333e-01
   5.0450450e+00   2.9875333e-01
   5.0540541e+00   2.9875333e-01
   5.0630631e+00   2.9875333e-01
   5.0720721e+00   2.9875333e-01
   5.0810811e+00   2.9875333e-01
   5.0900901e+00   2.9875333e-01
   5.0990991e+00   2.9875333e-01
   5.1081081e+00   2.9875333e-01
   5.1171171e+00   2.9875333e-01
   5.1261261e+00   2.9875333e-01
   5.1351351e+00   2.9875333e-01
   5.1441441e+00   2.9875333e-01
   5.1531532e+00   2.9875333e-01
   5.1621622e+00   2.9875333e-01
   5.1711712e+00   2.9875333e-01
   5.1801802e+00   2.9875333e-01
   5.1891892e+00   2.9875333e-01
   5.1981982e+00   2.9875333e-01
   5.2072072e+00   2.9875333e-01
   5.2162162e+00   2.9875333e-01
   5.2252252e+00   2.9875333e-01
   5.2342342e+00   2.9875333e-01
   5.2432432e+00   2.9875333e-01
   5.2522523e+00   2.9875333e-01
   5.2612613e+00   2.9875333e-01
   5.2702703e+00   2.9875333e-01
   5.2792793e+00   2.9875333e-01
   5.2882883e+00   2.9875333e-01
   5.2972973e+00   2.9875333e-01
   5.3063063e+00   2.9875333e-01
   5.3153153e+00   2.9875333e-01
   5.3243243e+00   2.9875333e-01
   5.3333333e+00   2.9875333e-01
   5.3423423e+00   2.9875333e-01
   5.3513514e+00   2.9875333e-01
   5.3603604e+00   2.9875333e-01
   5.3693694e+00   2.9875333e-01
   5.3783784e+00   2.9875333e-01
   5.3873874e+00   2.9875333e-01
   5.3963964e+00   2.9875333e-01
   5.4054054e+00   2.9875333e-01
   5.4144144e+00   2.9875333e-01
   5.4234234e+00   2.9875333e-01
   5.4324324e+00   2.9875333e-01
   5.4414414e+00   2.9875333e-01
   5.4504505e+00   2.9875333e-01
   5.4594595e+00   2.9875333e-01
   5.4684685e+00   2.9875333e-01
   5.4774775e+00   2.9875333e-01
   5.4864865e+00   2.9875333e-01
   5.4954955e+00   2.9875333e-01
   5.5045045e+00   2.9875333e-01
   5.5135135e+00   2.9875333e-01
   5.5225225e+00   2.9875333e-01
   5.5315315e+00   2.9875333e-01
   5.5405405e+00   2.9875333e-01
   5.5495495e+00   2.9875333e-01
   5.5585586e+00   2.9875333e-01
   5.5675676e+00   2.9875333e-01
   5.5765766e+00   2.9875333e-01
   5.5855856e+00   2.9875333e-01
   5.5945946e+00   2.9875333e-01
   5.6036036e+00   2.9875333e-01
   5.6126126e+00   2.9875333e-01
   5.6216216e+00   2.9875333e-01
   5.6306306e+00   2.9875333e-01
   5.6396396e+00   2.9875333e-01
   5.6486486e+00   2.9875333e-01
   5.6576577e+00   2.9875333e-01
   5.6666667e+00   2.9875333e-01
   5.6756757e+00   2.9875333e-01
   5.6846847e+00   2.9875333e-01
   5.6936937e+00   2.9875333e-01
   5.7027027e+00   2.9875333e-01
   5.7117117e+00   2.9875333e-01
   5.7207207e+00   2.9875333e-01
   5.7297297e+00   2.9875333e-01
   5.7387387e+00   2.9875333e-01
   5.7477477e+00   2.9875333e-01
   5.7567568e+00   2.9875333e-01
   5.7657658e+00   2.9875333e-01
   5.7747748e+00   2.9875333e-01
   5.7837838e+00   2.9875333e-01
   5.7927928e+00   2.9875333e-01
   5.8018018e+00   2.9875333e-01
   5.8108108e+00   2.9875333e-01
   5.8198198e+00   2.9875333e-01
   5.8288288e+00   2.9875333e-01
   5.8378378e+00   2.9875333e-01
   5.8468468e+00   2.9875333e-01
   5.8558559e+00   2.9875333e-01
   5.8648649e+00   2.9875333e-01
   5.8738739e+00   2.9875333e-01
   5.8828829e+00   2.9875333e-01
   5.8918919e+00   2.9875333e-01
   5.9009009e+00   2.9875333e-01
   5.9099099e+00   2.9875333e-01
   5.9189189e+00   2.9875333e-01
   5.9279279e+00   2.9875333e-01
   5.9369369e+00   2.9875333e-01
   5.9459459e+00   2.9875333e-01
   5.9549550e+00   2.9875333e-01
   5.9639640e+00   2.9875333e-01
   5.9729730e+00   2.9875333e-01
   5.9819820e+00   2.9875333e-01
   5.9909910e+00   2.9875333e-01
   6.0000000e+00   3.5850400e-01
   6.0090090e+00   3.5850400e-01
   6.0180180e+00   3.5850400e-01
   6.0270270e+00   3.5850400e-01
   6.0360360e+00   3.5850400e-01
   6.0450450e+00   3.5850400e-01
   6.0540541e+00   3.5850400e-01
   6.0630631e+00   3.5850400e-01
   6.0720721e+00   3.5850400e-01
   6.0810811e+00   3.5850400e-01
   6.0900901e+00   3.5850400e-01
   6.0990991e+00   3.5850400e-01
   6.1081081e+00   3.5850400e-01
   6.1171171e+00   3.5850400e-01
   6.1261261e+00   3.5850400e-01
   6.1351351e+00   3.5850400e-01
   6.1441441e+00   3.5850400e-01
   6.1531532e+00   3.5850400e-01
   6.1621622e+00   3.5850400e-01
   6.1711712e+00   3.5850400e-01
   6.1801802e+00   3.5850400e-01
   6.1891892e+00   3.5850400e-01
   6.1981982e+00   3.5850400e-01
   6.2072072e+00   3.5850400e-01
   6.2162162e+00   3.5850400e-01
   6.2252252e+00   3.5850400e-01
   6.2342342e+00   3.5850400e-01
   6.2432432e+00   3.5850400e-01
   6.2522523e+00   3.5850400e-01
   6.2612613e+00   3.5850400e-01
   6.2702703e+00   3.5850400e-01
   6.2792793e+00   3.5850400e-01
   6.2882883e+00   3.5850400e-01
   6.2972973e+00   3.5850400e-01
   6.3063063e+00   3.5850400e-01
   6.3153153e+00   3.5850400e-01
   6.3243243e+00   3.5850400e-01
   6.3333333e+00   3.5850400e-01
   6.3423423e+00   3.5850400e-01
   6.3513514e+00   3.5850400e-01
   6.3603604e+00   3.5850400e-01
   6.3693694e+00   3.5850400e-01
   6.3783784e+00   3.5850400e-01
   6.3873874e+00   3.5850400e-01
   6.3963964e+00   3.5850400e-01
   6.4054054e+00   3.5850400e-01
   6.4144144e+00   3.5850400e-01
   6.4234234e+00   3.5850400e-01
   6.4324324e+00   3.5850400e-01
   6.4414414e+00   3.5850400e-01
   6.4504505e+00   3.5850400e-01
   6.4594595e+00   3.5850400e-01
   6.4684685e+00   3.5850400e-01
   6.4774775e+00   3.5850400e-01
   6.4864865e+00   3.5850400e-01
   6.4954955e+00   3.5850400e-01
   6.5045045e+00   3.5850400e-01
   6.5135135e+00   3.5850400e-01
   6.5225225e+00   3.5850400e-01
   6.5315315e+00   3.5850400e-01
   6.5405405e+00   3.5850400e-01
   6.5495495e+00   3.5850400e-01
   6.5585586e+00   3.5850400e-01
   6.5675676e+00   3.5850400e-01
   6.5765766e+00   3.5850400e-01
   6.5855856e+00   3.5850400e-01
   6.5945946e+00   3.5850400e-01
   6.6036036e+00   3.5850400e-01
   6.6126126e+00   3.5850400e-01
   6.6216216e+00   3.5850400e-01
   6.6306306e+00   3.5850400e-01
   6.6396396e+00   3.5850400e-01
   6.6486486e+00   3.5850400e-01
   6.6576577e+00   3.5850400e-01
   6.6666667e+00   3.5850400e-01
   6.6756757e+00   3.5850400e-01
   6.6846847e+00   3.5850400e-01
   6.6936937e+00   3.5850400e-01
   6.7027027e+00   3.5850400e-01
   6.7117117e+00   3.5850400e-01
   6.7207207e+00   3.5850400e-01
   6.7297297e+00   3.5850400e-01
   6.7387387e+00   3.5850400e-01
   6.7477477e+00   3.5850400e-01
   6.7567568e+00   3.5850400e-01
   6.7657658e+00   3.5850400e-01
   6.7747748e+00   3.5850400e-01
   6.7837838e+00   3.5850400e-01
   6.7927928e+00   3.5850400e-01
   6.8018018e+00   3.5850400e-01
   6.8108108e+00   3.5850400e-01
   6.8198198e+00   3.5850400e-01
   6.8288288e+00   3.5850400e-01
   6.8378378e+00   3.5850400e-01
   6.8468468e+00   3.5850400e-01
   6.8558559e+00   3.5850400e-01
   6.8648649e+00   3.5850400e-01
   6.8738739e+00   3.5850400e-01
   6.8828829e+00   3.5850400e-01
   6.8918919e+00   3.5850400e-01
   6.9009009e+00   3.5850400e-01
   6.9099099e+00   3.5850400e-01
   6.9189189e+00   3.5850400e-01
   6.9279279e+00   3.5850400e-01
   6.9369369e+00   3.5850400e-01
   6.9459459e+00   3.5850400e-01
   6.9549550e+00   3.5850400e-01
   6.9639640e+00   3.5850400e-01
   6.9729730e+00   3.5850400e-01
   6.9819820e+00   3.5850400e-01
   6.9909910e+00   3.5850400e-01
   7.0000000e+00   4.1825467e-01
   7.0090090e+00   4.1825467e-01
   7.0180180e+00   4.1825467e-01
   7.0270270e+00   4.1825467e-01
   7.0360360e+00   4.1825467e-01
   7.0450450e+00   4.1825467e-01
   7.0540541e+00   4.1825467e-01
   7.0630631e+00   4.1825467e-01
   7.0720721e+00   4.1825467e-01
   7.0810811e+00   4.1825467e-01
   7.0900901e+00   4.1825467e-01
   7.0990991e+00   4.1825467e-01
   7.1081081e+00   4.1825467e-01
   7.1171171e+00   4.1825467e-01
   7.1261261e+00   4.1825467e-01
   7.1351351e+00   4.1825467e-01
   7.1441441e+00   4.1825467e-01
   7.1531532e+00   4.1825467e-01
   7.1621622e+00   4.1825467e-01
   7.1711712e+00   4.1825467e-01
   7.1801802e+00   4.1825467e-01
   7.1891892e+00   4.1825467e-01
   7.1981982e+00   4.1825467e-01
   7.2072072e+00   4.1825467e-01
   7.2162162e+00   4.1825467e-01
   7.2252252e+00   4.1825467e-01
   7.2342342e+00   4.1825467e-01
   7.2432432e+00   4.1825467e-01
   7.2522523e+00   4.1825467e-01
   7.2612613e+00   4.1825467e-01
   7.2702703e+00   4.1825467e-01
   7.2792793e+00   4.1825467e-01
   7.2882883e+00   4.1825467e-01
   7.2972973e+00   4.1825467e-01
   7.3063063e+00   4.1825467e-01
   7.3153153e+00   4.1825467e-01
   7.3243243e+00   4.1825467e-01
   7.3333333e+00   4.1825467e-01
   7.3423423e+00   4.1825467e-01
   7.3513514e+00   4.1825467e-01
   7.3603604e+00   4.1825467e-01
   7.3693694e+00   4.1825467e-01
   7.3783784e+00   4.1825467e-01
   7.3873874e+00   4.1825467e-01
   7.3963964e+00   4.1825467e-01
   7.4054054e+00   4.1825467e-01
   7.4144144e+00   4.1825467e-01
   7.4234234e+00   4.1825467e-01
   7.4324324e+00   4.1825467e-01
   7.4414414e+00   4.1825467e-01
   7.4504505e+00   4.1825467e-01
   7.4594595e+00   4.1825467e-01
   7.4684685e+00   4.1825467e-01
   7.4774775e+00   4.1825467e-01
   7.4864865e+00   4.1825467e-01
   7.4954955e+00   4.1825467e-01
   7.5045045e+00   4.1825467e-01
   7.5135135e+00   4.1825467e-01
   7.5225225e+00   4.1825467e-01
   7.5315315e+00   4.1825467e-01
   7.5405405e+00   4.1825467e-01
   7.5495495e+00   4.1825467e-01
   7.5585586e+00   4.1825467e-01
   7.5675676e+00   4.1825467e-01
   7.5765766e+00   4.1825467e-01
   7.5855856e+00   4.1825467e-01
   7.5945946e+00   4.1825467e-01
   7.6036036e+00   4.1825467e-01
   7.6126126e+00   4.1825467e-01
   7.6216216e+00   4.1825467e-01
   7.6306306e+00   4.1825467e-01
   7.6396396e+00   4.1825467e-01
   7.6486486e+00   4.1825467e-01
   7.6576577e+00   4.1825467e-01
   7.6666667e+00   4.1825467e-01
   7.6756757e+00   4.1825467e-01
   7.6846847e+00   4.1825467e-01
   7.6936937e+00   4.1825467e-01
   7.7027027e+00   4.1825467e-01
   7.7117117e+00   4.1825467e-01
   7.7207207e+00   4.1825467e-01
   7.7297297e+00   4.1825467e-01
   7.7387387e+00   4.1825467e-01
   7.7477477e+00   4.1825467e-01
   7.7567568e+00   4.1825467e-01
   7.7657658e+00   4.1825467e-01
   7.7747748e+00   4.1825467e-01
   7.7837838e+00   4.1825467e-01
   7.7927928e+00   4.1825467e-01
   7.8018018e+00   4.1825467e-01
   7.8108108e+00   4.1825467e-01
   7.8198198e+00   4.1825467e-01
   7.8288288e+00   4.1825467e-01
   7.8378378e+00   4.1825467e-01
   7.8468468e+00   4.1825467e-01
   7.8558559e+00   4.1825467e-01
   7.8648649e+00   4.1825467e-01
   7.8738739e+00   4.1825467e-01
   7.8828829e+00   4.1825467e-01
   7.8918919e+00   4.1825467e-01
   7.9009009e+00   4.1825467e-01
   7.9099099e+00   4.1825467e-01
   7.9189189e+00   4.1825467e-01
   7.9279279e+00   4.1825467e-01
   7.9369369e+00   4.1825467e-01
   7.9459459e+00   4.1825467e-01
   7.9549550e+00   4.1825467e-01
   7.9639640e+00   4.1825467e-01
   7.9729730e+00   4.1825467e-01
   7.9819820e+00   4.1825467e-01
   7.9909910e+00   4.1825467e-01
   8.0000000e+00   4.7800533e-01
   8.0090090e+00   4.7800533e-01
   8.0180180e+00   4.7800533e-01
   8.0270270e+00   4.7800533e-01
   8.0360360e+00   4.7800533e-01
   8.0450450e+00   4.7800533e-01
   8.0540541e+00   4.7800533e-01
   8.0630631e+00   4.7800533e-01
   8.0720721e+00   4.7800533e-01
   8.0810811e+00   4.7800533e-01
   8.0900901e+00   4.7800533e-01
   8.0990991e+00   4.7800533e-01
   8.1081081e+00   4.7800533e-01
   8.1171171e+00   4.7800533e-01
   8.1261261e+00   4.7800533e-01
   8.1351351e+00   4.7800533e-01
   8.1441441e+00   4.7800533e-01
   8.1531532e+00   4.7800533e-01
   8.1621622e+00   4.7800533e-01
   8.1711712e+00   4.7800533e-01
   8.1801802e+00   4.7800533e-01
   8.1891892e+00   4.7800533e-01
   8.1981982e+00   4.7800533e-01
   8.2072072e+00   4.7800533e-01
   8.2162162e+00   4.7800533e-01
   8.2252252e+00   4.7800533e-01
   8.2342342e+00   4.7800533e-01
   8.2432432e+00   4.7800533e-01
   8.2522523e+00   4.7800533e-01
   8.2612613e+00   4.7800533e-01
   8.2702703e+00   4.7800533e-01
   8.2792793e+00   4.7800533e-01
   8.2882883e+00   4.7800533e-01
   8.2972973e+00   4.7800533e-01
   8.3063063e+00   4.7800533e-01
   8.3153153e+00   4.7800533e-01
   8.3243243e+00   4.7800533e-01
   8.3333333e+00   4.7800533e-01
   8.3423423e+00   4.7800533e-01
   8.3513514e+00   4.7800533e-01
   8.3603604e+00   4.7800533e-01
   8.3693694e+00   4.7800533e-01
   8.3783784e+00   4.7800533e-01
   8.3873874e+00   4.7800533e-01
   8.3963964e+00   4.7800533e-01
   8.4054054e+00   4.7800533e-01
   8.4144144e+00   4.7800533e-01
   8.4234234e+00   4.7800533e-01
   8.4324324e+00   4.7800533e-01
   8.4414414e+00   4.7800533e-01
   8.4504505e+00   4.7800533e-01
   8.4594595e+00   4.7800533e-01
   8.4684685e+00   4.7800533e-01
   8.4774775e+00   4.7800533e-01
   8.4864865e+00   4.7800533e-01
   8.4954955e+00   4.7800533e-01
   8.5045045e+00   4.7800533e-01
   8.5135135e+00   4.7800533e-01
   8.5225225e+00   4.7800533e-01
   8.5315315e+00   4.7800533e-01
   8.5405405e+00   4.7800533e-01
   8.5495495e+00   4.7800533e-01
   8.5585586e+00   4.7800533e-01
   8.5675676e+00   4.7800533e-01
   8.5765766e+00   4.7800533e-01
   8.5855856e+00   4.7800533e-01
   8.5945946e+00   4.7800533e-01
   8.6036036e+00   4.7800533e-01
   8.6126126e+00   4.7800533e-01
   8.6216216e+00   4.7800533e-01
   8.6306306e+00   4.7800533e-01
   8.6396396e+00   4.7800533e-01
   8.6486486e+00   4.7800533e-01
   8.6576577e+00   4.7800533e-01
   8.6666667e+00   4.7800533e-01
   8.6756757e+00   4.7800533e-01
   8.6846847e+00   4.7800533e-01
   8.6936937e+00   4.7800533e-01
   8.7027027e+00   4.7800533e-01
   8.7117117e+00   4.7800533e-01
   8.7207207e+00   4.7800533e-01
   8.7297297e+00   4.7800533e-01
   8.7387387e+00   4.7800533e-01
   8.7477477e+00   4.7800533e-01
   8.7567568e+00   4.7800533e-01
   8.7657658e+00   4.7800533e-01
   8.7747748e+00   4.7800533e-01
   8.7837838e+00   4.7800533e-01
   8.7927928e+00   4.7800533e-01
   8.8018018e+00   4.7800533e-01
   8.8108108e+00   4.7800533e-01
   8.8198198e+00   4.7800533e-01
   8.8288288e+00   4.7800533e-01
   8.8378378e+00   4.7800533e-01
   8.8468468e+00   4.7800533e-01
   8.8558559e+00   4.7800533e-01
   8.8648649e+00   4.7800533e-01
   8.8738739e+00   4.7800533e-01
   8.8828829e+00   4.7800533e-01
   8.8918919e+00   4.7800533e-01
   8.9009009e+00   4.7800533e-01
   8.9099099e+00   4.7800533e-01
   8.9189189e+00   4.7800533e-01
   8.9279279e+00   4.7800533e-01
   8.9369369e+00   4.7800533e-01
   8.9459459e+00   4.7800533e-01
   8.9549550e+00   4.7800533e-01
   8.9639640e+00   4.7800533e-01
   8.9729730e+00   4.7800533e-01
   8.9819820e+00   4.7800533e-01
   8.9909910e+00   4.7800533e-01
   9.0000000e+00   5.3775600e-01
   9.0090090e+00   5.3775600e-01
   9.0180180e+00   5.3775600e-01
   9.0270270e+00   5.3775600e-01
   9.0360360e+00   5.3775600e-01
   9.0450450e+00   5.3775600e-01
   9.0540541e+00   5.3775600e-01
   9.0630631e+00   5.3775600e-01
   9.0720721e+00   5.3775600e-01
   9.0810811e+00   5.3775600e-01
   9.0900901e+00   5.3775600e-01
   9.0990991e+00   5.3775600e-01
   9.1081081e+00   5.3775600e-01
   9.1171171e+00   5.3775600e-01
   9.1261261e+00   5.3775600e-01
   9.1351351e+00   5.3775600e-01
   9.1441441e+00   5.3775600e-01
   9.1531532e+00   5.3775600e-01
   9.1621622e+00   5.3775600e-01
   9.1711712e+00   5.3775600e-01
   9.1801802e+00   5.3775600e-01
   9.1891892e+00   5.3775600e-01
   9.1981982e+00   5.3775600e-01
   9.2072072e+00   5.3775600e-01
   9.2162162e+00   5.3775600e-01
   9.2252252e+00   5.3775600e-01
   9.2342342e+00   5.3775600e-01
   9.2432432e+00   5.3775600e-01
   9.2522523e+00   5.3775600e-01
   9.2612613e+00   5.3775600e-01
   9.2702703e+00   5.3775600e-01
   9.2792793e+00   5.3775600e-01
   9.2882883e+00   5.3775600e-01
   9.2972973e+00   5.3775600e-01
   9.3063063e+00   5.3775600e-01
   9.3153153e+00   5.3775600e-01
   9.3243243e+00   5.3775600e-01
   9.3333333e+00   5.3775600e-01
   9.3423423e+00   5.3775600e-01
   9.3513514e+00   5.3775600e-01
   9.3603604e+00   5.3775600e-01
   9.3693694e+00   5.3775600e-01
   9.3783784e+00   5.3775600e-01
   9.3873874e+00   5.3775600e-01
   9.3963964e+00   5.3775600e-01
   9.4054054e+00   5.3775600e-01
   9.4144144e+00   5.3775600e-01
   9.4234234e+00   5.3775600e-01
   9.4324324e+00   5.3775600e-01
   9.4414414e+00   5.3775600e-01
   9.4504505e+00   5.3775600e-01
   9.4594595e+00   5.3775600e-01
   9.4684685e+00   5.3775600e-01
   9.4774775e+00   5.3775600e-01
   9.4864865e+00   5.3775600e-01
   9.4954955e+00   5.3775600e-01
   9.5045045e+00   5.3775600e-01
   9.5135135e+00   5.3775600e-01
   9.5225225e+00   5.3775600e-01
   9.5315315e+00   5.3775600e-01
   9.5405405e+00   5.3775600e-01
   9.5495495e+00   5.3775600e-01
   9.5585586e+00   5.3775600e-01
   9.5675676e+00   5.3775600e-01
   9.5765766e+00   5.3775600e-01
   9.5855856e+00   5.3775600e-01
   9.5945946e+00   5.3775600e-01
   9.6036036e+00   5.3775600e-01
   9.6126126e+00   5.3775600e-01
   9.6216216e+00   5.3775600e-01
   9.6306306e+00   5.3775600e-01
   9.6396396e+00   5.3775600e-01
   9.6486486e+00   5.3775600e-01
   9.6576577e+00   5.3775600e-01
   9.6666667e+00   5.3775600e-01
   9.6756757e+00   5.3775600e-01
   9.6846847e+00   5.3775600e-01
   9.6936937e+00   5.3775600e-01
   9.7027027e+00   5.3775600e-01
   9.7117117e+00   5.3775600e-01
   9.7207207e+00   5.3775600e-01
   9.7297297e+00   5.3775600e-01
   9.7387387e+00   5.3775600e-01
   9.7477477e+00   5.3775600e-01
   9.7567568e+00   5.3775600e-01
   9.7657658e+00   5.3775600e-01
   9.7747748e+00   5.3775600e-01
   9.7837838e+00   5.3775600e-01
   9.7927928e+00   5.3775600e-01
   9.8018018e+00   5.3775600e-01
   9.8108108e+00   5.3775600e-01
   9.8198198e+00   5.3775600e-01
   9.8288288e+00   5.3775600e-01
   9.8378378e+00   5.3775600e-01
   9.8468468e+00   5.3775600e-01
   9.8558559e+00   5.3775600e-01
   9.8648649e+00   5.3775600e-01
   9.8738739e+00   5.3775600e-01
   9.8828829e+00   5.3775600e-01
   9.8918919e+00   5.3775600e-01
   9.9009009e+00   5.3775600e-01
   9.9099099e+00   5.3775600e-01
   9.9189189e+00   5.3775600e-01
   9.9279279e+00   5.3775600e-01
   9.9369369e+00   5.3775600e-01
   9.9459459e+00   5.3775600e-01
   9.9549550e+00   5.3775600e-01
   9.9639640e+00   5.3775600e-01
   9.9729730e+00   5.3775600e-01
   9.9819820e+00   5.3775600e-01
   9.9909910e+00   5.3775600e-01
   1.0000000e+01   5.9750667e-01


==> tracking_duration_Nt_8_opt.dat <==
   1.0000000e+00   1.1167200e-01
   1.0090090e+00   1.1167200e-01
   1.0180180e+00   1.1167200e-01
   1.0270270e+00   1.1167200e-01
   1.0360360e+00   1.1167200e-01
   1.0450450e+00   1.1167200e-01
   1.0540541e+00   1.1167200e-01
   1.0630631e+00   1.1167200e-01
   1.0720721e+00   1.1167200e-01
   1.0810811e+00   1.1167200e-01
   1.0900901e+00   1.1167200e-01
   1.0990991e+00   1.1167200e-01
   1.1081081e+00   1.1167200e-01
   1.1171171e+00   1.1167200e-01
   1.1261261e+00   1.1167200e-01
   1.1351351e+00   1.1167200e-01
   1.1441441e+00   1.1167200e-01
   1.1531532e+00   1.1167200e-01
   1.1621622e+00   1.1167200e-01
   1.1711712e+00   1.1167200e-01
   1.1801802e+00   1.1167200e-01
   1.1891892e+00   1.1167200e-01
   1.1981982e+00   1.1167200e-01
   1.2072072e+00   1.1167200e-01
   1.2162162e+00   1.1167200e-01
   1.2252252e+00   1.1167200e-01
   1.2342342e+00   1.1167200e-01
   1.2432432e+00   1.1167200e-01
   1.2522523e+00   1.1167200e-01
   1.2612613e+00   1.1167200e-01
   1.2702703e+00   1.1167200e-01
   1.2792793e+00   1.1167200e-01
   1.2882883e+00   1.1167200e-01
   1.2972973e+00   1.1167200e-01
   1.3063063e+00   1.1167200e-01
   1.3153153e+00   1.1167200e-01
   1.3243243e+00   1.1167200e-01
   1.3333333e+00   1.1167200e-01
   1.3423423e+00   1.1167200e-01
   1.3513514e+00   1.1167200e-01
   1.3603604e+00   1.1167200e-01
   1.3693694e+00   1.1167200e-01
   1.3783784e+00   1.1167200e-01
   1.3873874e+00   1.1167200e-01
   1.3963964e+00   1.1167200e-01
   1.4054054e+00   1.1167200e-01
   1.4144144e+00   1.1167200e-01
   1.4234234e+00   1.1167200e-01
   1.4324324e+00   1.1167200e-01
   1.4414414e+00   1.1167200e-01
   1.4504505e+00   1.1167200e-01
   1.4594595e+00   1.1167200e-01
   1.4684685e+00   1.1167200e-01
   1.4774775e+00   1.1167200e-01
   1.4864865e+00   1.1167200e-01
   1.4954955e+00   1.1167200e-01
   1.5045045e+00   1.1167200e-01
   1.5135135e+00   1.1167200e-01
   1.5225225e+00   1.1167200e-01
   1.5315315e+00   1.1167200e-01
   1.5405405e+00   1.1167200e-01
   1.5495495e+00   1.1167200e-01
   1.5585586e+00   1.1167200e-01
   1.5675676e+00   1.1167200e-01
   1.5765766e+00   1.1167200e-01
   1.5855856e+00   1.1167200e-01
   1.5945946e+00   1.1167200e-01
   1.6036036e+00   1.1167200e-01
   1.6126126e+00   1.1167200e-01
   1.6216216e+00   1.1167200e-01
   1.6306306e+00   1.1167200e-01
   1.6396396e+00   1.1167200e-01
   1.6486486e+00   1.1167200e-01
   1.6576577e+00   1.1167200e-01
   1.6666667e+00   1.1167200e-01
   1.6756757e+00   1.1167200e-01
   1.6846847e+00   1.1167200e-01
   1.6936937e+00   1.1167200e-01
   1.7027027e+00   1.1167200e-01
   1.7117117e+00   1.1167200e-01
   1.7207207e+00   1.1167200e-01
   1.7297297e+00   1.1167200e-01
   1.7387387e+00   1.1167200e-01
   1.7477477e+00   1.1167200e-01
   1.7567568e+00   1.1167200e-01
   1.7657658e+00   1.1167200e-01
   1.7747748e+00   1.1167200e-01
   1.7837838e+00   1.1167200e-01
   1.7927928e+00   1.1167200e-01
   1.8018018e+00   1.1167200e-01
   1.8108108e+00   1.1167200e-01
   1.8198198e+00   1.1167200e-01
   1.8288288e+00   1.1167200e-01
   1.8378378e+00   1.1167200e-01
   1.8468468e+00   1.1167200e-01
   1.8558559e+00   1.1167200e-01
   1.8648649e+00   1.1167200e-01
   1.8738739e+00   1.1167200e-01
   1.8828829e+00   1.1167200e-01
   1.8918919e+00   1.1167200e-01
   1.9009009e+00   1.1167200e-01
   1.9099099e+00   1.1167200e-01
   1.9189189e+00   1.1167200e-01
   1.9279279e+00   1.1167200e-01
   1.9369369e+00   1.1167200e-01
   1.9459459e+00   1.1167200e-01
   1.9549550e+00   1.1167200e-01
   1.9639640e+00   1.1167200e-01
   1.9729730e+00   1.1167200e-01
   1.9819820e+00   1.1167200e-01
   1.9909910e+00   1.1167200e-01
   2.0000000e+00   2.2334400e-01
   2.0090090e+00   2.2334400e-01
   2.0180180e+00   2.2334400e-01
   2.0270270e+00   2.2334400e-01
   2.0360360e+00   2.2334400e-01
   2.0450450e+00   2.2334400e-01
   2.0540541e+00   2.2334400e-01
   2.0630631e+00   2.2334400e-01
   2.0720721e+00   2.2334400e-01
   2.0810811e+00   2.2334400e-01
   2.0900901e+00   2.2334400e-01
   2.0990991e+00   2.2334400e-01
   2.1081081e+00   2.2334400e-01
   2.1171171e+00   2.2334400e-01
   2.1261261e+00   2.2334400e-01
   2.1351351e+00   2.2334400e-01
   2.1441441e+00   2.2334400e-01
   2.1531532e+00   2.2334400e-01
   2.1621622e+00   2.2334400e-01
   2.1711712e+00   2.2334400e-01
   2.1801802e+00   2.2334400e-01
   2.1891892e+00   2.2334400e-01
   2.1981982e+00   2.2334400e-01
   2.2072072e+00   2.2334400e-01
   2.2162162e+00   2.2334400e-01
   2.2252252e+00   2.2334400e-01
   2.2342342e+00   2.2334400e-01
   2.2432432e+00   2.2334400e-01
   2.2522523e+00   2.2334400e-01
   2.2612613e+00   2.2334400e-01
   2.2702703e+00   2.2334400e-01
   2.2792793e+00   2.2334400e-01
   2.2882883e+00   2.2334400e-01
   2.2972973e+00   2.2334400e-01
   2.3063063e+00   2.2334400e-01
   2.3153153e+00   2.2334400e-01
   2.3243243e+00   2.2334400e-01
   2.3333333e+00   2.2334400e-01
   2.3423423e+00   2.2334400e-01
   2.3513514e+00   2.2334400e-01
   2.3603604e+00   2.2334400e-01
   2.3693694e+00   2.2334400e-01
   2.3783784e+00   2.2334400e-01
   2.3873874e+00   2.2334400e-01
   2.3963964e+00   2.2334400e-01
   2.4054054e+00   2.2334400e-01
   2.4144144e+00   2.2334400e-01
   2.4234234e+00   2.2334400e-01
   2.4324324e+00   2.2334400e-01
   2.4414414e+00   2.2334400e-01
   2.4504505e+00   2.2334400e-01
   2.4594595e+00   2.2334400e-01
   2.4684685e+00   2.2334400e-01
   2.4774775e+00   2.2334400e-01
   2.4864865e+00   2.2334400e-01
   2.4954955e+00   2.2334400e-01
   2.5045045e+00   2.2334400e-01
   2.5135135e+00   2.2334400e-01
   2.5225225e+00   2.2334400e-01
   2.5315315e+00   2.2334400e-01
   2.5405405e+00   2.2334400e-01
   2.5495495e+00   2.2334400e-01
   2.5585586e+00   2.2334400e-01
   2.5675676e+00   2.2334400e-01
   2.5765766e+00   2.2334400e-01
   2.5855856e+00   2.2334400e-01
   2.5945946e+00   2.2334400e-01
   2.6036036e+00   2.2334400e-01
   2.6126126e+00   2.2334400e-01
   2.6216216e+00   2.2334400e-01
   2.6306306e+00   2.2334400e-01
   2.6396396e+00   2.2334400e-01
   2.6486486e+00   2.2334400e-01
   2.6576577e+00   2.2334400e-01
   2.6666667e+00   2.2334400e-01
   2.6756757e+00   2.2334400e-01
   2.6846847e+00   2.2334400e-01
   2.6936937e+00   2.2334400e-01
   2.7027027e+00   2.2334400e-01
   2.7117117e+00   2.2334400e-01
   2.7207207e+00   2.2334400e-01
   2.7297297e+00   2.2334400e-01
   2.7387387e+00   2.2334400e-01
   2.7477477e+00   2.2334400e-01
   2.7567568e+00   2.2334400e-01
   2.7657658e+00   2.2334400e-01
   2.7747748e+00   2.2334400e-01
   2.7837838e+00   2.2334400e-01
   2.7927928e+00   2.2334400e-01
   2.8018018e+00   2.2334400e-01
   2.8108108e+00   2.2334400e-01
   2.8198198e+00   2.2334400e-01
   2.8288288e+00   2.2334400e-01
   2.8378378e+00   2.2334400e-01
   2.8468468e+00   2.2334400e-01
   2.8558559e+00   2.2334400e-01
   2.8648649e+00   2.2334400e-01
   2.8738739e+00   2.2334400e-01
   2.8828829e+00   2.2334400e-01
   2.8918919e+00   2.2334400e-01
   2.9009009e+00   2.2334400e-01
   2.9099099e+00   2.2334400e-01
   2.9189189e+00   2.2334400e-01
   2.9279279e+00   2.2334400e-01
   2.9369369e+00   2.2334400e-01
   2.9459459e+00   2.2334400e-01
   2.9549550e+00   2.2334400e-01
   2.9639640e+00   2.2334400e-01
   2.9729730e+00   2.2334400e-01
   2.9819820e+00   2.2334400e-01
   2.9909910e+00   2.2334400e-01
   3.0000000e+00   3.3501600e-01
   3.0090090e+00   3.3501600e-01
   3.0180180e+00   3.3501600e-01
   3.0270270e+00   3.3501600e-01
   3.0360360e+00   3.3501600e-01
   3.0450450e+00   3.3501600e-01
   3.0540541e+00   3.3501600e-01
   3.0630631e+00   3.3501600e-01
   3.0720721e+00   3.3501600e-01
   3.0810811e+00   3.3501600e-01
   3.0900901e+00   3.3501600e-01
   3.0990991e+00   3.3501600e-01
   3.1081081e+00   3.3501600e-01
   3.1171171e+00   3.3501600e-01
   3.1261261e+00   3.3501600e-01
   3.1351351e+00   3.3501600e-01
   3.1441441e+00   3.3501600e-01
   3.1531532e+00   3.3501600e-01
   3.1621622e+00   3.3501600e-01
   3.1711712e+00   3.3501600e-01
   3.1801802e+00   3.3501600e-01
   3.1891892e+00   3.3501600e-01
   3.1981982e+00   3.3501600e-01
   3.2072072e+00   3.3501600e-01
   3.2162162e+00   3.3501600e-01
   3.2252252e+00   3.3501600e-01
   3.2342342e+00   3.3501600e-01
   3.2432432e+00   3.3501600e-01
   3.2522523e+00   3.3501600e-01
   3.2612613e+00   3.3501600e-01
   3.2702703e+00   3.3501600e-01
   3.2792793e+00   3.3501600e-01
   3.2882883e+00   3.3501600e-01
   3.2972973e+00   3.3501600e-01
   3.3063063e+00   3.3501600e-01
   3.3153153e+00   3.3501600e-01
   3.3243243e+00   3.3501600e-01
   3.3333333e+00   3.3501600e-01
   3.3423423e+00   3.3501600e-01
   3.3513514e+00   3.3501600e-01
   3.3603604e+00   3.3501600e-01
   3.3693694e+00   3.3501600e-01
   3.3783784e+00   3.3501600e-01
   3.3873874e+00   3.3501600e-01
   3.3963964e+00   3.3501600e-01
   3.4054054e+00   3.3501600e-01
   3.4144144e+00   3.3501600e-01
   3.4234234e+00   3.3501600e-01
   3.4324324e+00   3.3501600e-01
   3.4414414e+00   3.3501600e-01
   3.4504505e+00   3.3501600e-01
   3.4594595e+00   3.3501600e-01
   3.4684685e+00   3.3501600e-01
   3.4774775e+00   3.3501600e-01
   3.4864865e+00   3.3501600e-01
   3.4954955e+00   3.3501600e-01
   3.5045045e+00   3.3501600e-01
   3.5135135e+00   3.3501600e-01
   3.5225225e+00   3.3501600e-01
   3.5315315e+00   3.3501600e-01
   3.5405405e+00   3.3501600e-01
   3.5495495e+00   3.3501600e-01
   3.5585586e+00   3.3501600e-01
   3.5675676e+00   3.3501600e-01
   3.5765766e+00   3.3501600e-01
   3.5855856e+00   3.3501600e-01
   3.5945946e+00   3.3501600e-01
   3.6036036e+00   3.3501600e-01
   3.6126126e+00   3.3501600e-01
   3.6216216e+00   3.3501600e-01
   3.6306306e+00   3.3501600e-01
   3.6396396e+00   3.3501600e-01
   3.6486486e+00   3.3501600e-01
   3.6576577e+00   3.3501600e-01
   3.6666667e+00   3.3501600e-01
   3.6756757e+00   3.3501600e-01
   3.6846847e+00   3.3501600e-01
   3.6936937e+00   3.3501600e-01
   3.7027027e+00   3.3501600e-01
   3.7117117e+00   3.3501600e-01
   3.7207207e+00   3.3501600e-01
   3.7297297e+00   3.3501600e-01
   3.7387387e+00   3.3501600e-01
   3.7477477e+00   3.3501600e-01
   3.7567568e+00   3.3501600e-01
   3.7657658e+00   3.3501600e-01
   3.7747748e+00   3.3501600e-01
   3.7837838e+00   3.3501600e-01
   3.7927928e+00   3.3501600e-01
   3.8018018e+00   3.3501600e-01
   3.8108108e+00   3.3501600e-01
   3.8198198e+00   3.3501600e-01
   3.8288288e+00   3.3501600e-01
   3.8378378e+00   3.3501600e-01
   3.8468468e+00   3.3501600e-01
   3.8558559e+00   3.3501600e-01
   3.8648649e+00   3.3501600e-01
   3.8738739e+00   3.3501600e-01
   3.8828829e+00   3.3501600e-01
   3.8918919e+00   3.3501600e-01
   3.9009009e+00   3.3501600e-01
   3.9099099e+00   3.3501600e-01
   3.9189189e+00   3.3501600e-01
   3.9279279e+00   3.3501600e-01
   3.9369369e+00   3.3501600e-01
   3.9459459e+00   3.3501600e-01
   3.9549550e+00   3.3501600e-01
   3.9639640e+00   3.3501600e-01
   3.9729730e+00   3.3501600e-01
   3.9819820e+00   3.3501600e-01
   3.9909910e+00   3.3501600e-01
   4.0000000e+00   4.4668800e-01
   4.0090090e+00   4.4668800e-01
   4.0180180e+00   4.4668800e-01
   4.0270270e+00   4.4668800e-01
   4.0360360e+00   4.4668800e-01
   4.0450450e+00   4.4668800e-01
   4.0540541e+00   4.4668800e-01
   4.0630631e+00   4.4668800e-01
   4.0720721e+00   4.4668800e-01
   4.0810811e+00   4.4668800e-01
   4.0900901e+00   4.4668800e-01
   4.0990991e+00   4.4668800e-01
   4.1081081e+00   4.4668800e-01
   4.1171171e+00   4.4668800e-01
   4.1261261e+00   4.4668800e-01
   4.1351351e+00   4.4668800e-01
   4.1441441e+00   4.4668800e-01
   4.1531532e+00   4.4668800e-01
   4.1621622e+00   4.4668800e-01
   4.1711712e+00   4.4668800e-01
   4.1801802e+00   4.4668800e-01
   4.1891892e+00   4.4668800e-01
   4.1981982e+00   4.4668800e-01
   4.2072072e+00   4.4668800e-01
   4.2162162e+00   4.4668800e-01
   4.2252252e+00   4.4668800e-01
   4.2342342e+00   4.4668800e-01
   4.2432432e+00   4.4668800e-01
   4.2522523e+00   4.4668800e-01
   4.2612613e+00   4.4668800e-01
   4.2702703e+00   4.4668800e-01
   4.2792793e+00   4.4668800e-01
   4.2882883e+00   4.4668800e-01
   4.2972973e+00   4.4668800e-01
   4.3063063e+00   4.4668800e-01
   4.3153153e+00   4.4668800e-01
   4.3243243e+00   4.4668800e-01
   4.3333333e+00   4.4668800e-01
   4.3423423e+00   4.4668800e-01
   4.3513514e+00   4.4668800e-01
   4.3603604e+00   4.4668800e-01
   4.3693694e+00   4.4668800e-01
   4.3783784e+00   4.4668800e-01
   4.3873874e+00   4.4668800e-01
   4.3963964e+00   4.4668800e-01
   4.4054054e+00   4.4668800e-01
   4.4144144e+00   4.4668800e-01
   4.4234234e+00   4.4668800e-01
   4.4324324e+00   4.4668800e-01
   4.4414414e+00   4.4668800e-01
   4.4504505e+00   4.4668800e-01
   4.4594595e+00   4.4668800e-01
   4.4684685e+00   4.4668800e-01
   4.4774775e+00   4.4668800e-01
   4.4864865e+00   4.4668800e-01
   4.4954955e+00   4.4668800e-01
   4.5045045e+00   4.4668800e-01
   4.5135135e+00   4.4668800e-01
   4.5225225e+00   4.4668800e-01
   4.5315315e+00   4.4668800e-01
   4.5405405e+00   4.4668800e-01
   4.5495495e+00   4.4668800e-01
   4.5585586e+00   4.4668800e-01
   4.5675676e+00   4.4668800e-01
   4.5765766e+00   4.4668800e-01
   4.5855856e+00   4.4668800e-01
   4.5945946e+00   4.4668800e-01
   4.6036036e+00   4.4668800e-01
   4.6126126e+00   4.4668800e-01
   4.6216216e+00   4.4668800e-01
   4.6306306e+00   4.4668800e-01
   4.6396396e+00   4.4668800e-01
   4.6486486e+00   4.4668800e-01
   4.6576577e+00   4.4668800e-01
   4.6666667e+00   4.4668800e-01
   4.6756757e+00   4.4668800e-01
   4.6846847e+00   4.4668800e-01
   4.6936937e+00   4.4668800e-01
   4.7027027e+00   4.4668800e-01
   4.7117117e+00   4.4668800e-01
   4.7207207e+00   4.4668800e-01
   4.7297297e+00   4.4668800e-01
   4.7387387e+00   4.4668800e-01
   4.7477477e+00   4.4668800e-01
   4.7567568e+00   4.4668800e-01
   4.7657658e+00   4.4668800e-01
   4.7747748e+00   4.4668800e-01
   4.7837838e+00   4.4668800e-01
   4.7927928e+00   4.4668800e-01
   4.8018018e+00   4.4668800e-01
   4.8108108e+00   4.4668800e-01
   4.8198198e+00   4.4668800e-01
   4.8288288e+00   4.4668800e-01
   4.8378378e+00   4.4668800e-01
   4.8468468e+00   4.4668800e-01
   4.8558559e+00   4.4668800e-01
   4.8648649e+00   4.4668800e-01
   4.8738739e+00   4.4668800e-01
   4.8828829e+00   4.4668800e-01
   4.8918919e+00   4.4668800e-01
   4.9009009e+00   4.4668800e-01
   4.9099099e+00   4.4668800e-01
   4.9189189e+00   4.4668800e-01
   4.9279279e+00   4.4668800e-01
   4.9369369e+00   4.4668800e-01
   4.9459459e+00   4.4668800e-01
   4.9549550e+00   4.4668800e-01
   4.9639640e+00   4.4668800e-01
   4.9729730e+00   4.4668800e-01
   4.9819820e+00   4.4668800e-01
   4.9909910e+00   4.4668800e-01
   5.0000000e+00   5.5836000e-01
   5.0090090e+00   5.5836000e-01
   5.0180180e+00   5.5836000e-01
   5.0270270e+00   5.5836000e-01
   5.0360360e+00   5.5836000e-01
   5.0450450e+00   5.5836000e-01
   5.0540541e+00   5.5836000e-01
   5.0630631e+00   5.5836000e-01
   5.0720721e+00   5.5836000e-01
   5.0810811e+00   5.5836000e-01
   5.0900901e+00   5.5836000e-01
   5.0990991e+00   5.5836000e-01
   5.1081081e+00   5.5836000e-01
   5.1171171e+00   5.5836000e-01
   5.1261261e+00   5.5836000e-01
   5.1351351e+00   5.5836000e-01
   5.1441441e+00   5.5836000e-01
   5.1531532e+00   5.5836000e-01
   5.1621622e+00   5.5836000e-01
   5.1711712e+00   5.5836000e-01
   5.1801802e+00   5.5836000e-01
   5.1891892e+00   5.5836000e-01
   5.1981982e+00   5.5836000e-01
   5.2072072e+00   5.5836000e-01
   5.2162162e+00   5.5836000e-01
   5.2252252e+00   5.5836000e-01
   5.2342342e+00   5.5836000e-01
   5.2432432e+00   5.5836000e-01
   5.2522523e+00   5.5836000e-01
   5.2612613e+00   5.5836000e-01
   5.2702703e+00   5.5836000e-01
   5.2792793e+00   5.5836000e-01
   5.2882883e+00   5.5836000e-01
   5.2972973e+00   5.5836000e-01
   5.3063063e+00   5.5836000e-01
   5.3153153e+00   5.5836000e-01
   5.3243243e+00   5.5836000e-01
   5.3333333e+00   5.5836000e-01
   5.3423423e+00   5.5836000e-01
   5.3513514e+00   5.5836000e-01
   5.3603604e+00   5.5836000e-01
   5.3693694e+00   5.5836000e-01
   5.3783784e+00   5.5836000e-01
   5.3873874e+00   5.5836000e-01
   5.3963964e+00   5.5836000e-01
   5.4054054e+00   5.5836000e-01
   5.4144144e+00   5.5836000e-01
   5.4234234e+00   5.5836000e-01
   5.4324324e+00   5.5836000e-01
   5.4414414e+00   5.5836000e-01
   5.4504505e+00   5.5836000e-01
   5.4594595e+00   5.5836000e-01
   5.4684685e+00   5.5836000e-01
   5.4774775e+00   5.5836000e-01
   5.4864865e+00   5.5836000e-01
   5.4954955e+00   5.5836000e-01
   5.5045045e+00   5.5836000e-01
   5.5135135e+00   5.5836000e-01
   5.5225225e+00   5.5836000e-01
   5.5315315e+00   5.5836000e-01
   5.5405405e+00   5.5836000e-01
   5.5495495e+00   5.5836000e-01
   5.5585586e+00   5.5836000e-01
   5.5675676e+00   5.5836000e-01
   5.5765766e+00   5.5836000e-01
   5.5855856e+00   5.5836000e-01
   5.5945946e+00   5.5836000e-01
   5.6036036e+00   5.5836000e-01
   5.6126126e+00   5.5836000e-01
   5.6216216e+00   5.5836000e-01
   5.6306306e+00   5.5836000e-01
   5.6396396e+00   5.5836000e-01
   5.6486486e+00   5.5836000e-01
   5.6576577e+00   5.5836000e-01
   5.6666667e+00   5.5836000e-01
   5.6756757e+00   5.5836000e-01
   5.6846847e+00   5.5836000e-01
   5.6936937e+00   5.5836000e-01
   5.7027027e+00   5.5836000e-01
   5.7117117e+00   5.5836000e-01
   5.7207207e+00   5.5836000e-01
   5.7297297e+00   5.5836000e-01
   5.7387387e+00   5.5836000e-01
   5.7477477e+00   5.5836000e-01
   5.7567568e+00   5.5836000e-01
   5.7657658e+00   5.5836000e-01
   5.7747748e+00   5.5836000e-01
   5.7837838e+00   5.5836000e-01
   5.7927928e+00   5.5836000e-01
   5.8018018e+00   5.5836000e-01
   5.8108108e+00   5.5836000e-01
   5.8198198e+00   5.5836000e-01
   5.8288288e+00   5.5836000e-01
   5.8378378e+00   5.5836000e-01
   5.8468468e+00   5.5836000e-01
   5.8558559e+00   5.5836000e-01
   5.8648649e+00   5.5836000e-01
   5.8738739e+00   5.5836000e-01
   5.8828829e+00   5.5836000e-01
   5.8918919e+00   5.5836000e-01
   5.9009009e+00   5.5836000e-01
   5.9099099e+00   5.5836000e-01
   5.9189189e+00   5.5836000e-01
   5.9279279e+00   5.5836000e-01
   5.9369369e+00   5.5836000e-01
   5.9459459e+00   5.5836000e-01
   5.9549550e+00   5.5836000e-01
   5.9639640e+00   5.5836000e-01
   5.9729730e+00   5.5836000e-01
   5.9819820e+00   5.5836000e-01
   5.9909910e+00   5.5836000e-01
   6.0000000e+00   6.7003200e-01
   6.0090090e+00   6.7003200e-01
   6.0180180e+00   6.7003200e-01
   6.0270270e+00   6.7003200e-01
   6.0360360e+00   6.7003200e-01
   6.0450450e+00   6.7003200e-01
   6.0540541e+00   6.7003200e-01
   6.0630631e+00   6.7003200e-01
   6.0720721e+00   6.7003200e-01
   6.0810811e+00   6.7003200e-01
   6.0900901e+00   6.7003200e-01
   6.0990991e+00   6.7003200e-01
   6.1081081e+00   6.7003200e-01
   6.1171171e+00   6.7003200e-01
   6.1261261e+00   6.7003200e-01
   6.1351351e+00   6.7003200e-01
   6.1441441e+00   6.7003200e-01
   6.1531532e+00   6.7003200e-01
   6.1621622e+00   6.7003200e-01
   6.1711712e+00   6.7003200e-01
   6.1801802e+00   6.7003200e-01
   6.1891892e+00   6.7003200e-01
   6.1981982e+00   6.7003200e-01
   6.2072072e+00   6.7003200e-01
   6.2162162e+00   6.7003200e-01
   6.2252252e+00   6.7003200e-01
   6.2342342e+00   6.7003200e-01
   6.2432432e+00   6.7003200e-01
   6.2522523e+00   6.7003200e-01
   6.2612613e+00   6.7003200e-01
   6.2702703e+00   6.7003200e-01
   6.2792793e+00   6.7003200e-01
   6.2882883e+00   6.7003200e-01
   6.2972973e+00   6.7003200e-01
   6.3063063e+00   6.7003200e-01
   6.3153153e+00   6.7003200e-01
   6.3243243e+00   6.7003200e-01
   6.3333333e+00   6.7003200e-01
   6.3423423e+00   6.7003200e-01
   6.3513514e+00   6.7003200e-01
   6.3603604e+00   6.7003200e-01
   6.3693694e+00   6.7003200e-01
   6.3783784e+00   6.7003200e-01
   6.3873874e+00   6.7003200e-01
   6.3963964e+00   6.7003200e-01
   6.4054054e+00   6.7003200e-01
   6.4144144e+00   6.7003200e-01
   6.4234234e+00   6.7003200e-01
   6.4324324e+00   6.7003200e-01
   6.4414414e+00   6.7003200e-01
   6.4504505e+00   6.7003200e-01
   6.4594595e+00   6.7003200e-01
   6.4684685e+00   6.7003200e-01
   6.4774775e+00   6.7003200e-01
   6.4864865e+00   6.7003200e-01
   6.4954955e+00   6.7003200e-01
   6.5045045e+00   6.7003200e-01
   6.5135135e+00   6.7003200e-01
   6.5225225e+00   6.7003200e-01
   6.5315315e+00   6.7003200e-01
   6.5405405e+00   6.7003200e-01
   6.5495495e+00   6.7003200e-01
   6.5585586e+00   6.7003200e-01
   6.5675676e+00   6.7003200e-01
   6.5765766e+00   6.7003200e-01
   6.5855856e+00   6.7003200e-01
   6.5945946e+00   6.7003200e-01
   6.6036036e+00   6.7003200e-01
   6.6126126e+00   6.7003200e-01
   6.6216216e+00   6.7003200e-01
   6.6306306e+00   6.7003200e-01
   6.6396396e+00   6.7003200e-01
   6.6486486e+00   6.7003200e-01
   6.6576577e+00   6.7003200e-01
   6.6666667e+00   6.7003200e-01
   6.6756757e+00   6.7003200e-01
   6.6846847e+00   6.7003200e-01
   6.6936937e+00   6.7003200e-01
   6.7027027e+00   6.7003200e-01
   6.7117117e+00   6.7003200e-01
   6.7207207e+00   6.7003200e-01
   6.7297297e+00   6.7003200e-01
   6.7387387e+00   6.7003200e-01
   6.7477477e+00   6.7003200e-01
   6.7567568e+00   6.7003200e-01
   6.7657658e+00   6.7003200e-01
   6.7747748e+00   6.7003200e-01
   6.7837838e+00   6.7003200e-01
   6.7927928e+00   6.7003200e-01
   6.8018018e+00   6.7003200e-01
   6.8108108e+00   6.7003200e-01
   6.8198198e+00   6.7003200e-01
   6.8288288e+00   6.7003200e-01
   6.8378378e+00   6.7003200e-01
   6.8468468e+00   6.7003200e-01
   6.8558559e+00   6.7003200e-01
   6.8648649e+00   6.7003200e-01
   6.8738739e+00   6.7003200e-01
   6.8828829e+00   6.7003200e-01
   6.8918919e+00   6.7003200e-01
   6.9009009e+00   6.7003200e-01
   6.9099099e+00   6.7003200e-01
   6.9189189e+00   6.7003200e-01
   6.9279279e+00   6.7003200e-01
   6.9369369e+00   6.7003200e-01
   6.9459459e+00   6.7003200e-01
   6.9549550e+00   6.7003200e-01
   6.9639640e+00   6.7003200e-01
   6.9729730e+00   6.7003200e-01
   6.9819820e+00   6.7003200e-01
   6.9909910e+00   6.7003200e-01
   7.0000000e+00   7.8170400e-01
   7.0090090e+00   7.8170400e-01
   7.0180180e+00   7.8170400e-01
   7.0270270e+00   7.8170400e-01
   7.0360360e+00   7.8170400e-01
   7.0450450e+00   7.8170400e-01
   7.0540541e+00   7.8170400e-01
   7.0630631e+00   7.8170400e-01
   7.0720721e+00   7.8170400e-01
   7.0810811e+00   7.8170400e-01
   7.0900901e+00   7.8170400e-01
   7.0990991e+00   7.8170400e-01
   7.1081081e+00   7.8170400e-01
   7.1171171e+00   7.8170400e-01
   7.1261261e+00   7.8170400e-01
   7.1351351e+00   7.8170400e-01
   7.1441441e+00   7.8170400e-01
   7.1531532e+00   7.8170400e-01
   7.1621622e+00   7.8170400e-01
   7.1711712e+00   7.8170400e-01
   7.1801802e+00   7.8170400e-01
   7.1891892e+00   7.8170400e-01
   7.1981982e+00   7.8170400e-01
   7.2072072e+00   7.8170400e-01
   7.2162162e+00   7.8170400e-01
   7.2252252e+00   7.8170400e-01
   7.2342342e+00   7.8170400e-01
   7.2432432e+00   7.8170400e-01
   7.2522523e+00   7.8170400e-01
   7.2612613e+00   7.8170400e-01
   7.2702703e+00   7.8170400e-01
   7.2792793e+00   7.8170400e-01
   7.2882883e+00   7.8170400e-01
   7.2972973e+00   7.8170400e-01
   7.3063063e+00   7.8170400e-01
   7.3153153e+00   7.8170400e-01
   7.3243243e+00   7.8170400e-01
   7.3333333e+00   7.8170400e-01
   7.3423423e+00   7.8170400e-01
   7.3513514e+00   7.8170400e-01
   7.3603604e+00   7.8170400e-01
   7.3693694e+00   7.8170400e-01
   7.3783784e+00   7.8170400e-01
   7.3873874e+00   7.8170400e-01
   7.3963964e+00   7.8170400e-01
   7.4054054e+00   7.8170400e-01
   7.4144144e+00   7.8170400e-01
   7.4234234e+00   7.8170400e-01
   7.4324324e+00   7.8170400e-01
   7.4414414e+00   7.8170400e-01
   7.4504505e+00   7.8170400e-01
   7.4594595e+00   7.8170400e-01
   7.4684685e+00   7.8170400e-01
   7.4774775e+00   7.8170400e-01
   7.4864865e+00   7.8170400e-01
   7.4954955e+00   7.8170400e-01
   7.5045045e+00   7.8170400e-01
   7.5135135e+00   7.8170400e-01
   7.5225225e+00   7.8170400e-01
   7.5315315e+00   7.8170400e-01
   7.5405405e+00   7.8170400e-01
   7.5495495e+00   7.8170400e-01
   7.5585586e+00   7.8170400e-01
   7.5675676e+00   7.8170400e-01
   7.5765766e+00   7.8170400e-01
   7.5855856e+00   7.8170400e-01
   7.5945946e+00   7.8170400e-01
   7.6036036e+00   7.8170400e-01
   7.6126126e+00   7.8170400e-01
   7.6216216e+00   7.8170400e-01
   7.6306306e+00   7.8170400e-01
   7.6396396e+00   7.8170400e-01
   7.6486486e+00   7.8170400e-01
   7.6576577e+00   7.8170400e-01
   7.6666667e+00   7.8170400e-01
   7.6756757e+00   7.8170400e-01
   7.6846847e+00   7.8170400e-01
   7.6936937e+00   7.8170400e-01
   7.7027027e+00   7.8170400e-01
   7.7117117e+00   7.8170400e-01
   7.7207207e+00   7.8170400e-01
   7.7297297e+00   7.8170400e-01
   7.7387387e+00   7.8170400e-01
   7.7477477e+00   7.8170400e-01
   7.7567568e+00   7.8170400e-01
   7.7657658e+00   7.8170400e-01
   7.7747748e+00   7.8170400e-01
   7.7837838e+00   7.8170400e-01
   7.7927928e+00   7.8170400e-01
   7.8018018e+00   7.8170400e-01
   7.8108108e+00   7.8170400e-01
   7.8198198e+00   7.8170400e-01
   7.8288288e+00   7.8170400e-01
   7.8378378e+00   7.8170400e-01
   7.8468468e+00   7.8170400e-01
   7.8558559e+00   7.8170400e-01
   7.8648649e+00   7.8170400e-01
   7.8738739e+00   7.8170400e-01
   7.8828829e+00   7.8170400e-01
   7.8918919e+00   7.8170400e-01
   7.9009009e+00   7.8170400e-01
   7.9099099e+00   7.8170400e-01
   7.9189189e+00   7.8170400e-01
   7.9279279e+00   7.8170400e-01
   7.9369369e+00   7.8170400e-01
   7.9459459e+00   7.8170400e-01
   7.9549550e+00   7.8170400e-01
   7.9639640e+00   7.8170400e-01
   7.9729730e+00   7.8170400e-01
   7.9819820e+00   7.8170400e-01
   7.9909910e+00   7.8170400e-01
   8.0000000e+00   8.9337600e-01
   8.0090090e+00   8.9337600e-01
   8.0180180e+00   8.9337600e-01
   8.0270270e+00   8.9337600e-01
   8.0360360e+00   8.9337600e-01
   8.0450450e+00   8.9337600e-01
   8.0540541e+00   8.9337600e-01
   8.0630631e+00   8.9337600e-01
   8.0720721e+00   8.9337600e-01
   8.0810811e+00   8.9337600e-01
   8.0900901e+00   8.9337600e-01
   8.0990991e+00   8.9337600e-01
   8.1081081e+00   8.9337600e-01
   8.1171171e+00   8.9337600e-01
   8.1261261e+00   8.9337600e-01
   8.1351351e+00   8.9337600e-01
   8.1441441e+00   8.9337600e-01
   8.1531532e+00   8.9337600e-01
   8.1621622e+00   8.9337600e-01
   8.1711712e+00   8.9337600e-01
   8.1801802e+00   8.9337600e-01
   8.1891892e+00   8.9337600e-01
   8.1981982e+00   8.9337600e-01
   8.2072072e+00   8.9337600e-01
   8.2162162e+00   8.9337600e-01
   8.2252252e+00   8.9337600e-01
   8.2342342e+00   8.9337600e-01
   8.2432432e+00   8.9337600e-01
   8.2522523e+00   8.9337600e-01
   8.2612613e+00   8.9337600e-01
   8.2702703e+00   8.9337600e-01
   8.2792793e+00   8.9337600e-01
   8.2882883e+00   8.9337600e-01
   8.2972973e+00   8.9337600e-01
   8.3063063e+00   8.9337600e-01
   8.3153153e+00   8.9337600e-01
   8.3243243e+00   8.9337600e-01
   8.3333333e+00   8.9337600e-01
   8.3423423e+00   8.9337600e-01
   8.3513514e+00   8.9337600e-01
   8.3603604e+00   8.9337600e-01
   8.3693694e+00   8.9337600e-01
   8.3783784e+00   8.9337600e-01
   8.3873874e+00   8.9337600e-01
   8.3963964e+00   8.9337600e-01
   8.4054054e+00   8.9337600e-01
   8.4144144e+00   8.9337600e-01
   8.4234234e+00   8.9337600e-01
   8.4324324e+00   8.9337600e-01
   8.4414414e+00   8.9337600e-01
   8.4504505e+00   8.9337600e-01
   8.4594595e+00   8.9337600e-01
   8.4684685e+00   8.9337600e-01
   8.4774775e+00   8.9337600e-01
   8.4864865e+00   8.9337600e-01
   8.4954955e+00   8.9337600e-01
   8.5045045e+00   8.9337600e-01
   8.5135135e+00   8.9337600e-01
   8.5225225e+00   8.9337600e-01
   8.5315315e+00   8.9337600e-01
   8.5405405e+00   8.9337600e-01
   8.5495495e+00   8.9337600e-01
   8.5585586e+00   8.9337600e-01
   8.5675676e+00   8.9337600e-01
   8.5765766e+00   8.9337600e-01
   8.5855856e+00   8.9337600e-01
   8.5945946e+00   8.9337600e-01
   8.6036036e+00   8.9337600e-01
   8.6126126e+00   8.9337600e-01
   8.6216216e+00   8.9337600e-01
   8.6306306e+00   8.9337600e-01
   8.6396396e+00   8.9337600e-01
   8.6486486e+00   8.9337600e-01
   8.6576577e+00   8.9337600e-01
   8.6666667e+00   8.9337600e-01
   8.6756757e+00   8.9337600e-01
   8.6846847e+00   8.9337600e-01
   8.6936937e+00   8.9337600e-01
   8.7027027e+00   8.9337600e-01
   8.7117117e+00   8.9337600e-01
   8.7207207e+00   8.9337600e-01
   8.7297297e+00   8.9337600e-01
   8.7387387e+00   8.9337600e-01
   8.7477477e+00   8.9337600e-01
   8.7567568e+00   8.9337600e-01
   8.7657658e+00   8.9337600e-01
   8.7747748e+00   8.9337600e-01
   8.7837838e+00   8.9337600e-01
   8.7927928e+00   8.9337600e-01
   8.8018018e+00   8.9337600e-01
   8.8108108e+00   8.9337600e-01
   8.8198198e+00   8.9337600e-01
   8.8288288e+00   8.9337600e-01
   8.8378378e+00   8.9337600e-01
   8.8468468e+00   8.9337600e-01
   8.8558559e+00   8.9337600e-01
   8.8648649e+00   8.9337600e-01
   8.8738739e+00   8.9337600e-01
   8.8828829e+00   8.9337600e-01
   8.8918919e+00   8.9337600e-01
   8.9009009e+00   8.9337600e-01
   8.9099099e+00   8.9337600e-01
   8.9189189e+00   8.9337600e-01
   8.9279279e+00   8.9337600e-01
   8.9369369e+00   8.9337600e-01
   8.9459459e+00   8.9337600e-01
   8.9549550e+00   8.9337600e-01
   8.9639640e+00   8.9337600e-01
   8.9729730e+00   8.9337600e-01
   8.9819820e+00   8.9337600e-01
   8.9909910e+00   8.9337600e-01
   9.0000000e+00   1.0050480e+00
   9.0090090e+00   1.0050480e+00
   9.0180180e+00   1.0050480e+00
   9.0270270e+00   1.0050480e+00
   9.0360360e+00   1.0050480e+00
   9.0450450e+00   1.0050480e+00
   9.0540541e+00   1.0050480e+00
   9.0630631e+00   1.0050480e+00
   9.0720721e+00   1.0050480e+00
   9.0810811e+00   1.0050480e+00
   9.0900901e+00   1.0050480e+00
   9.0990991e+00   1.0050480e+00
   9.1081081e+00   1.0050480e+00
   9.1171171e+00   1.0050480e+00
   9.1261261e+00   1.0050480e+00
   9.1351351e+00   1.0050480e+00
   9.1441441e+00   1.0050480e+00
   9.1531532e+00   1.0050480e+00
   9.1621622e+00   1.0050480e+00
   9.1711712e+00   1.0050480e+00
   9.1801802e+00   1.0050480e+00
   9.1891892e+00   1.0050480e+00
   9.1981982e+00   1.0050480e+00
   9.2072072e+00   1.0050480e+00
   9.2162162e+00   1.0050480e+00
   9.2252252e+00   1.0050480e+00
   9.2342342e+00   1.0050480e+00
   9.2432432e+00   1.0050480e+00
   9.2522523e+00   1.0050480e+00
   9.2612613e+00   1.0050480e+00
   9.2702703e+00   1.0050480e+00
   9.2792793e+00   1.0050480e+00
   9.2882883e+00   1.0050480e+00
   9.2972973e+00   1.0050480e+00
   9.3063063e+00   1.0050480e+00
   9.3153153e+00   1.0050480e+00
   9.3243243e+00   1.0050480e+00
   9.3333333e+00   1.0050480e+00
   9.3423423e+00   1.0050480e+00
   9.3513514e+00   1.0050480e+00
   9.3603604e+00   1.0050480e+00
   9.3693694e+00   1.0050480e+00
   9.3783784e+00   1.0050480e+00
   9.3873874e+00   1.0050480e+00
   9.3963964e+00   1.0050480e+00
   9.4054054e+00   1.0050480e+00
   9.4144144e+00   1.0050480e+00
   9.4234234e+00   1.0050480e+00
   9.4324324e+00   1.0050480e+00
   9.4414414e+00   1.0050480e+00
   9.4504505e+00   1.0050480e+00
   9.4594595e+00   1.0050480e+00
   9.4684685e+00   1.0050480e+00
   9.4774775e+00   1.0050480e+00
   9.4864865e+00   1.0050480e+00
   9.4954955e+00   1.0050480e+00
   9.5045045e+00   1.0050480e+00
   9.5135135e+00   1.0050480e+00
   9.5225225e+00   1.0050480e+00
   9.5315315e+00   1.0050480e+00
   9.5405405e+00   1.0050480e+00
   9.5495495e+00   1.0050480e+00
   9.5585586e+00   1.0050480e+00
   9.5675676e+00   1.0050480e+00
   9.5765766e+00   1.0050480e+00
   9.5855856e+00   1.0050480e+00
   9.5945946e+00   1.0050480e+00
   9.6036036e+00   1.0050480e+00
   9.6126126e+00   1.0050480e+00
   9.6216216e+00   1.0050480e+00
   9.6306306e+00   1.0050480e+00
   9.6396396e+00   1.0050480e+00
   9.6486486e+00   1.0050480e+00
   9.6576577e+00   1.0050480e+00
   9.6666667e+00   1.0050480e+00
   9.6756757e+00   1.0050480e+00
   9.6846847e+00   1.0050480e+00
   9.6936937e+00   1.0050480e+00
   9.7027027e+00   1.0050480e+00
   9.7117117e+00   1.0050480e+00
   9.7207207e+00   1.0050480e+00
   9.7297297e+00   1.0050480e+00
   9.7387387e+00   1.0050480e+00
   9.7477477e+00   1.0050480e+00
   9.7567568e+00   1.0050480e+00
   9.7657658e+00   1.0050480e+00
   9.7747748e+00   1.0050480e+00
   9.7837838e+00   1.0050480e+00
   9.7927928e+00   1.0050480e+00
   9.8018018e+00   1.0050480e+00
   9.8108108e+00   1.0050480e+00
   9.8198198e+00   1.0050480e+00
   9.8288288e+00   1.0050480e+00
   9.8378378e+00   1.0050480e+00
   9.8468468e+00   1.0050480e+00
   9.8558559e+00   1.0050480e+00
   9.8648649e+00   1.0050480e+00
   9.8738739e+00   1.0050480e+00
   9.8828829e+00   1.0050480e+00
   9.8918919e+00   1.0050480e+00
   9.9009009e+00   1.0050480e+00
   9.9099099e+00   1.0050480e+00
   9.9189189e+00   1.0050480e+00
   9.9279279e+00   1.0050480e+00
   9.9369369e+00   1.0050480e+00
   9.9459459e+00   1.0050480e+00
   9.9549550e+00   1.0050480e+00
   9.9639640e+00   1.0050480e+00
   9.9729730e+00   1.0050480e+00
   9.9819820e+00   1.0050480e+00
   9.9909910e+00   1.0050480e+00
   1.0000000e+01   1.1167200e+00


==> tracking_duration_Nt_8_orthogonal.dat <==
   1.0000000e+00   2.1333333e-01
   1.0090090e+00   2.1333333e-01
   1.0180180e+00   2.1333333e-01
   1.0270270e+00   2.1333333e-01
   1.0360360e+00   2.1333333e-01
   1.0450450e+00   2.1333333e-01
   1.0540541e+00   2.1333333e-01
   1.0630631e+00   2.1333333e-01
   1.0720721e+00   2.1333333e-01
   1.0810811e+00   2.1333333e-01
   1.0900901e+00   2.1333333e-01
   1.0990991e+00   2.1333333e-01
   1.1081081e+00   2.1333333e-01
   1.1171171e+00   2.1333333e-01
   1.1261261e+00   2.1333333e-01
   1.1351351e+00   2.1333333e-01
   1.1441441e+00   2.1333333e-01
   1.1531532e+00   2.1333333e-01
   1.1621622e+00   2.1333333e-01
   1.1711712e+00   2.1333333e-01
   1.1801802e+00   2.1333333e-01
   1.1891892e+00   2.1333333e-01
   1.1981982e+00   2.1333333e-01
   1.2072072e+00   2.1333333e-01
   1.2162162e+00   2.1333333e-01
   1.2252252e+00   2.1333333e-01
   1.2342342e+00   2.1333333e-01
   1.2432432e+00   2.1333333e-01
   1.2522523e+00   2.1333333e-01
   1.2612613e+00   2.1333333e-01
   1.2702703e+00   2.1333333e-01
   1.2792793e+00   2.1333333e-01
   1.2882883e+00   2.1333333e-01
   1.2972973e+00   2.1333333e-01
   1.3063063e+00   2.1333333e-01
   1.3153153e+00   2.1333333e-01
   1.3243243e+00   2.1333333e-01
   1.3333333e+00   2.1333333e-01
   1.3423423e+00   2.1333333e-01
   1.3513514e+00   2.1333333e-01
   1.3603604e+00   2.1333333e-01
   1.3693694e+00   2.1333333e-01
   1.3783784e+00   2.1333333e-01
   1.3873874e+00   2.1333333e-01
   1.3963964e+00   2.1333333e-01
   1.4054054e+00   2.1333333e-01
   1.4144144e+00   2.1333333e-01
   1.4234234e+00   2.1333333e-01
   1.4324324e+00   2.1333333e-01
   1.4414414e+00   2.1333333e-01
   1.4504505e+00   2.1333333e-01
   1.4594595e+00   2.1333333e-01
   1.4684685e+00   2.1333333e-01
   1.4774775e+00   2.1333333e-01
   1.4864865e+00   2.1333333e-01
   1.4954955e+00   2.1333333e-01
   1.5045045e+00   2.1333333e-01
   1.5135135e+00   2.1333333e-01
   1.5225225e+00   2.1333333e-01
   1.5315315e+00   2.1333333e-01
   1.5405405e+00   2.1333333e-01
   1.5495495e+00   2.1333333e-01
   1.5585586e+00   2.1333333e-01
   1.5675676e+00   2.1333333e-01
   1.5765766e+00   2.1333333e-01
   1.5855856e+00   2.1333333e-01
   1.5945946e+00   2.1333333e-01
   1.6036036e+00   2.1333333e-01
   1.6126126e+00   2.1333333e-01
   1.6216216e+00   2.1333333e-01
   1.6306306e+00   2.1333333e-01
   1.6396396e+00   2.1333333e-01
   1.6486486e+00   2.1333333e-01
   1.6576577e+00   2.1333333e-01
   1.6666667e+00   2.1333333e-01
   1.6756757e+00   2.1333333e-01
   1.6846847e+00   2.1333333e-01
   1.6936937e+00   2.1333333e-01
   1.7027027e+00   2.1333333e-01
   1.7117117e+00   2.1333333e-01
   1.7207207e+00   2.1333333e-01
   1.7297297e+00   2.1333333e-01
   1.7387387e+00   2.1333333e-01
   1.7477477e+00   2.1333333e-01
   1.7567568e+00   2.1333333e-01
   1.7657658e+00   2.1333333e-01
   1.7747748e+00   2.1333333e-01
   1.7837838e+00   2.1333333e-01
   1.7927928e+00   2.1333333e-01
   1.8018018e+00   2.1333333e-01
   1.8108108e+00   2.1333333e-01
   1.8198198e+00   2.1333333e-01
   1.8288288e+00   2.1333333e-01
   1.8378378e+00   2.1333333e-01
   1.8468468e+00   2.1333333e-01
   1.8558559e+00   2.1333333e-01
   1.8648649e+00   2.1333333e-01
   1.8738739e+00   2.1333333e-01
   1.8828829e+00   2.1333333e-01
   1.8918919e+00   2.1333333e-01
   1.9009009e+00   2.1333333e-01
   1.9099099e+00   2.1333333e-01
   1.9189189e+00   2.1333333e-01
   1.9279279e+00   2.1333333e-01
   1.9369369e+00   2.1333333e-01
   1.9459459e+00   2.1333333e-01
   1.9549550e+00   2.1333333e-01
   1.9639640e+00   2.1333333e-01
   1.9729730e+00   2.1333333e-01
   1.9819820e+00   2.1333333e-01
   1.9909910e+00   2.1333333e-01
   2.0000000e+00   4.2666667e-01
   2.0090090e+00   4.2666667e-01
   2.0180180e+00   4.2666667e-01
   2.0270270e+00   4.2666667e-01
   2.0360360e+00   4.2666667e-01
   2.0450450e+00   4.2666667e-01
   2.0540541e+00   4.2666667e-01
   2.0630631e+00   4.2666667e-01
   2.0720721e+00   4.2666667e-01
   2.0810811e+00   4.2666667e-01
   2.0900901e+00   4.2666667e-01
   2.0990991e+00   4.2666667e-01
   2.1081081e+00   4.2666667e-01
   2.1171171e+00   4.2666667e-01
   2.1261261e+00   4.2666667e-01
   2.1351351e+00   4.2666667e-01
   2.1441441e+00   4.2666667e-01
   2.1531532e+00   4.2666667e-01
   2.1621622e+00   4.2666667e-01
   2.1711712e+00   4.2666667e-01
   2.1801802e+00   4.2666667e-01
   2.1891892e+00   4.2666667e-01
   2.1981982e+00   4.2666667e-01
   2.2072072e+00   4.2666667e-01
   2.2162162e+00   4.2666667e-01
   2.2252252e+00   4.2666667e-01
   2.2342342e+00   4.2666667e-01
   2.2432432e+00   4.2666667e-01
   2.2522523e+00   4.2666667e-01
   2.2612613e+00   4.2666667e-01
   2.2702703e+00   4.2666667e-01
   2.2792793e+00   4.2666667e-01
   2.2882883e+00   4.2666667e-01
   2.2972973e+00   4.2666667e-01
   2.3063063e+00   4.2666667e-01
   2.3153153e+00   4.2666667e-01
   2.3243243e+00   4.2666667e-01
   2.3333333e+00   4.2666667e-01
   2.3423423e+00   4.2666667e-01
   2.3513514e+00   4.2666667e-01
   2.3603604e+00   4.2666667e-01
   2.3693694e+00   4.2666667e-01
   2.3783784e+00   4.2666667e-01
   2.3873874e+00   4.2666667e-01
   2.3963964e+00   4.2666667e-01
   2.4054054e+00   4.2666667e-01
   2.4144144e+00   4.2666667e-01
   2.4234234e+00   4.2666667e-01
   2.4324324e+00   4.2666667e-01
   2.4414414e+00   4.2666667e-01
   2.4504505e+00   4.2666667e-01
   2.4594595e+00   4.2666667e-01
   2.4684685e+00   4.2666667e-01
   2.4774775e+00   4.2666667e-01
   2.4864865e+00   4.2666667e-01
   2.4954955e+00   4.2666667e-01
   2.5045045e+00   4.2666667e-01
   2.5135135e+00   4.2666667e-01
   2.5225225e+00   4.2666667e-01
   2.5315315e+00   4.2666667e-01
   2.5405405e+00   4.2666667e-01
   2.5495495e+00   4.2666667e-01
   2.5585586e+00   4.2666667e-01
   2.5675676e+00   4.2666667e-01
   2.5765766e+00   4.2666667e-01
   2.5855856e+00   4.2666667e-01
   2.5945946e+00   4.2666667e-01
   2.6036036e+00   4.2666667e-01
   2.6126126e+00   4.2666667e-01
   2.6216216e+00   4.2666667e-01
   2.6306306e+00   4.2666667e-01
   2.6396396e+00   4.2666667e-01
   2.6486486e+00   4.2666667e-01
   2.6576577e+00   4.2666667e-01
   2.6666667e+00   4.2666667e-01
   2.6756757e+00   4.2666667e-01
   2.6846847e+00   4.2666667e-01
   2.6936937e+00   4.2666667e-01
   2.7027027e+00   4.2666667e-01
   2.7117117e+00   4.2666667e-01
   2.7207207e+00   4.2666667e-01
   2.7297297e+00   4.2666667e-01
   2.7387387e+00   4.2666667e-01
   2.7477477e+00   4.2666667e-01
   2.7567568e+00   4.2666667e-01
   2.7657658e+00   4.2666667e-01
   2.7747748e+00   4.2666667e-01
   2.7837838e+00   4.2666667e-01
   2.7927928e+00   4.2666667e-01
   2.8018018e+00   4.2666667e-01
   2.8108108e+00   4.2666667e-01
   2.8198198e+00   4.2666667e-01
   2.8288288e+00   4.2666667e-01
   2.8378378e+00   4.2666667e-01
   2.8468468e+00   4.2666667e-01
   2.8558559e+00   4.2666667e-01
   2.8648649e+00   4.2666667e-01
   2.8738739e+00   4.2666667e-01
   2.8828829e+00   4.2666667e-01
   2.8918919e+00   4.2666667e-01
   2.9009009e+00   4.2666667e-01
   2.9099099e+00   4.2666667e-01
   2.9189189e+00   4.2666667e-01
   2.9279279e+00   4.2666667e-01
   2.9369369e+00   4.2666667e-01
   2.9459459e+00   4.2666667e-01
   2.9549550e+00   4.2666667e-01
   2.9639640e+00   4.2666667e-01
   2.9729730e+00   4.2666667e-01
   2.9819820e+00   4.2666667e-01
   2.9909910e+00   4.2666667e-01
   3.0000000e+00   6.4000000e-01
   3.0090090e+00   6.4000000e-01
   3.0180180e+00   6.4000000e-01
   3.0270270e+00   6.4000000e-01
   3.0360360e+00   6.4000000e-01
   3.0450450e+00   6.4000000e-01
   3.0540541e+00   6.4000000e-01
   3.0630631e+00   6.4000000e-01
   3.0720721e+00   6.4000000e-01
   3.0810811e+00   6.4000000e-01
   3.0900901e+00   6.4000000e-01
   3.0990991e+00   6.4000000e-01
   3.1081081e+00   6.4000000e-01
   3.1171171e+00   6.4000000e-01
   3.1261261e+00   6.4000000e-01
   3.1351351e+00   6.4000000e-01
   3.1441441e+00   6.4000000e-01
   3.1531532e+00   6.4000000e-01
   3.1621622e+00   6.4000000e-01
   3.1711712e+00   6.4000000e-01
   3.1801802e+00   6.4000000e-01
   3.1891892e+00   6.4000000e-01
   3.1981982e+00   6.4000000e-01
   3.2072072e+00   6.4000000e-01
   3.2162162e+00   6.4000000e-01
   3.2252252e+00   6.4000000e-01
   3.2342342e+00   6.4000000e-01
   3.2432432e+00   6.4000000e-01
   3.2522523e+00   6.4000000e-01
   3.2612613e+00   6.4000000e-01
   3.2702703e+00   6.4000000e-01
   3.2792793e+00   6.4000000e-01
   3.2882883e+00   6.4000000e-01
   3.2972973e+00   6.4000000e-01
   3.3063063e+00   6.4000000e-01
   3.3153153e+00   6.4000000e-01
   3.3243243e+00   6.4000000e-01
   3.3333333e+00   6.4000000e-01
   3.3423423e+00   6.4000000e-01
   3.3513514e+00   6.4000000e-01
   3.3603604e+00   6.4000000e-01
   3.3693694e+00   6.4000000e-01
   3.3783784e+00   6.4000000e-01
   3.3873874e+00   6.4000000e-01
   3.3963964e+00   6.4000000e-01
   3.4054054e+00   6.4000000e-01
   3.4144144e+00   6.4000000e-01
   3.4234234e+00   6.4000000e-01
   3.4324324e+00   6.4000000e-01
   3.4414414e+00   6.4000000e-01
   3.4504505e+00   6.4000000e-01
   3.4594595e+00   6.4000000e-01
   3.4684685e+00   6.4000000e-01
   3.4774775e+00   6.4000000e-01
   3.4864865e+00   6.4000000e-01
   3.4954955e+00   6.4000000e-01
   3.5045045e+00   6.4000000e-01
   3.5135135e+00   6.4000000e-01
   3.5225225e+00   6.4000000e-01
   3.5315315e+00   6.4000000e-01
   3.5405405e+00   6.4000000e-01
   3.5495495e+00   6.4000000e-01
   3.5585586e+00   6.4000000e-01
   3.5675676e+00   6.4000000e-01
   3.5765766e+00   6.4000000e-01
   3.5855856e+00   6.4000000e-01
   3.5945946e+00   6.4000000e-01
   3.6036036e+00   6.4000000e-01
   3.6126126e+00   6.4000000e-01
   3.6216216e+00   6.4000000e-01
   3.6306306e+00   6.4000000e-01
   3.6396396e+00   6.4000000e-01
   3.6486486e+00   6.4000000e-01
   3.6576577e+00   6.4000000e-01
   3.6666667e+00   6.4000000e-01
   3.6756757e+00   6.4000000e-01
   3.6846847e+00   6.4000000e-01
   3.6936937e+00   6.4000000e-01
   3.7027027e+00   6.4000000e-01
   3.7117117e+00   6.4000000e-01
   3.7207207e+00   6.4000000e-01
   3.7297297e+00   6.4000000e-01
   3.7387387e+00   6.4000000e-01
   3.7477477e+00   6.4000000e-01
   3.7567568e+00   6.4000000e-01
   3.7657658e+00   6.4000000e-01
   3.7747748e+00   6.4000000e-01
   3.7837838e+00   6.4000000e-01
   3.7927928e+00   6.4000000e-01
   3.8018018e+00   6.4000000e-01
   3.8108108e+00   6.4000000e-01
   3.8198198e+00   6.4000000e-01
   3.8288288e+00   6.4000000e-01
   3.8378378e+00   6.4000000e-01
   3.8468468e+00   6.4000000e-01
   3.8558559e+00   6.4000000e-01
   3.8648649e+00   6.4000000e-01
   3.8738739e+00   6.4000000e-01
   3.8828829e+00   6.4000000e-01
   3.8918919e+00   6.4000000e-01
   3.9009009e+00   6.4000000e-01
   3.9099099e+00   6.4000000e-01
   3.9189189e+00   6.4000000e-01
   3.9279279e+00   6.4000000e-01
   3.9369369e+00   6.4000000e-01
   3.9459459e+00   6.4000000e-01
   3.9549550e+00   6.4000000e-01
   3.9639640e+00   6.4000000e-01
   3.9729730e+00   6.4000000e-01
   3.9819820e+00   6.4000000e-01
   3.9909910e+00   6.4000000e-01
   4.0000000e+00   8.5333333e-01
   4.0090090e+00   8.5333333e-01
   4.0180180e+00   8.5333333e-01
   4.0270270e+00   8.5333333e-01
   4.0360360e+00   8.5333333e-01
   4.0450450e+00   8.5333333e-01
   4.0540541e+00   8.5333333e-01
   4.0630631e+00   8.5333333e-01
   4.0720721e+00   8.5333333e-01
   4.0810811e+00   8.5333333e-01
   4.0900901e+00   8.5333333e-01
   4.0990991e+00   8.5333333e-01
   4.1081081e+00   8.5333333e-01
   4.1171171e+00   8.5333333e-01
   4.1261261e+00   8.5333333e-01
   4.1351351e+00   8.5333333e-01
   4.1441441e+00   8.5333333e-01
   4.1531532e+00   8.5333333e-01
   4.1621622e+00   8.5333333e-01
   4.1711712e+00   8.5333333e-01
   4.1801802e+00   8.5333333e-01
   4.1891892e+00   8.5333333e-01
   4.1981982e+00   8.5333333e-01
   4.2072072e+00   8.5333333e-01
   4.2162162e+00   8.5333333e-01
   4.2252252e+00   8.5333333e-01
   4.2342342e+00   8.5333333e-01
   4.2432432e+00   8.5333333e-01
   4.2522523e+00   8.5333333e-01
   4.2612613e+00   8.5333333e-01
   4.2702703e+00   8.5333333e-01
   4.2792793e+00   8.5333333e-01
   4.2882883e+00   8.5333333e-01
   4.2972973e+00   8.5333333e-01
   4.3063063e+00   8.5333333e-01
   4.3153153e+00   8.5333333e-01
   4.3243243e+00   8.5333333e-01
   4.3333333e+00   8.5333333e-01
   4.3423423e+00   8.5333333e-01
   4.3513514e+00   8.5333333e-01
   4.3603604e+00   8.5333333e-01
   4.3693694e+00   8.5333333e-01
   4.3783784e+00   8.5333333e-01
   4.3873874e+00   8.5333333e-01
   4.3963964e+00   8.5333333e-01
   4.4054054e+00   8.5333333e-01
   4.4144144e+00   8.5333333e-01
   4.4234234e+00   8.5333333e-01
   4.4324324e+00   8.5333333e-01
   4.4414414e+00   8.5333333e-01
   4.4504505e+00   8.5333333e-01
   4.4594595e+00   8.5333333e-01
   4.4684685e+00   8.5333333e-01
   4.4774775e+00   8.5333333e-01
   4.4864865e+00   8.5333333e-01
   4.4954955e+00   8.5333333e-01
   4.5045045e+00   8.5333333e-01
   4.5135135e+00   8.5333333e-01
   4.5225225e+00   8.5333333e-01
   4.5315315e+00   8.5333333e-01
   4.5405405e+00   8.5333333e-01
   4.5495495e+00   8.5333333e-01
   4.5585586e+00   8.5333333e-01
   4.5675676e+00   8.5333333e-01
   4.5765766e+00   8.5333333e-01
   4.5855856e+00   8.5333333e-01
   4.5945946e+00   8.5333333e-01
   4.6036036e+00   8.5333333e-01
   4.6126126e+00   8.5333333e-01
   4.6216216e+00   8.5333333e-01
   4.6306306e+00   8.5333333e-01
   4.6396396e+00   8.5333333e-01
   4.6486486e+00   8.5333333e-01
   4.6576577e+00   8.5333333e-01
   4.6666667e+00   8.5333333e-01
   4.6756757e+00   8.5333333e-01
   4.6846847e+00   8.5333333e-01
   4.6936937e+00   8.5333333e-01
   4.7027027e+00   8.5333333e-01
   4.7117117e+00   8.5333333e-01
   4.7207207e+00   8.5333333e-01
   4.7297297e+00   8.5333333e-01
   4.7387387e+00   8.5333333e-01
   4.7477477e+00   8.5333333e-01
   4.7567568e+00   8.5333333e-01
   4.7657658e+00   8.5333333e-01
   4.7747748e+00   8.5333333e-01
   4.7837838e+00   8.5333333e-01
   4.7927928e+00   8.5333333e-01
   4.8018018e+00   8.5333333e-01
   4.8108108e+00   8.5333333e-01
   4.8198198e+00   8.5333333e-01
   4.8288288e+00   8.5333333e-01
   4.8378378e+00   8.5333333e-01
   4.8468468e+00   8.5333333e-01
   4.8558559e+00   8.5333333e-01
   4.8648649e+00   8.5333333e-01
   4.8738739e+00   8.5333333e-01
   4.8828829e+00   8.5333333e-01
   4.8918919e+00   8.5333333e-01
   4.9009009e+00   8.5333333e-01
   4.9099099e+00   8.5333333e-01
   4.9189189e+00   8.5333333e-01
   4.9279279e+00   8.5333333e-01
   4.9369369e+00   8.5333333e-01
   4.9459459e+00   8.5333333e-01
   4.9549550e+00   8.5333333e-01
   4.9639640e+00   8.5333333e-01
   4.9729730e+00   8.5333333e-01
   4.9819820e+00   8.5333333e-01
   4.9909910e+00   8.5333333e-01
   5.0000000e+00   1.0666667e+00
   5.0090090e+00   1.0666667e+00
   5.0180180e+00   1.0666667e+00
   5.0270270e+00   1.0666667e+00
   5.0360360e+00   1.0666667e+00
   5.0450450e+00   1.0666667e+00
   5.0540541e+00   1.0666667e+00
   5.0630631e+00   1.0666667e+00
   5.0720721e+00   1.0666667e+00
   5.0810811e+00   1.0666667e+00
   5.0900901e+00   1.0666667e+00
   5.0990991e+00   1.0666667e+00
   5.1081081e+00   1.0666667e+00
   5.1171171e+00   1.0666667e+00
   5.1261261e+00   1.0666667e+00
   5.1351351e+00   1.0666667e+00
   5.1441441e+00   1.0666667e+00
   5.1531532e+00   1.0666667e+00
   5.1621622e+00   1.0666667e+00
   5.1711712e+00   1.0666667e+00
   5.1801802e+00   1.0666667e+00
   5.1891892e+00   1.0666667e+00
   5.1981982e+00   1.0666667e+00
   5.2072072e+00   1.0666667e+00
   5.2162162e+00   1.0666667e+00
   5.2252252e+00   1.0666667e+00
   5.2342342e+00   1.0666667e+00
   5.2432432e+00   1.0666667e+00
   5.2522523e+00   1.0666667e+00
   5.2612613e+00   1.0666667e+00
   5.2702703e+00   1.0666667e+00
   5.2792793e+00   1.0666667e+00
   5.2882883e+00   1.0666667e+00
   5.2972973e+00   1.0666667e+00
   5.3063063e+00   1.0666667e+00
   5.3153153e+00   1.0666667e+00
   5.3243243e+00   1.0666667e+00
   5.3333333e+00   1.0666667e+00
   5.3423423e+00   1.0666667e+00
   5.3513514e+00   1.0666667e+00
   5.3603604e+00   1.0666667e+00
   5.3693694e+00   1.0666667e+00
   5.3783784e+00   1.0666667e+00
   5.3873874e+00   1.0666667e+00
   5.3963964e+00   1.0666667e+00
   5.4054054e+00   1.0666667e+00
   5.4144144e+00   1.0666667e+00
   5.4234234e+00   1.0666667e+00
   5.4324324e+00   1.0666667e+00
   5.4414414e+00   1.0666667e+00
   5.4504505e+00   1.0666667e+00
   5.4594595e+00   1.0666667e+00
   5.4684685e+00   1.0666667e+00
   5.4774775e+00   1.0666667e+00
   5.4864865e+00   1.0666667e+00
   5.4954955e+00   1.0666667e+00
   5.5045045e+00   1.0666667e+00
   5.5135135e+00   1.0666667e+00
   5.5225225e+00   1.0666667e+00
   5.5315315e+00   1.0666667e+00
   5.5405405e+00   1.0666667e+00
   5.5495495e+00   1.0666667e+00
   5.5585586e+00   1.0666667e+00
   5.5675676e+00   1.0666667e+00
   5.5765766e+00   1.0666667e+00
   5.5855856e+00   1.0666667e+00
   5.5945946e+00   1.0666667e+00
   5.6036036e+00   1.0666667e+00
   5.6126126e+00   1.0666667e+00
   5.6216216e+00   1.0666667e+00
   5.6306306e+00   1.0666667e+00
   5.6396396e+00   1.0666667e+00
   5.6486486e+00   1.0666667e+00
   5.6576577e+00   1.0666667e+00
   5.6666667e+00   1.0666667e+00
   5.6756757e+00   1.0666667e+00
   5.6846847e+00   1.0666667e+00
   5.6936937e+00   1.0666667e+00
   5.7027027e+00   1.0666667e+00
   5.7117117e+00   1.0666667e+00
   5.7207207e+00   1.0666667e+00
   5.7297297e+00   1.0666667e+00
   5.7387387e+00   1.0666667e+00
   5.7477477e+00   1.0666667e+00
   5.7567568e+00   1.0666667e+00
   5.7657658e+00   1.0666667e+00
   5.7747748e+00   1.0666667e+00
   5.7837838e+00   1.0666667e+00
   5.7927928e+00   1.0666667e+00
   5.8018018e+00   1.0666667e+00
   5.8108108e+00   1.0666667e+00
   5.8198198e+00   1.0666667e+00
   5.8288288e+00   1.0666667e+00
   5.8378378e+00   1.0666667e+00
   5.8468468e+00   1.0666667e+00
   5.8558559e+00   1.0666667e+00
   5.8648649e+00   1.0666667e+00
   5.8738739e+00   1.0666667e+00
   5.8828829e+00   1.0666667e+00
   5.8918919e+00   1.0666667e+00
   5.9009009e+00   1.0666667e+00
   5.9099099e+00   1.0666667e+00
   5.9189189e+00   1.0666667e+00
   5.9279279e+00   1.0666667e+00
   5.9369369e+00   1.0666667e+00
   5.9459459e+00   1.0666667e+00
   5.9549550e+00   1.0666667e+00
   5.9639640e+00   1.0666667e+00
   5.9729730e+00   1.0666667e+00
   5.9819820e+00   1.0666667e+00
   5.9909910e+00   1.0666667e+00
   6.0000000e+00   1.2800000e+00
   6.0090090e+00   1.2800000e+00
   6.0180180e+00   1.2800000e+00
   6.0270270e+00   1.2800000e+00
   6.0360360e+00   1.2800000e+00
   6.0450450e+00   1.2800000e+00
   6.0540541e+00   1.2800000e+00
   6.0630631e+00   1.2800000e+00
   6.0720721e+00   1.2800000e+00
   6.0810811e+00   1.2800000e+00
   6.0900901e+00   1.2800000e+00
   6.0990991e+00   1.2800000e+00
   6.1081081e+00   1.2800000e+00
   6.1171171e+00   1.2800000e+00
   6.1261261e+00   1.2800000e+00
   6.1351351e+00   1.2800000e+00
   6.1441441e+00   1.2800000e+00
   6.1531532e+00   1.2800000e+00
   6.1621622e+00   1.2800000e+00
   6.1711712e+00   1.2800000e+00
   6.1801802e+00   1.2800000e+00
   6.1891892e+00   1.2800000e+00
   6.1981982e+00   1.2800000e+00
   6.2072072e+00   1.2800000e+00
   6.2162162e+00   1.2800000e+00
   6.2252252e+00   1.2800000e+00
   6.2342342e+00   1.2800000e+00
   6.2432432e+00   1.2800000e+00
   6.2522523e+00   1.2800000e+00
   6.2612613e+00   1.2800000e+00
   6.2702703e+00   1.2800000e+00
   6.2792793e+00   1.2800000e+00
   6.2882883e+00   1.2800000e+00
   6.2972973e+00   1.2800000e+00
   6.3063063e+00   1.2800000e+00
   6.3153153e+00   1.2800000e+00
   6.3243243e+00   1.2800000e+00
   6.3333333e+00   1.2800000e+00
   6.3423423e+00   1.2800000e+00
   6.3513514e+00   1.2800000e+00
   6.3603604e+00   1.2800000e+00
   6.3693694e+00   1.2800000e+00
   6.3783784e+00   1.2800000e+00
   6.3873874e+00   1.2800000e+00
   6.3963964e+00   1.2800000e+00
   6.4054054e+00   1.2800000e+00
   6.4144144e+00   1.2800000e+00
   6.4234234e+00   1.2800000e+00
   6.4324324e+00   1.2800000e+00
   6.4414414e+00   1.2800000e+00
   6.4504505e+00   1.2800000e+00
   6.4594595e+00   1.2800000e+00
   6.4684685e+00   1.2800000e+00
   6.4774775e+00   1.2800000e+00
   6.4864865e+00   1.2800000e+00
   6.4954955e+00   1.2800000e+00
   6.5045045e+00   1.2800000e+00
   6.5135135e+00   1.2800000e+00
   6.5225225e+00   1.2800000e+00
   6.5315315e+00   1.2800000e+00
   6.5405405e+00   1.2800000e+00
   6.5495495e+00   1.2800000e+00
   6.5585586e+00   1.2800000e+00
   6.5675676e+00   1.2800000e+00
   6.5765766e+00   1.2800000e+00
   6.5855856e+00   1.2800000e+00
   6.5945946e+00   1.2800000e+00
   6.6036036e+00   1.2800000e+00
   6.6126126e+00   1.2800000e+00
   6.6216216e+00   1.2800000e+00
   6.6306306e+00   1.2800000e+00
   6.6396396e+00   1.2800000e+00
   6.6486486e+00   1.2800000e+00
   6.6576577e+00   1.2800000e+00
   6.6666667e+00   1.2800000e+00
   6.6756757e+00   1.2800000e+00
   6.6846847e+00   1.2800000e+00
   6.6936937e+00   1.2800000e+00
   6.7027027e+00   1.2800000e+00
   6.7117117e+00   1.2800000e+00
   6.7207207e+00   1.2800000e+00
   6.7297297e+00   1.2800000e+00
   6.7387387e+00   1.2800000e+00
   6.7477477e+00   1.2800000e+00
   6.7567568e+00   1.2800000e+00
   6.7657658e+00   1.2800000e+00
   6.7747748e+00   1.2800000e+00
   6.7837838e+00   1.2800000e+00
   6.7927928e+00   1.2800000e+00
   6.8018018e+00   1.2800000e+00
   6.8108108e+00   1.2800000e+00
   6.8198198e+00   1.2800000e+00
   6.8288288e+00   1.2800000e+00
   6.8378378e+00   1.2800000e+00
   6.8468468e+00   1.2800000e+00
   6.8558559e+00   1.2800000e+00
   6.8648649e+00   1.2800000e+00
   6.8738739e+00   1.2800000e+00
   6.8828829e+00   1.2800000e+00
   6.8918919e+00   1.2800000e+00
   6.9009009e+00   1.2800000e+00
   6.9099099e+00   1.2800000e+00
   6.9189189e+00   1.2800000e+00
   6.9279279e+00   1.2800000e+00
   6.9369369e+00   1.2800000e+00
   6.9459459e+00   1.2800000e+00
   6.9549550e+00   1.2800000e+00
   6.9639640e+00   1.2800000e+00
   6.9729730e+00   1.2800000e+00
   6.9819820e+00   1.2800000e+00
   6.9909910e+00   1.2800000e+00
   7.0000000e+00   1.4933333e+00
   7.0090090e+00   1.4933333e+00
   7.0180180e+00   1.4933333e+00
   7.0270270e+00   1.4933333e+00
   7.0360360e+00   1.4933333e+00
   7.0450450e+00   1.4933333e+00
   7.0540541e+00   1.4933333e+00
   7.0630631e+00   1.4933333e+00
   7.0720721e+00   1.4933333e+00
   7.0810811e+00   1.4933333e+00
   7.0900901e+00   1.4933333e+00
   7.0990991e+00   1.4933333e+00
   7.1081081e+00   1.4933333e+00
   7.1171171e+00   1.4933333e+00
   7.1261261e+00   1.4933333e+00
   7.1351351e+00   1.4933333e+00
   7.1441441e+00   1.4933333e+00
   7.1531532e+00   1.4933333e+00
   7.1621622e+00   1.4933333e+00
   7.1711712e+00   1.4933333e+00
   7.1801802e+00   1.4933333e+00
   7.1891892e+00   1.4933333e+00
   7.1981982e+00   1.4933333e+00
   7.2072072e+00   1.4933333e+00
   7.2162162e+00   1.4933333e+00
   7.2252252e+00   1.4933333e+00
   7.2342342e+00   1.4933333e+00
   7.2432432e+00   1.4933333e+00
   7.2522523e+00   1.4933333e+00
   7.2612613e+00   1.4933333e+00
   7.2702703e+00   1.4933333e+00
   7.2792793e+00   1.4933333e+00
   7.2882883e+00   1.4933333e+00
   7.2972973e+00   1.4933333e+00
   7.3063063e+00   1.4933333e+00
   7.3153153e+00   1.4933333e+00
   7.3243243e+00   1.4933333e+00
   7.3333333e+00   1.4933333e+00
   7.3423423e+00   1.4933333e+00
   7.3513514e+00   1.4933333e+00
   7.3603604e+00   1.4933333e+00
   7.3693694e+00   1.4933333e+00
   7.3783784e+00   1.4933333e+00
   7.3873874e+00   1.4933333e+00
   7.3963964e+00   1.4933333e+00
   7.4054054e+00   1.4933333e+00
   7.4144144e+00   1.4933333e+00
   7.4234234e+00   1.4933333e+00
   7.4324324e+00   1.4933333e+00
   7.4414414e+00   1.4933333e+00
   7.4504505e+00   1.4933333e+00
   7.4594595e+00   1.4933333e+00
   7.4684685e+00   1.4933333e+00
   7.4774775e+00   1.4933333e+00
   7.4864865e+00   1.4933333e+00
   7.4954955e+00   1.4933333e+00
   7.5045045e+00   1.4933333e+00
   7.5135135e+00   1.4933333e+00
   7.5225225e+00   1.4933333e+00
   7.5315315e+00   1.4933333e+00
   7.5405405e+00   1.4933333e+00
   7.5495495e+00   1.4933333e+00
   7.5585586e+00   1.4933333e+00
   7.5675676e+00   1.4933333e+00
   7.5765766e+00   1.4933333e+00
   7.5855856e+00   1.4933333e+00
   7.5945946e+00   1.4933333e+00
   7.6036036e+00   1.4933333e+00
   7.6126126e+00   1.4933333e+00
   7.6216216e+00   1.4933333e+00
   7.6306306e+00   1.4933333e+00
   7.6396396e+00   1.4933333e+00
   7.6486486e+00   1.4933333e+00
   7.6576577e+00   1.4933333e+00
   7.6666667e+00   1.4933333e+00
   7.6756757e+00   1.4933333e+00
   7.6846847e+00   1.4933333e+00
   7.6936937e+00   1.4933333e+00
   7.7027027e+00   1.4933333e+00
   7.7117117e+00   1.4933333e+00
   7.7207207e+00   1.4933333e+00
   7.7297297e+00   1.4933333e+00
   7.7387387e+00   1.4933333e+00
   7.7477477e+00   1.4933333e+00
   7.7567568e+00   1.4933333e+00
   7.7657658e+00   1.4933333e+00
   7.7747748e+00   1.4933333e+00
   7.7837838e+00   1.4933333e+00
   7.7927928e+00   1.4933333e+00
   7.8018018e+00   1.4933333e+00
   7.8108108e+00   1.4933333e+00
   7.8198198e+00   1.4933333e+00
   7.8288288e+00   1.4933333e+00
   7.8378378e+00   1.4933333e+00
   7.8468468e+00   1.4933333e+00
   7.8558559e+00   1.4933333e+00
   7.8648649e+00   1.4933333e+00
   7.8738739e+00   1.4933333e+00
   7.8828829e+00   1.4933333e+00
   7.8918919e+00   1.4933333e+00
   7.9009009e+00   1.4933333e+00
   7.9099099e+00   1.4933333e+00
   7.9189189e+00   1.4933333e+00
   7.9279279e+00   1.4933333e+00
   7.9369369e+00   1.4933333e+00
   7.9459459e+00   1.4933333e+00
   7.9549550e+00   1.4933333e+00
   7.9639640e+00   1.4933333e+00
   7.9729730e+00   1.4933333e+00
   7.9819820e+00   1.4933333e+00
   7.9909910e+00   1.4933333e+00
   8.0000000e+00   1.7066667e+00
   8.0090090e+00   1.7066667e+00
   8.0180180e+00   1.7066667e+00
   8.0270270e+00   1.7066667e+00
   8.0360360e+00   1.7066667e+00
   8.0450450e+00   1.7066667e+00
   8.0540541e+00   1.7066667e+00
   8.0630631e+00   1.7066667e+00
   8.0720721e+00   1.7066667e+00
   8.0810811e+00   1.7066667e+00
   8.0900901e+00   1.7066667e+00
   8.0990991e+00   1.7066667e+00
   8.1081081e+00   1.7066667e+00
   8.1171171e+00   1.7066667e+00
   8.1261261e+00   1.7066667e+00
   8.1351351e+00   1.7066667e+00
   8.1441441e+00   1.7066667e+00
   8.1531532e+00   1.7066667e+00
   8.1621622e+00   1.7066667e+00
   8.1711712e+00   1.7066667e+00
   8.1801802e+00   1.7066667e+00
   8.1891892e+00   1.7066667e+00
   8.1981982e+00   1.7066667e+00
   8.2072072e+00   1.7066667e+00
   8.2162162e+00   1.7066667e+00
   8.2252252e+00   1.7066667e+00
   8.2342342e+00   1.7066667e+00
   8.2432432e+00   1.7066667e+00
   8.2522523e+00   1.7066667e+00
   8.2612613e+00   1.7066667e+00
   8.2702703e+00   1.7066667e+00
   8.2792793e+00   1.7066667e+00
   8.2882883e+00   1.7066667e+00
   8.2972973e+00   1.7066667e+00
   8.3063063e+00   1.7066667e+00
   8.3153153e+00   1.7066667e+00
   8.3243243e+00   1.7066667e+00
   8.3333333e+00   1.7066667e+00
   8.3423423e+00   1.7066667e+00
   8.3513514e+00   1.7066667e+00
   8.3603604e+00   1.7066667e+00
   8.3693694e+00   1.7066667e+00
   8.3783784e+00   1.7066667e+00
   8.3873874e+00   1.7066667e+00
   8.3963964e+00   1.7066667e+00
   8.4054054e+00   1.7066667e+00
   8.4144144e+00   1.7066667e+00
   8.4234234e+00   1.7066667e+00
   8.4324324e+00   1.7066667e+00
   8.4414414e+00   1.7066667e+00
   8.4504505e+00   1.7066667e+00
   8.4594595e+00   1.7066667e+00
   8.4684685e+00   1.7066667e+00
   8.4774775e+00   1.7066667e+00
   8.4864865e+00   1.7066667e+00
   8.4954955e+00   1.7066667e+00
   8.5045045e+00   1.7066667e+00
   8.5135135e+00   1.7066667e+00
   8.5225225e+00   1.7066667e+00
   8.5315315e+00   1.7066667e+00
   8.5405405e+00   1.7066667e+00
   8.5495495e+00   1.7066667e+00
   8.5585586e+00   1.7066667e+00
   8.5675676e+00   1.7066667e+00
   8.5765766e+00   1.7066667e+00
   8.5855856e+00   1.7066667e+00
   8.5945946e+00   1.7066667e+00
   8.6036036e+00   1.7066667e+00
   8.6126126e+00   1.7066667e+00
   8.6216216e+00   1.7066667e+00
   8.6306306e+00   1.7066667e+00
   8.6396396e+00   1.7066667e+00
   8.6486486e+00   1.7066667e+00
   8.6576577e+00   1.7066667e+00
   8.6666667e+00   1.7066667e+00
   8.6756757e+00   1.7066667e+00
   8.6846847e+00   1.7066667e+00
   8.6936937e+00   1.7066667e+00
   8.7027027e+00   1.7066667e+00
   8.7117117e+00   1.7066667e+00
   8.7207207e+00   1.7066667e+00
   8.7297297e+00   1.7066667e+00
   8.7387387e+00   1.7066667e+00
   8.7477477e+00   1.7066667e+00
   8.7567568e+00   1.7066667e+00
   8.7657658e+00   1.7066667e+00
   8.7747748e+00   1.7066667e+00
   8.7837838e+00   1.7066667e+00
   8.7927928e+00   1.7066667e+00
   8.8018018e+00   1.7066667e+00
   8.8108108e+00   1.7066667e+00
   8.8198198e+00   1.7066667e+00
   8.8288288e+00   1.7066667e+00
   8.8378378e+00   1.7066667e+00
   8.8468468e+00   1.7066667e+00
   8.8558559e+00   1.7066667e+00
   8.8648649e+00   1.7066667e+00
   8.8738739e+00   1.7066667e+00
   8.8828829e+00   1.7066667e+00
   8.8918919e+00   1.7066667e+00
   8.9009009e+00   1.7066667e+00
   8.9099099e+00   1.7066667e+00
   8.9189189e+00   1.7066667e+00
   8.9279279e+00   1.7066667e+00
   8.9369369e+00   1.7066667e+00
   8.9459459e+00   1.7066667e+00
   8.9549550e+00   1.7066667e+00
   8.9639640e+00   1.7066667e+00
   8.9729730e+00   1.7066667e+00
   8.9819820e+00   1.7066667e+00
   8.9909910e+00   1.7066667e+00
   9.0000000e+00   1.9200000e+00
   9.0090090e+00   1.9200000e+00
   9.0180180e+00   1.9200000e+00
   9.0270270e+00   1.9200000e+00
   9.0360360e+00   1.9200000e+00
   9.0450450e+00   1.9200000e+00
   9.0540541e+00   1.9200000e+00
   9.0630631e+00   1.9200000e+00
   9.0720721e+00   1.9200000e+00
   9.0810811e+00   1.9200000e+00
   9.0900901e+00   1.9200000e+00
   9.0990991e+00   1.9200000e+00
   9.1081081e+00   1.9200000e+00
   9.1171171e+00   1.9200000e+00
   9.1261261e+00   1.9200000e+00
   9.1351351e+00   1.9200000e+00
   9.1441441e+00   1.9200000e+00
   9.1531532e+00   1.9200000e+00
   9.1621622e+00   1.9200000e+00
   9.1711712e+00   1.9200000e+00
   9.1801802e+00   1.9200000e+00
   9.1891892e+00   1.9200000e+00
   9.1981982e+00   1.9200000e+00
   9.2072072e+00   1.9200000e+00
   9.2162162e+00   1.9200000e+00
   9.2252252e+00   1.9200000e+00
   9.2342342e+00   1.9200000e+00
   9.2432432e+00   1.9200000e+00
   9.2522523e+00   1.9200000e+00
   9.2612613e+00   1.9200000e+00
   9.2702703e+00   1.9200000e+00
   9.2792793e+00   1.9200000e+00
   9.2882883e+00   1.9200000e+00
   9.2972973e+00   1.9200000e+00
   9.3063063e+00   1.9200000e+00
   9.3153153e+00   1.9200000e+00
   9.3243243e+00   1.9200000e+00
   9.3333333e+00   1.9200000e+00
   9.3423423e+00   1.9200000e+00
   9.3513514e+00   1.9200000e+00
   9.3603604e+00   1.9200000e+00
   9.3693694e+00   1.9200000e+00
   9.3783784e+00   1.9200000e+00
   9.3873874e+00   1.9200000e+00
   9.3963964e+00   1.9200000e+00
   9.4054054e+00   1.9200000e+00
   9.4144144e+00   1.9200000e+00
   9.4234234e+00   1.9200000e+00
   9.4324324e+00   1.9200000e+00
   9.4414414e+00   1.9200000e+00
   9.4504505e+00   1.9200000e+00
   9.4594595e+00   1.9200000e+00
   9.4684685e+00   1.9200000e+00
   9.4774775e+00   1.9200000e+00
   9.4864865e+00   1.9200000e+00
   9.4954955e+00   1.9200000e+00
   9.5045045e+00   1.9200000e+00
   9.5135135e+00   1.9200000e+00
   9.5225225e+00   1.9200000e+00
   9.5315315e+00   1.9200000e+00
   9.5405405e+00   1.9200000e+00
   9.5495495e+00   1.9200000e+00
   9.5585586e+00   1.9200000e+00
   9.5675676e+00   1.9200000e+00
   9.5765766e+00   1.9200000e+00
   9.5855856e+00   1.9200000e+00
   9.5945946e+00   1.9200000e+00
   9.6036036e+00   1.9200000e+00
   9.6126126e+00   1.9200000e+00
   9.6216216e+00   1.9200000e+00
   9.6306306e+00   1.9200000e+00
   9.6396396e+00   1.9200000e+00
   9.6486486e+00   1.9200000e+00
   9.6576577e+00   1.9200000e+00
   9.6666667e+00   1.9200000e+00
   9.6756757e+00   1.9200000e+00
   9.6846847e+00   1.9200000e+00
   9.6936937e+00   1.9200000e+00
   9.7027027e+00   1.9200000e+00
   9.7117117e+00   1.9200000e+00
   9.7207207e+00   1.9200000e+00
   9.7297297e+00   1.9200000e+00
   9.7387387e+00   1.9200000e+00
   9.7477477e+00   1.9200000e+00
   9.7567568e+00   1.9200000e+00
   9.7657658e+00   1.9200000e+00
   9.7747748e+00   1.9200000e+00
   9.7837838e+00   1.9200000e+00
   9.7927928e+00   1.9200000e+00
   9.8018018e+00   1.9200000e+00
   9.8108108e+00   1.9200000e+00
   9.8198198e+00   1.9200000e+00
   9.8288288e+00   1.9200000e+00
   9.8378378e+00   1.9200000e+00
   9.8468468e+00   1.9200000e+00
   9.8558559e+00   1.9200000e+00
   9.8648649e+00   1.9200000e+00
   9.8738739e+00   1.9200000e+00
   9.8828829e+00   1.9200000e+00
   9.8918919e+00   1.9200000e+00
   9.9009009e+00   1.9200000e+00
   9.9099099e+00   1.9200000e+00
   9.9189189e+00   1.9200000e+00
   9.9279279e+00   1.9200000e+00
   9.9369369e+00   1.9200000e+00
   9.9459459e+00   1.9200000e+00
   9.9549550e+00   1.9200000e+00
   9.9639640e+00   1.9200000e+00
   9.9729730e+00   1.9200000e+00
   9.9819820e+00   1.9200000e+00
   9.9909910e+00   1.9200000e+00
   1.0000000e+01   2.1333333e+00


==> tracking_dwell_intervals_Nl_24.dat <==
   1.0000000e+00   1.4532000e+00
   2.0000000e+00   2.6866000e+00
   3.0000000e+00   3.8413000e+00
   4.0000000e+00   4.9538000e+00
   5.0000000e+00   6.0046000e+00
   6.0000000e+00   7.0519000e+00
   7.0000000e+00   8.0851000e+00
   8.0000000e+00   9.0775000e+00
   9.0000000e+00   1.0067100e+01
   1.0000000e+01   1.1038900e+01
   1.1000000e+01   1.2033600e+01
   1.2000000e+01   1.2982400e+01


==> tracking_dwell_intervals_Nl_24_99thprctile.dat <==
   1.0000000e+00   2.0000000e+00
   2.0000000e+00   4.0000000e+00
   3.0000000e+00   6.0000000e+00
   4.0000000e+00   7.0000000e+00
   5.0000000e+00   8.0000000e+00
   6.0000000e+00   1.0000000e+01
   7.0000000e+00   1.1000000e+01
   8.0000000e+00   1.2000000e+01
   9.0000000e+00   1.3000000e+01
   1.0000000e+01   1.4000000e+01
   1.1000000e+01   1.5000000e+01
   1.2000000e+01   1.6000000e+01


==> tracking_dwell_intervals_Nl_72.dat <==
   1.0000000e+00   1.3090000e+00
   2.0000000e+00   2.4254000e+00
   3.0000000e+00   3.4567000e+00
   4.0000000e+00   4.4813000e+00
   5.0000000e+00   5.4520000e+00
   6.0000000e+00   6.4286000e+00
   7.0000000e+00   7.3989000e+00
   8.0000000e+00   8.3754000e+00
   9.0000000e+00   9.3338000e+00
   1.0000000e+01   1.0299200e+01
   1.1000000e+01   1.1269000e+01
   1.2000000e+01   1.2244300e+01


==> tracking_dwell_intervals_Nl_72_99thprctile.dat <==
   1.0000000e+00   2.0000000e+00
   2.0000000e+00   4.0000000e+00
   3.0000000e+00   5.0000000e+00
   4.0000000e+00   7.0000000e+00
   5.0000000e+00   8.0000000e+00
   6.0000000e+00   9.0000000e+00
   7.0000000e+00   1.0000000e+01
   8.0000000e+00   1.1000000e+01
   9.0000000e+00   1.2000000e+01
   1.0000000e+01   1.3000000e+01
   1.1000000e+01   1.4000000e+01
   1.2000000e+01   1.5000000e+01


==> tracking_scan_pattern_Nl_12_opt.dat <==
  -1.0000000e+01   0.0000000e+00
  -9.9599600e+00   0.0000000e+00
  -9.9199199e+00   0.0000000e+00
  -9.8798799e+00   0.0000000e+00
  -9.8398398e+00   0.0000000e+00
  -9.7997998e+00   0.0000000e+00
  -9.7597598e+00   0.0000000e+00
  -9.7197197e+00   0.0000000e+00
  -9.6796797e+00   0.0000000e+00
  -9.6396396e+00   0.0000000e+00
  -9.5995996e+00   0.0000000e+00
  -9.5595596e+00   0.0000000e+00
  -9.5195195e+00   0.0000000e+00
  -9.4794795e+00   0.0000000e+00
  -9.4394394e+00   0.0000000e+00
  -9.3993994e+00   0.0000000e+00
  -9.3593594e+00   0.0000000e+00
  -9.3193193e+00   0.0000000e+00
  -9.2792793e+00   0.0000000e+00
  -9.2392392e+00   0.0000000e+00
  -9.1991992e+00   0.0000000e+00
  -9.1591592e+00   0.0000000e+00
  -9.1191191e+00   0.0000000e+00
  -9.0790791e+00   0.0000000e+00
  -9.0390390e+00   0.0000000e+00
  -8.9989990e+00   0.0000000e+00
  -8.9589590e+00   0.0000000e+00
  -8.9189189e+00   0.0000000e+00
  -8.8788789e+00   0.0000000e+00
  -8.8388388e+00   0.0000000e+00
  -8.7987988e+00   0.0000000e+00
  -8.7587588e+00   0.0000000e+00
  -8.7187187e+00   0.0000000e+00
  -8.6786787e+00   0.0000000e+00
  -8.6386386e+00   0.0000000e+00
  -8.5985986e+00   0.0000000e+00
  -8.5585586e+00   0.0000000e+00
  -8.5185185e+00   0.0000000e+00
  -8.4784785e+00   0.0000000e+00
  -8.4384384e+00   0.0000000e+00
  -8.3983984e+00   0.0000000e+00
  -8.3583584e+00   0.0000000e+00
  -8.3183183e+00   0.0000000e+00
  -8.2782783e+00   0.0000000e+00
  -8.2382382e+00   0.0000000e+00
  -8.1981982e+00   0.0000000e+00
  -8.1581582e+00   0.0000000e+00
  -8.1181181e+00   0.0000000e+00
  -8.0780781e+00   0.0000000e+00
  -8.0380380e+00   0.0000000e+00
  -7.9979980e+00   0.0000000e+00
  -7.9579580e+00   0.0000000e+00
  -7.9179179e+00   0.0000000e+00
  -7.8778779e+00   0.0000000e+00
  -7.8378378e+00   0.0000000e+00
  -7.7977978e+00   0.0000000e+00
  -7.7577578e+00   0.0000000e+00
  -7.7177177e+00   0.0000000e+00
  -7.6776777e+00   0.0000000e+00
  -7.6376376e+00   0.0000000e+00
  -7.5975976e+00   0.0000000e+00
  -7.5575576e+00   0.0000000e+00
  -7.5175175e+00   0.0000000e+00
  -7.4774775e+00   0.0000000e+00
  -7.4374374e+00   0.0000000e+00
  -7.3973974e+00   0.0000000e+00
  -7.3573574e+00   0.0000000e+00
  -7.3173173e+00   0.0000000e+00
  -7.2772773e+00   0.0000000e+00
  -7.2372372e+00   0.0000000e+00
  -7.1971972e+00   0.0000000e+00
  -7.1571572e+00   0.0000000e+00
  -7.1171171e+00   0.0000000e+00
  -7.0770771e+00   0.0000000e+00
  -7.0370370e+00   0.0000000e+00
  -6.9969970e+00   0.0000000e+00
  -6.9569570e+00   0.0000000e+00
  -6.9169169e+00   0.0000000e+00
  -6.8768769e+00   0.0000000e+00
  -6.8368368e+00   0.0000000e+00
  -6.7967968e+00   0.0000000e+00
  -6.7567568e+00   0.0000000e+00
  -6.7167167e+00   0.0000000e+00
  -6.6766767e+00   0.0000000e+00
  -6.6366366e+00   0.0000000e+00
  -6.5965966e+00   0.0000000e+00
  -6.5565566e+00   0.0000000e+00
  -6.5165165e+00   0.0000000e+00
  -6.4764765e+00   0.0000000e+00
  -6.4364364e+00   0.0000000e+00
  -6.3963964e+00   0.0000000e+00
  -6.3563564e+00   0.0000000e+00
  -6.3163163e+00   0.0000000e+00
  -6.2762763e+00   0.0000000e+00
  -6.2362362e+00   0.0000000e+00
  -6.1961962e+00   0.0000000e+00
  -6.1561562e+00   0.0000000e+00
  -6.1161161e+00   0.0000000e+00
  -6.0760761e+00   0.0000000e+00
  -6.0360360e+00   0.0000000e+00
  -5.9959960e+00   0.0000000e+00
  -5.9559560e+00   0.0000000e+00
  -5.9159159e+00   0.0000000e+00
  -5.8758759e+00   0.0000000e+00
  -5.8358358e+00   0.0000000e+00
  -5.7957958e+00   0.0000000e+00
  -5.7557558e+00   0.0000000e+00
  -5.7157157e+00   0.0000000e+00
  -5.6756757e+00   0.0000000e+00
  -5.6356356e+00   0.0000000e+00
  -5.5955956e+00   0.0000000e+00
  -5.5555556e+00   0.0000000e+00
  -5.5155155e+00   0.0000000e+00
  -5.4754755e+00   0.0000000e+00
  -5.4354354e+00   0.0000000e+00
  -5.3953954e+00   0.0000000e+00
  -5.3553554e+00   0.0000000e+00
  -5.3153153e+00   0.0000000e+00
  -5.2752753e+00   0.0000000e+00
  -5.2352352e+00   0.0000000e+00
  -5.1951952e+00   0.0000000e+00
  -5.1551552e+00   0.0000000e+00
  -5.1151151e+00   0.0000000e+00
  -5.0750751e+00   0.0000000e+00
  -5.0350350e+00   0.0000000e+00
  -4.9949950e+00   0.0000000e+00
  -4.9549550e+00   0.0000000e+00
  -4.9149149e+00   0.0000000e+00
  -4.8748749e+00   0.0000000e+00
  -4.8348348e+00   0.0000000e+00
  -4.7947948e+00   0.0000000e+00
  -4.7547548e+00   0.0000000e+00
  -4.7147147e+00   0.0000000e+00
  -4.6746747e+00   0.0000000e+00
  -4.6346346e+00   0.0000000e+00
  -4.5945946e+00   0.0000000e+00
  -4.5545546e+00   0.0000000e+00
  -4.5145145e+00   0.0000000e+00
  -4.4744745e+00   0.0000000e+00
  -4.4344344e+00   0.0000000e+00
  -4.3943944e+00   0.0000000e+00
  -4.3543544e+00   0.0000000e+00
  -4.3143143e+00   0.0000000e+00
  -4.2742743e+00   0.0000000e+00
  -4.2342342e+00   0.0000000e+00
  -4.1941942e+00   0.0000000e+00
  -4.1541542e+00   0.0000000e+00
  -4.1141141e+00   0.0000000e+00
  -4.0740741e+00   0.0000000e+00
  -4.0340340e+00   0.0000000e+00
  -3.9939940e+00   0.0000000e+00
  -3.9539540e+00   0.0000000e+00
  -3.9139139e+00   0.0000000e+00
  -3.8738739e+00   0.0000000e+00
  -3.8338338e+00   0.0000000e+00
  -3.7937938e+00   0.0000000e+00
  -3.7537538e+00   0.0000000e+00
  -3.7137137e+00   0.0000000e+00
  -3.6736737e+00   0.0000000e+00
  -3.6336336e+00   0.0000000e+00
  -3.5935936e+00   0.0000000e+00
  -3.5535536e+00   0.0000000e+00
  -3.5135135e+00   0.0000000e+00
  -3.4734735e+00   0.0000000e+00
  -3.4334334e+00   0.0000000e+00
  -3.3933934e+00   0.0000000e+00
  -3.3533534e+00   0.0000000e+00
  -3.3133133e+00   0.0000000e+00
  -3.2732733e+00   0.0000000e+00
  -3.2332332e+00   0.0000000e+00
  -3.1931932e+00   0.0000000e+00
  -3.1531532e+00   0.0000000e+00
  -3.1131131e+00   0.0000000e+00
  -3.0730731e+00   0.0000000e+00
  -3.0330330e+00   0.0000000e+00
  -2.9929930e+00   0.0000000e+00
  -2.9529530e+00   0.0000000e+00
  -2.9129129e+00   0.0000000e+00
  -2.8728729e+00   0.0000000e+00
  -2.8328328e+00   0.0000000e+00
  -2.7927928e+00   0.0000000e+00
  -2.7527528e+00   0.0000000e+00
  -2.7127127e+00   0.0000000e+00
  -2.6726727e+00   0.0000000e+00
  -2.6326326e+00   0.0000000e+00
  -2.5925926e+00   0.0000000e+00
  -2.5525526e+00   0.0000000e+00
  -2.5125125e+00   0.0000000e+00
  -2.4724725e+00   0.0000000e+00
  -2.4324324e+00   0.0000000e+00
  -2.3923924e+00   0.0000000e+00
  -2.3523524e+00   0.0000000e+00
  -2.3123123e+00   0.0000000e+00
  -2.2722723e+00   0.0000000e+00
  -2.2322322e+00   0.0000000e+00
  -2.1921922e+00   0.0000000e+00
  -2.1521522e+00   0.0000000e+00
  -2.1121121e+00   0.0000000e+00
  -2.0720721e+00   0.0000000e+00
  -2.0320320e+00   0.0000000e+00
  -1.9919920e+00   0.0000000e+00
  -1.9519520e+00   0.0000000e+00
  -1.9119119e+00   0.0000000e+00
  -1.8718719e+00   0.0000000e+00
  -1.8318318e+00   0.0000000e+00
  -1.7917918e+00   0.0000000e+00
  -1.7517518e+00   0.0000000e+00
  -1.7117117e+00   0.0000000e+00
  -1.6716717e+00   0.0000000e+00
  -1.6316316e+00   0.0000000e+00
  -1.5915916e+00   0.0000000e+00
  -1.5515516e+00   0.0000000e+00
  -1.5115115e+00   0.0000000e+00
  -1.4714715e+00   0.0000000e+00
  -1.4314314e+00   0.0000000e+00
  -1.3913914e+00   0.0000000e+00
  -1.3513514e+00   0.0000000e+00
  -1.3113113e+00   0.0000000e+00
  -1.2712713e+00   0.0000000e+00
  -1.2312312e+00   0.0000000e+00
  -1.1911912e+00   0.0000000e+00
  -1.1511512e+00   0.0000000e+00
  -1.1111111e+00   0.0000000e+00
  -1.0710711e+00   0.0000000e+00
  -1.0310310e+00   0.0000000e+00
  -9.9099099e-01   0.0000000e+00
  -9.5095095e-01   0.0000000e+00
  -9.1091091e-01   0.0000000e+00
  -8.7087087e-01   0.0000000e+00
  -8.3083083e-01   0.0000000e+00
  -7.9079079e-01   0.0000000e+00
  -7.5075075e-01   0.0000000e+00
  -7.1071071e-01   0.0000000e+00
  -6.7067067e-01   0.0000000e+00
  -6.3063063e-01   0.0000000e+00
  -5.9059059e-01   0.0000000e+00
  -5.5055055e-01   0.0000000e+00
  -5.1051051e-01   0.0000000e+00
  -4.7047047e-01   0.0000000e+00
  -4.3043043e-01   0.0000000e+00
  -3.9039039e-01   0.0000000e+00
  -3.5035035e-01   0.0000000e+00
  -3.1031031e-01   0.0000000e+00
  -2.7027027e-01   0.0000000e+00
  -2.3023023e-01   0.0000000e+00
  -1.9019019e-01   0.0000000e+00
  -1.5015015e-01   0.0000000e+00
  -1.1011011e-01   0.0000000e+00
  -7.0070070e-02   0.0000000e+00
  -3.0030030e-02   0.0000000e+00
   1.0010010e-02   0.0000000e+00
   5.0050050e-02   0.0000000e+00
   9.0090090e-02   0.0000000e+00
   1.3013013e-01   0.0000000e+00
   1.7017017e-01   0.0000000e+00
   2.1021021e-01   0.0000000e+00
   2.5025025e-01   0.0000000e+00
   2.9029029e-01   0.0000000e+00
   3.3033033e-01   0.0000000e+00
   3.7037037e-01   0.0000000e+00
   4.1041041e-01   0.0000000e+00
   4.5045045e-01   0.0000000e+00
   4.9049049e-01   0.0000000e+00
   5.3053053e-01   0.0000000e+00
   5.7057057e-01   0.0000000e+00
   6.1061061e-01   0.0000000e+00
   6.5065065e-01   0.0000000e+00
   6.9069069e-01   0.0000000e+00
   7.3073073e-01   0.0000000e+00
   7.7077077e-01   0.0000000e+00
   8.1081081e-01   0.0000000e+00
   8.5085085e-01   0.0000000e+00
   8.9089089e-01   0.0000000e+00
   9.3093093e-01   0.0000000e+00
   9.7097097e-01   0.0000000e+00
   1.0110110e+00   0.0000000e+00
   1.0510511e+00   0.0000000e+00
   1.0910911e+00   0.0000000e+00
   1.1311311e+00   0.0000000e+00
   1.1711712e+00   0.0000000e+00
   1.2112112e+00   0.0000000e+00
   1.2512513e+00   0.0000000e+00
   1.2912913e+00   0.0000000e+00
   1.3313313e+00   0.0000000e+00
   1.3713714e+00   0.0000000e+00
   1.4114114e+00   0.0000000e+00
   1.4514515e+00   0.0000000e+00
   1.4914915e+00   0.0000000e+00
   1.5315315e+00   0.0000000e+00
   1.5715716e+00   0.0000000e+00
   1.6116116e+00   0.0000000e+00
   1.6516517e+00   0.0000000e+00
   1.6916917e+00   0.0000000e+00
   1.7317317e+00   0.0000000e+00
   1.7717718e+00   0.0000000e+00
   1.8118118e+00   0.0000000e+00
   1.8518519e+00   0.0000000e+00
   1.8918919e+00   0.0000000e+00
   1.9319319e+00   0.0000000e+00
   1.9719720e+00   0.0000000e+00
   2.0120120e+00   0.0000000e+00
   2.0520521e+00   0.0000000e+00
   2.0920921e+00   0.0000000e+00
   2.1321321e+00   0.0000000e+00
   2.1721722e+00   0.0000000e+00
   2.2122122e+00   0.0000000e+00
   2.2522523e+00   0.0000000e+00
   2.2922923e+00   0.0000000e+00
   2.3323323e+00   0.0000000e+00
   2.3723724e+00   0.0000000e+00
   2.4124124e+00   0.0000000e+00
   2.4524525e+00   0.0000000e+00
   2.4924925e+00   0.0000000e+00
   2.5325325e+00   0.0000000e+00
   2.5725726e+00   0.0000000e+00
   2.6126126e+00   0.0000000e+00
   2.6526527e+00   0.0000000e+00
   2.6926927e+00   0.0000000e+00
   2.7327327e+00   0.0000000e+00
   2.7727728e+00   0.0000000e+00
   2.8128128e+00   0.0000000e+00
   2.8528529e+00   0.0000000e+00
   2.8928929e+00   0.0000000e+00
   2.9329329e+00   0.0000000e+00
   2.9729730e+00   0.0000000e+00
   3.0130130e+00   0.0000000e+00
   3.0530531e+00   0.0000000e+00
   3.0930931e+00   0.0000000e+00
   3.1331331e+00   0.0000000e+00
   3.1731732e+00   0.0000000e+00
   3.2132132e+00   0.0000000e+00
   3.2532533e+00   0.0000000e+00
   3.2932933e+00   0.0000000e+00
   3.3333333e+00   0.0000000e+00
   3.3733734e+00   0.0000000e+00
   3.4134134e+00   0.0000000e+00
   3.4534535e+00   0.0000000e+00
   3.4934935e+00   0.0000000e+00
   3.5335335e+00   0.0000000e+00
   3.5735736e+00   0.0000000e+00
   3.6136136e+00   0.0000000e+00
   3.6536537e+00   0.0000000e+00
   3.6936937e+00   0.0000000e+00
   3.7337337e+00   0.0000000e+00
   3.7737738e+00   0.0000000e+00
   3.8138138e+00   0.0000000e+00
   3.8538539e+00   0.0000000e+00
   3.8938939e+00   0.0000000e+00
   3.9339339e+00   0.0000000e+00
   3.9739740e+00   0.0000000e+00
   4.0140140e+00   0.0000000e+00
   4.0540541e+00   0.0000000e+00
   4.0940941e+00   0.0000000e+00
   4.1341341e+00   0.0000000e+00
   4.1741742e+00   0.0000000e+00
   4.2142142e+00   0.0000000e+00
   4.2542543e+00   0.0000000e+00
   4.2942943e+00   0.0000000e+00
   4.3343343e+00   0.0000000e+00
   4.3743744e+00   0.0000000e+00
   4.4144144e+00   0.0000000e+00
   4.4544545e+00   0.0000000e+00
   4.4944945e+00   0.0000000e+00
   4.5345345e+00   0.0000000e+00
   4.5745746e+00   0.0000000e+00
   4.6146146e+00   0.0000000e+00
   4.6546547e+00   0.0000000e+00
   4.6946947e+00   0.0000000e+00
   4.7347347e+00   0.0000000e+00
   4.7747748e+00   0.0000000e+00
   4.8148148e+00   0.0000000e+00
   4.8548549e+00   0.0000000e+00
   4.8948949e+00   0.0000000e+00
   4.9349349e+00   0.0000000e+00
   4.9749750e+00   0.0000000e+00
   5.0150150e+00   0.0000000e+00
   5.0550551e+00   0.0000000e+00
   5.0950951e+00   0.0000000e+00
   5.1351351e+00   0.0000000e+00
   5.1751752e+00   0.0000000e+00
   5.2152152e+00   0.0000000e+00
   5.2552553e+00   0.0000000e+00
   5.2952953e+00   0.0000000e+00
   5.3353353e+00   0.0000000e+00
   5.3753754e+00   0.0000000e+00
   5.4154154e+00   0.0000000e+00
   5.4554555e+00   0.0000000e+00
   5.4954955e+00   0.0000000e+00
   5.5355355e+00   0.0000000e+00
   5.5755756e+00   0.0000000e+00
   5.6156156e+00   0.0000000e+00
   5.6556557e+00   0.0000000e+00
   5.6956957e+00   0.0000000e+00
   5.7357357e+00   0.0000000e+00
   5.7757758e+00   0.0000000e+00
   5.8158158e+00   0.0000000e+00
   5.8558559e+00   0.0000000e+00
   5.8958959e+00   0.0000000e+00
   5.9359359e+00   0.0000000e+00
   5.9759760e+00   0.0000000e+00
   6.0160160e+00   0.0000000e+00
   6.0560561e+00   0.0000000e+00
   6.0960961e+00   0.0000000e+00
   6.1361361e+00   0.0000000e+00
   6.1761762e+00   0.0000000e+00
   6.2162162e+00   0.0000000e+00
   6.2562563e+00   0.0000000e+00
   6.2962963e+00   0.0000000e+00
   6.3363363e+00   0.0000000e+00
   6.3763764e+00   0.0000000e+00
   6.4164164e+00   0.0000000e+00
   6.4564565e+00   0.0000000e+00
   6.4964965e+00   0.0000000e+00
   6.5365365e+00   0.0000000e+00
   6.5765766e+00   0.0000000e+00
   6.6166166e+00   0.0000000e+00
   6.6566567e+00   0.0000000e+00
   6.6966967e+00   0.0000000e+00
   6.7367367e+00   0.0000000e+00
   6.7767768e+00   0.0000000e+00
   6.8168168e+00   0.0000000e+00
   6.8568569e+00   0.0000000e+00
   6.8968969e+00   0.0000000e+00
   6.9369369e+00   0.0000000e+00
   6.9769770e+00   0.0000000e+00
   7.0170170e+00   0.0000000e+00
   7.0570571e+00   0.0000000e+00
   7.0970971e+00   0.0000000e+00
   7.1371371e+00   0.0000000e+00
   7.1771772e+00   0.0000000e+00
   7.2172172e+00   0.0000000e+00
   7.2572573e+00   0.0000000e+00
   7.2972973e+00   0.0000000e+00
   7.3373373e+00   0.0000000e+00
   7.3773774e+00   0.0000000e+00
   7.4174174e+00   0.0000000e+00
   7.4574575e+00   0.0000000e+00
   7.4974975e+00   0.0000000e+00
   7.5375375e+00   0.0000000e+00
   7.5775776e+00   0.0000000e+00
   7.6176176e+00   0.0000000e+00
   7.6576577e+00   0.0000000e+00
   7.6976977e+00   0.0000000e+00
   7.7377377e+00   0.0000000e+00
   7.7777778e+00   0.0000000e+00
   7.8178178e+00   0.0000000e+00
   7.8578579e+00   0.0000000e+00
   7.8978979e+00   0.0000000e+00
   7.9379379e+00   0.0000000e+00
   7.9779780e+00   0.0000000e+00
   8.0180180e+00   0.0000000e+00
   8.0580581e+00   0.0000000e+00
   8.0980981e+00   0.0000000e+00
   8.1381381e+00   0.0000000e+00
   8.1781782e+00   0.0000000e+00
   8.2182182e+00   0.0000000e+00
   8.2582583e+00   0.0000000e+00
   8.2982983e+00   0.0000000e+00
   8.3383383e+00   0.0000000e+00
   8.3783784e+00   0.0000000e+00
   8.4184184e+00   0.0000000e+00
   8.4584585e+00   0.0000000e+00
   8.4984985e+00   0.0000000e+00
   8.5385385e+00   0.0000000e+00
   8.5785786e+00   0.0000000e+00
   8.6186186e+00   0.0000000e+00
   8.6586587e+00   0.0000000e+00
   8.6986987e+00   0.0000000e+00
   8.7387387e+00   0.0000000e+00
   8.7787788e+00   0.0000000e+00
   8.8188188e+00   0.0000000e+00
   8.8588589e+00   0.0000000e+00
   8.8988989e+00   0.0000000e+00
   8.9389389e+00   0.0000000e+00
   8.9789790e+00   0.0000000e+00
   9.0190190e+00   0.0000000e+00
   9.0590591e+00   0.0000000e+00
   9.0990991e+00   0.0000000e+00
   9.1391391e+00   0.0000000e+00
   9.1791792e+00   0.0000000e+00
   9.2192192e+00   0.0000000e+00
   9.2592593e+00   0.0000000e+00
   9.2992993e+00   0.0000000e+00
   9.3393393e+00   0.0000000e+00
   9.3793794e+00   0.0000000e+00
   9.4194194e+00   0.0000000e+00
   9.4594595e+00   0.0000000e+00
   9.4994995e+00   0.0000000e+00
   9.5395395e+00   0.0000000e+00
   9.5795796e+00   0.0000000e+00
   9.6196196e+00   0.0000000e+00
   9.6596597e+00   0.0000000e+00
   9.6996997e+00   0.0000000e+00
   9.7397397e+00   0.0000000e+00
   9.7797798e+00   0.0000000e+00
   9.8198198e+00   0.0000000e+00
   9.8598599e+00   0.0000000e+00
   9.8998999e+00   0.0000000e+00
   9.9399399e+00   0.0000000e+00
   9.9799800e+00   0.0000000e+00
   1.0020020e+01   0.0000000e+00
   1.0060060e+01   1.6666667e-05
   1.0100100e+01   3.3333333e-05
   1.0140140e+01   9.1666667e-05
   1.0180180e+01   1.3333333e-04
   1.0220220e+01   1.8333333e-04
   1.0260260e+01   3.6666667e-04
   1.0300300e+01   4.5833333e-04
   1.0340340e+01   5.5833333e-04
   1.0380380e+01   6.7500000e-04
   1.0420420e+01   8.8333333e-04
   1.0460460e+01   1.0250000e-03
   1.0500501e+01   1.2500000e-03
   1.0540541e+01   1.4166667e-03
   1.0580581e+01   1.6416667e-03
   1.0620621e+01   1.9166667e-03
   1.0660661e+01   2.1666667e-03
   1.0700701e+01   2.3333333e-03
   1.0740741e+01   2.6833333e-03
   1.0780781e+01   2.9166667e-03
   1.0820821e+01   3.2250000e-03
   1.0860861e+01   3.4750000e-03
   1.0900901e+01   3.8083333e-03
   1.0940941e+01   4.3000000e-03
   1.0980981e+01   4.5916667e-03
   1.1021021e+01   5.0083333e-03
   1.1061061e+01   5.4083333e-03
   1.1101101e+01   6.0000000e-03
   1.1141141e+01   6.5166667e-03
   1.1181181e+01   7.0583333e-03
   1.1221221e+01   7.5083333e-03
   1.1261261e+01   7.9000000e-03
   1.1301301e+01   8.4583333e-03
   1.1341341e+01   8.9833333e-03
   1.1381381e+01   9.3666667e-03
   1.1421421e+01   1.0116667e-02
   1.1461461e+01   1.0708333e-02
   1.1501502e+01   1.1450000e-02
   1.1541542e+01   1.1983333e-02
   1.1581582e+01   1.2550000e-02
   1.1621622e+01   1.3050000e-02
   1.1661662e+01   1.3558333e-02
   1.1701702e+01   1.4291667e-02
   1.1741742e+01   1.5000000e-02
   1.1781782e+01   1.5641667e-02
   1.1821822e+01   1.6433333e-02
   1.1861862e+01   1.7075000e-02
   1.1901902e+01   1.7650000e-02
   1.1941942e+01   1.8291667e-02
   1.1981982e+01   1.9250000e-02
   1.2022022e+01   1.9983333e-02
   1.2062062e+01   2.0741667e-02
   1.2102102e+01   2.1533333e-02
   1.2142142e+01   2.2416667e-02
   1.2182182e+01   2.3183333e-02
   1.2222222e+01   2.3991667e-02
   1.2262262e+01   2.4741667e-02
   1.2302302e+01   2.5558333e-02
   1.2342342e+01   2.6400000e-02
   1.2382382e+01   2.7200000e-02
   1.2422422e+01   2.8033333e-02
   1.2462462e+01   2.9300000e-02
   1.2502503e+01   3.0316667e-02
   1.2542543e+01   3.1150000e-02
   1.2582583e+01   3.2158333e-02
   1.2622623e+01   3.3366667e-02
   1.2662663e+01   3.4333333e-02
   1.2702703e+01   3.5241667e-02
   1.2742743e+01   3.6116667e-02
   1.2782783e+01   3.7091667e-02
   1.2822823e+01   3.7941667e-02
   1.2862863e+01   3.9008333e-02
   1.2902903e+01   4.0108333e-02
   1.2942943e+01   4.1291667e-02
   1.2982983e+01   4.2558333e-02
   1.3023023e+01   4.3575000e-02
   1.3063063e+01   4.4616667e-02
   1.3103103e+01   4.5741667e-02
   1.3143143e+01   4.7041667e-02
   1.3183183e+01   4.8150000e-02
   1.3223223e+01   4.9358333e-02
   1.3263263e+01   5.0616667e-02
   1.3303303e+01   5.1933333e-02
   1.3343343e+01   5.3083333e-02
   1.3383383e+01   5.4291667e-02
   1.3423423e+01   5.5641667e-02
   1.3463463e+01   5.7116667e-02
   1.3503504e+01   5.8416667e-02
   1.3543544e+01   5.9783333e-02
   1.3583584e+01   6.1400000e-02
   1.3623624e+01   6.2900000e-02
   1.3663664e+01   6.4383333e-02
   1.3703704e+01   6.5766667e-02
   1.3743744e+01   6.7350000e-02
   1.3783784e+01   6.9050000e-02
   1.3823824e+01   7.0541667e-02
   1.3863864e+01   7.2158333e-02
   1.3903904e+01   7.3458333e-02
   1.3943944e+01   7.5150000e-02
   1.3983984e+01   7.6933333e-02
   1.4024024e+01   7.8641667e-02
   1.4064064e+01   8.0425000e-02
   1.4104104e+01   8.2066667e-02
   1.4144144e+01   8.3675000e-02
   1.4184184e+01   8.5425000e-02
   1.4224224e+01   8.7041667e-02
   1.4264264e+01   8.8933333e-02
   1.4304304e+01   9.0933333e-02
   1.4344344e+01   9.2908333e-02
   1.4384384e+01   9.4741667e-02
   1.4424424e+01   9.6700000e-02
   1.4464464e+01   9.8700000e-02
   1.4504505e+01   1.0053333e-01
   1.4544545e+01   1.0245833e-01
   1.4584585e+01   1.0450000e-01
   1.4624625e+01   1.0641667e-01
   1.4664665e+01   1.0874167e-01
   1.4704705e+01   1.1047500e-01
   1.4744745e+01   1.1239167e-01
   1.4784785e+01   1.1435000e-01
   1.4824825e+01   1.1660000e-01
   1.4864865e+01   1.1911667e-01
   1.4904905e+01   1.2130000e-01
   1.4944945e+01   1.2346667e-01
   1.4984985e+01   1.2557500e-01
   1.5025025e+01   1.2777500e-01
   1.5065065e+01   1.2992500e-01
   1.5105105e+01   1.3238333e-01
   1.5145145e+01   1.3499167e-01
   1.5185185e+01   1.3718333e-01
   1.5225225e+01   1.3957500e-01
   1.5265265e+01   1.4183333e-01
   1.5305305e+01   1.4425833e-01
   1.5345345e+01   1.4677500e-01
   1.5385385e+01   1.4910000e-01
   1.5425425e+01   1.5160000e-01
   1.5465465e+01   1.5409167e-01
   1.5505506e+01   1.5707500e-01
   1.5545546e+01   1.6010833e-01
   1.5585586e+01   1.6283333e-01
   1.5625626e+01   1.6565000e-01
   1.5665666e+01   1.6871667e-01
   1.5705706e+01   1.7139167e-01
   1.5745746e+01   1.7440000e-01
   1.5785786e+01   1.7769167e-01
   1.5825826e+01   1.8056667e-01
   1.5865866e+01   1.8381667e-01
   1.5905906e+01   1.8690000e-01
   1.5945946e+01   1.9070833e-01
   1.5985986e+01   1.9445000e-01
   1.6026026e+01   1.9808333e-01
   1.6066066e+01   2.0212500e-01
   1.6106106e+01   2.0565833e-01
   1.6146146e+01   2.0930000e-01
   1.6186186e+01   2.1290000e-01
   1.6226226e+01   2.1624167e-01
   1.6266266e+01   2.1980833e-01
   1.6306306e+01   2.2354167e-01
   1.6346346e+01   2.2725000e-01
   1.6386386e+01   2.3074167e-01
   1.6426426e+01   2.3464167e-01
   1.6466466e+01   2.3870000e-01
   1.6506507e+01   2.4212500e-01
   1.6546547e+01   2.4552500e-01
   1.6586587e+01   2.4916667e-01
   1.6626627e+01   2.5281667e-01
   1.6666667e+01   2.5641667e-01
   1.6706707e+01   2.6005000e-01
   1.6746747e+01   2.6330833e-01
   1.6786787e+01   2.6645833e-01
   1.6826827e+01   2.6997500e-01
   1.6866867e+01   2.7325000e-01
   1.6906907e+01   2.7627500e-01
   1.6946947e+01   2.7937500e-01
   1.6986987e+01   2.8264167e-01
   1.7027027e+01   2.8588333e-01
   1.7067067e+01   2.8917500e-01
   1.7107107e+01   2.9240000e-01
   1.7147147e+01   2.9598333e-01
   1.7187187e+01   2.9929167e-01
   1.7227227e+01   3.0228333e-01
   1.7267267e+01   3.0561667e-01
   1.7307307e+01   3.0891667e-01
   1.7347347e+01   3.1160000e-01
   1.7387387e+01   3.1479167e-01
   1.7427427e+01   3.1779167e-01
   1.7467467e+01   3.2108333e-01
   1.7507508e+01   3.2402500e-01
   1.7547548e+01   3.2725000e-01
   1.7587588e+01   3.3080833e-01
   1.7627628e+01   3.3406667e-01
   1.7667668e+01   3.3740000e-01
   1.7707708e+01   3.4065000e-01
   1.7747748e+01   3.4360833e-01
   1.7787788e+01   3.4660000e-01
   1.7827828e+01   3.4975000e-01
   1.7867868e+01   3.5274167e-01
   1.7907908e+01   3.5548333e-01
   1.7947948e+01   3.5840833e-01
   1.7987988e+01   3.6114167e-01
   1.8028028e+01   3.6440833e-01
   1.8068068e+01   3.6713333e-01
   1.8108108e+01   3.7034167e-01
   1.8148148e+01   3.7289167e-01
   1.8188188e+01   3.7579167e-01
   1.8228228e+01   3.7842500e-01
   1.8268268e+01   3.8105000e-01
   1.8308308e+01   3.8437500e-01
   1.8348348e+01   3.8706667e-01
   1.8388388e+01   3.9010000e-01
   1.8428428e+01   3.9318333e-01
   1.8468468e+01   3.9613333e-01
   1.8508509e+01   3.9937500e-01
   1.8548549e+01   4.0238333e-01
   1.8588589e+01   4.0501667e-01
   1.8628629e+01   4.0755000e-01
   1.8668669e+01   4.1068333e-01
   1.8708709e+01   4.1320000e-01
   1.8748749e+01   4.1620000e-01
   1.8788789e+01   4.1873333e-01
   1.8828829e+01   4.2155833e-01
   1.8868869e+01   4.2395000e-01
   1.8908909e+01   4.2645833e-01
   1.8948949e+01   4.2897500e-01
   1.8988989e+01   4.3150833e-01
   1.9029029e+01   4.3431667e-01
   1.9069069e+01   4.3693333e-01
   1.9109109e+01   4.3947500e-01
   1.9149149e+01   4.4219167e-01
   1.9189189e+01   4.4485833e-01
   1.9229229e+01   4.4744167e-01
   1.9269269e+01   4.4978333e-01
   1.9309309e+01   4.5205833e-01
   1.9349349e+01   4.5459167e-01
   1.9389389e+01   4.5707500e-01
   1.9429429e+01   4.5961667e-01
   1.9469469e+01   4.6181667e-01
   1.9509510e+01   4.6423333e-01
   1.9549550e+01   4.6653333e-01
   1.9589590e+01   4.6890000e-01
   1.9629630e+01   4.7139167e-01
   1.9669670e+01   4.7375833e-01
   1.9709710e+01   4.7606667e-01
   1.9749750e+01   4.7896667e-01
   1.9789790e+01   4.8166667e-01
   1.9829830e+01   4.8420833e-01
   1.9869870e+01   4.8671667e-01
   1.9909910e+01   4.8941667e-01
   1.9949950e+01   4.9176667e-01
   1.9989990e+01   4.9429167e-01
   2.0030030e+01   4.9670000e-01
   2.0070070e+01   4.9902500e-01
   2.0110110e+01   5.0155833e-01
   2.0150150e+01   5.0419167e-01
   2.0190190e+01   5.0656667e-01
   2.0230230e+01   5.0890833e-01
   2.0270270e+01   5.1112500e-01
   2.0310310e+01   5.1355833e-01
   2.0350350e+01   5.1586667e-01
   2.0390390e+01   5.1813333e-01
   2.0430430e+01   5.2048333e-01
   2.0470470e+01   5.2307500e-01
   2.0510511e+01   5.2519167e-01
   2.0550551e+01   5.2725000e-01
   2.0590591e+01   5.2932500e-01
   2.0630631e+01   5.3150000e-01
   2.0670671e+01   5.3360000e-01
   2.0710711e+01   5.3575833e-01
   2.0750751e+01   5.3796667e-01
   2.0790791e+01   5.4016667e-01
   2.0830831e+01   5.4252500e-01
   2.0870871e+01   5.4445000e-01
   2.0910911e+01   5.4635833e-01
   2.0950951e+01   5.4835000e-01
   2.0990991e+01   5.5009167e-01
   2.1031031e+01   5.5225000e-01
   2.1071071e+01   5.5416667e-01
   2.1111111e+01   5.5612500e-01
   2.1151151e+01   5.5838333e-01
   2.1191191e+01   5.6050000e-01
   2.1231231e+01   5.6264167e-01
   2.1271271e+01   5.6462500e-01
   2.1311311e+01   5.6663333e-01
   2.1351351e+01   5.6883333e-01
   2.1391391e+01   5.7077500e-01
   2.1431431e+01   5.7327500e-01
   2.1471471e+01   5.7525000e-01
   2.1511512e+01   5.7720833e-01
   2.1551552e+01   5.7916667e-01
   2.1591592e+01   5.8122500e-01
   2.1631632e+01   5.8330833e-01
   2.1671672e+01   5.8532500e-01
   2.1711712e+01   5.8707500e-01
   2.1751752e+01   5.8911667e-01
   2.1791792e+01   5.9118333e-01
   2.1831832e+01   5.9283333e-01
   2.1871872e+01   5.9465833e-01
   2.1911912e+01   5.9655833e-01
   2.1951952e+01   5.9832500e-01
   2.1991992e+01   5.9996667e-01
   2.2032032e+01   6.0180000e-01
   2.2072072e+01   6.0361667e-01
   2.2112112e+01   6.0560833e-01
   2.2152152e+01   6.0740000e-01
   2.2192192e+01   6.0925833e-01
   2.2232232e+01   6.1099167e-01
   2.2272272e+01   6.1267500e-01
   2.2312312e+01   6.1427500e-01
   2.2352352e+01   6.1615000e-01
   2.2392392e+01   6.1760833e-01
   2.2432432e+01   6.1929167e-01
   2.2472472e+01   6.2108333e-01
   2.2512513e+01   6.2264167e-01
   2.2552553e+01   6.2454167e-01
   2.2592593e+01   6.2631667e-01
   2.2632633e+01   6.2802500e-01
   2.2672673e+01   6.2969167e-01
   2.2712713e+01   6.3133333e-01
   2.2752753e+01   6.3296667e-01
   2.2792793e+01   6.3459167e-01
   2.2832833e+01   6.3617500e-01
   2.2872873e+01   6.3795000e-01
   2.2912913e+01   6.3955000e-01
   2.2952953e+01   6.4125000e-01
   2.2992993e+01   6.4311667e-01
   2.3033033e+01   6.4457500e-01
   2.3073073e+01   6.4625000e-01
   2.3113113e+01   6.4797500e-01
   2.3153153e+01   6.4942500e-01
   2.3193193e+01   6.5091667e-01
   2.3233233e+01   6.5251667e-01
   2.3273273e+01   6.5415833e-01
   2.3313313e+01   6.5605833e-01
   2.3353353e+01   6.5771667e-01
   2.3393393e+01   6.5954167e-01
   2.3433433e+01   6.6112500e-01
   2.3473473e+01   6.6254167e-01
   2.3513514e+01   6.6412500e-01
   2.3553554e+01   6.6568333e-01
   2.3593594e+01   6.6722500e-01
   2.3633634e+01   6.6863333e-01
   2.3673674e+01   6.7035000e-01
   2.3713714e+01   6.7213333e-01
   2.3753754e+01   6.7408333e-01
   2.3793794e+01   6.7545833e-01
   2.3833834e+01   6.7682500e-01
   2.3873874e+01   6.7838333e-01
   2.3913914e+01   6.7992500e-01
   2.3953954e+01   6.8163333e-01
   2.3993994e+01   6.8315000e-01
   2.4034034e+01   6.8436667e-01
   2.4074074e+01   6.8575000e-01
   2.4114114e+01   6.8715000e-01
   2.4154154e+01   6.8852500e-01
   2.4194194e+01   6.9006667e-01
   2.4234234e+01   6.9150000e-01
   2.4274274e+01   6.9310000e-01
   2.4314314e+01   6.9434167e-01
   2.4354354e+01   6.9599167e-01
   2.4394394e+01   6.9739167e-01
   2.4434434e+01   6.9885000e-01
   2.4474474e+01   7.0011667e-01
   2.4514515e+01   7.0166667e-01
   2.4554555e+01   7.0295833e-01
   2.4594595e+01   7.0444167e-01
   2.4634635e+01   7.0584167e-01
   2.4674675e+01   7.0689167e-01
   2.4714715e+01   7.0849167e-01
   2.4754755e+01   7.0995000e-01
   2.4794795e+01   7.1116667e-01
   2.4834835e+01   7.1253333e-01
   2.4874875e+01   7.1380000e-01
   2.4914915e+01   7.1507500e-01
   2.4954955e+01   7.1653333e-01
   2.4994995e+01   7.1757500e-01
   2.5035035e+01   7.1890000e-01
   2.5075075e+01   7.2008333e-01
   2.5115115e+01   7.2159167e-01
   2.5155155e+01   7.2267500e-01
   2.5195195e+01   7.2394167e-01
   2.5235235e+01   7.2518333e-01
   2.5275275e+01   7.2655000e-01
   2.5315315e+01   7.2771667e-01
   2.5355355e+01   7.2901667e-01
   2.5395395e+01   7.3015833e-01
   2.5435435e+01   7.3141667e-01
   2.5475475e+01   7.3265833e-01
   2.5515516e+01   7.3402500e-01
   2.5555556e+01   7.3534167e-01
   2.5595596e+01   7.3680833e-01
   2.5635636e+01   7.3801667e-01
   2.5675676e+01   7.3930000e-01
   2.5715716e+01   7.4050000e-01
   2.5755756e+01   7.4173333e-01
   2.5795796e+01   7.4289167e-01
   2.5835836e+01   7.4409167e-01
   2.5875876e+01   7.4535000e-01
   2.5915916e+01   7.4655000e-01
   2.5955956e+01   7.4780000e-01
   2.5995996e+01   7.4881667e-01
   2.6036036e+01   7.4994167e-01
   2.6076076e+01   7.5111667e-01
   2.6116116e+01   7.5234167e-01
   2.6156156e+01   7.5352500e-01
   2.6196196e+01   7.5450000e-01
   2.6236236e+01   7.5571667e-01
   2.6276276e+01   7.5680000e-01
   2.6316316e+01   7.5795833e-01
   2.6356356e+01   7.5900833e-01
   2.6396396e+01   7.6026667e-01
   2.6436436e+01   7.6134167e-01
   2.6476476e+01   7.6246667e-01
   2.6516517e+01   7.6356667e-01
   2.6556557e+01   7.6469167e-01
   2.6596597e+01   7.6577500e-01
   2.6636637e+01   7.6665000e-01
   2.6676677e+01   7.6776667e-01
   2.6716717e+01   7.6872500e-01
   2.6756757e+01   7.6990833e-01
   2.6796797e+01   7.7098333e-01
   2.6836837e+01   7.7221667e-01
   2.6876877e+01   7.7330833e-01
   2.6916917e+01   7.7453333e-01
   2.6956957e+01   7.7549167e-01
   2.6996997e+01   7.7657500e-01
   2.7037037e+01   7.7779167e-01
   2.7077077e+01   7.7868333e-01
   2.7117117e+01   7.7974167e-01
   2.7157157e+01   7.8088333e-01
   2.7197197e+01   7.8195833e-01
   2.7237237e+01   7.8322500e-01
   2.7277277e+01   7.8420833e-01
   2.7317317e+01   7.8514167e-01
   2.7357357e+01   7.8615000e-01
   2.7397397e+01   7.8726667e-01
   2.7437437e+01   7.8845833e-01
   2.7477477e+01   7.8945833e-01
   2.7517518e+01   7.9038333e-01
   2.7557558e+01   7.9144167e-01
   2.7597598e+01   7.9257500e-01
   2.7637638e+01   7.9372500e-01
   2.7677678e+01   7.9467500e-01
   2.7717718e+01   7.9575833e-01
   2.7757758e+01   7.9674167e-01
   2.7797798e+01   7.9757500e-01
   2.7837838e+01   7.9854167e-01
   2.7877878e+01   7.9940833e-01
   2.7917918e+01   8.0025000e-01
   2.7957958e+01   8.0117500e-01
   2.7997998e+01   8.0230833e-01
   2.8038038e+01   8.0311667e-01
   2.8078078e+01   8.0388333e-01
   2.8118118e+01   8.0485833e-01
   2.8158158e+01   8.0585833e-01
   2.8198198e+01   8.0687500e-01
   2.8238238e+01   8.0782500e-01
   2.8278278e+01   8.0865833e-01
   2.8318318e+01   8.0965833e-01
   2.8358358e+01   8.1050833e-01
   2.8398398e+01   8.1145000e-01
   2.8438438e+01   8.1232500e-01
   2.8478478e+01   8.1334167e-01
   2.8518519e+01   8.1416667e-01
   2.8558559e+01   8.1508333e-01
   2.8598599e+01   8.1616667e-01
   2.8638639e+01   8.1704167e-01
   2.8678679e+01   8.1813333e-01
   2.8718719e+01   8.1896667e-01
   2.8758759e+01   8.1976667e-01
   2.8798799e+01   8.2058333e-01
   2.8838839e+01   8.2133333e-01
   2.8878879e+01   8.2214167e-01
   2.8918919e+01   8.2281667e-01
   2.8958959e+01   8.2362500e-01
   2.8998999e+01   8.2437500e-01
   2.9039039e+01   8.2519167e-01
   2.9079079e+01   8.2592500e-01
   2.9119119e+01   8.2680000e-01
   2.9159159e+01   8.2755833e-01
   2.9199199e+01   8.2821667e-01
   2.9239239e+01   8.2917500e-01
   2.9279279e+01   8.3000000e-01
   2.9319319e+01   8.3071667e-01
   2.9359359e+01   8.3152500e-01
   2.9399399e+01   8.3242500e-01
   2.9439439e+01   8.3322500e-01
   2.9479479e+01   8.3404167e-01
   2.9519520e+01   8.3490833e-01
   2.9559560e+01   8.3583333e-01
   2.9599600e+01   8.3651667e-01
   2.9639640e+01   8.3738333e-01
   2.9679680e+01   8.3820833e-01
   2.9719720e+01   8.3882500e-01
   2.9759760e+01   8.3945833e-01
   2.9799800e+01   8.4018333e-01
   2.9839840e+01   8.4107500e-01
   2.9879880e+01   8.4185833e-01
   2.9919920e+01   8.4264167e-01
   2.9959960e+01   8.4344167e-01
   3.0000000e+01   8.4417500e-01


==> tracking_scan_pattern_Nl_12_random.dat <==
  -1.0000000e+01   1.4191667e-02
  -9.9599600e+00   1.4258333e-02
  -9.9199199e+00   1.4358333e-02
  -9.8798799e+00   1.4458333e-02
  -9.8398398e+00   1.4516667e-02
  -9.7997998e+00   1.4608333e-02
  -9.7597598e+00   1.4708333e-02
  -9.7197197e+00   1.4808333e-02
  -9.6796797e+00   1.4958333e-02
  -9.6396396e+00   1.5125000e-02
  -9.5995996e+00   1.5208333e-02
  -9.5595596e+00   1.5283333e-02
  -9.5195195e+00   1.5350000e-02
  -9.4794795e+00   1.5433333e-02
  -9.4394394e+00   1.5500000e-02
  -9.3993994e+00   1.5591667e-02
  -9.3593594e+00   1.5658333e-02
  -9.3193193e+00   1.5783333e-02
  -9.2792793e+00   1.5825000e-02
  -9.2392392e+00   1.5883333e-02
  -9.1991992e+00   1.5975000e-02
  -9.1591592e+00   1.6083333e-02
  -9.1191191e+00   1.6150000e-02
  -9.0790791e+00   1.6241667e-02
  -9.0390390e+00   1.6316667e-02
  -8.9989990e+00   1.6383333e-02
  -8.9589590e+00   1.6491667e-02
  -8.9189189e+00   1.6575000e-02
  -8.8788789e+00   1.6658333e-02
  -8.8388388e+00   1.6750000e-02
  -8.7987988e+00   1.6866667e-02
  -8.7587588e+00   1.6925000e-02
  -8.7187187e+00   1.6966667e-02
  -8.6786787e+00   1.7050000e-02
  -8.6386386e+00   1.7183333e-02
  -8.5985986e+00   1.7208333e-02
  -8.5585586e+00   1.7241667e-02
  -8.5185185e+00   1.7291667e-02
  -8.4784785e+00   1.7400000e-02
  -8.4384384e+00   1.7450000e-02
  -8.3983984e+00   1.7525000e-02
  -8.3583584e+00   1.7591667e-02
  -8.3183183e+00   1.7683333e-02
  -8.2782783e+00   1.7750000e-02
  -8.2382382e+00   1.7850000e-02
  -8.1981982e+00   1.7950000e-02
  -8.1581582e+00   1.8041667e-02
  -8.1181181e+00   1.8075000e-02
  -8.0780781e+00   1.8150000e-02
  -8.0380380e+00   1.8241667e-02
  -7.9979980e+00   1.8325000e-02
  -7.9579580e+00   1.8375000e-02
  -7.9179179e+00   1.8483333e-02
  -7.8778779e+00   1.8558333e-02
  -7.8378378e+00   1.8633333e-02
  -7.7977978e+00   1.8691667e-02
  -7.7577578e+00   1.8800000e-02
  -7.7177177e+00   1.8925000e-02
  -7.6776777e+00   1.9008333e-02
  -7.6376376e+00   1.9116667e-02
  -7.5975976e+00   1.9216667e-02
  -7.5575576e+00   1.9250000e-02
  -7.5175175e+00   1.9308333e-02
  -7.4774775e+00   1.9375000e-02
  -7.4374374e+00   1.9450000e-02
  -7.3973974e+00   1.9508333e-02
  -7.3573574e+00   1.9566667e-02
  -7.3173173e+00   1.9616667e-02
  -7.2772773e+00   1.9666667e-02
  -7.2372372e+00   1.9733333e-02
  -7.1971972e+00   1.9800000e-02
  -7.1571572e+00   1.9875000e-02
  -7.1171171e+00   1.9908333e-02
  -7.0770771e+00   1.9975000e-02
  -7.0370370e+00   2.0033333e-02
  -6.9969970e+00   2.0091667e-02
  -6.9569570e+00   2.0166667e-02
  -6.9169169e+00   2.0208333e-02
  -6.8768769e+00   2.0258333e-02
  -6.8368368e+00   2.0291667e-02
  -6.7967968e+00   2.0358333e-02
  -6.7567568e+00   2.0400000e-02
  -6.7167167e+00   2.0491667e-02
  -6.6766767e+00   2.0541667e-02
  -6.6366366e+00   2.0616667e-02
  -6.5965966e+00   2.0666667e-02
  -6.5565566e+00   2.0741667e-02
  -6.5165165e+00   2.0841667e-02
  -6.4764765e+00   2.0883333e-02
  -6.4364364e+00   2.0908333e-02
  -6.3963964e+00   2.0958333e-02
  -6.3563564e+00   2.1025000e-02
  -6.3163163e+00   2.1083333e-02
  -6.2762763e+00   2.1158333e-02
  -6.2362362e+00   2.1216667e-02
  -6.1961962e+00   2.1275000e-02
  -6.1561562e+00   2.1325000e-02
  -6.1161161e+00   2.1450000e-02
  -6.0760761e+00   2.1491667e-02
  -6.0360360e+00   2.1516667e-02
  -5.9959960e+00   2.1550000e-02
  -5.9559560e+00   2.1591667e-02
  -5.9159159e+00   2.1641667e-02
  -5.8758759e+00   2.1700000e-02
  -5.8358358e+00   2.1733333e-02
  -5.7957958e+00   2.1825000e-02
  -5.7557558e+00   2.1866667e-02
  -5.7157157e+00   2.1916667e-02
  -5.6756757e+00   2.1983333e-02
  -5.6356356e+00   2.2050000e-02
  -5.5955956e+00   2.2141667e-02
  -5.5555556e+00   2.2208333e-02
  -5.5155155e+00   2.2241667e-02
  -5.4754755e+00   2.2300000e-02
  -5.4354354e+00   2.2358333e-02
  -5.3953954e+00   2.2483333e-02
  -5.3553554e+00   2.2508333e-02
  -5.3153153e+00   2.2550000e-02
  -5.2752753e+00   2.2616667e-02
  -5.2352352e+00   2.2675000e-02
  -5.1951952e+00   2.2750000e-02
  -5.1551552e+00   2.2808333e-02
  -5.1151151e+00   2.2858333e-02
  -5.0750751e+00   2.2908333e-02
  -5.0350350e+00   2.2983333e-02
  -4.9949950e+00   2.3050000e-02
  -4.9549550e+00   2.3125000e-02
  -4.9149149e+00   2.3183333e-02
  -4.8748749e+00   2.3233333e-02
  -4.8348348e+00   2.3258333e-02
  -4.7947948e+00   2.3308333e-02
  -4.7547548e+00   2.3366667e-02
  -4.7147147e+00   2.3416667e-02
  -4.6746747e+00   2.3441667e-02
  -4.6346346e+00   2.3491667e-02
  -4.5945946e+00   2.3608333e-02
  -4.5545546e+00   2.3666667e-02
  -4.5145145e+00   2.3708333e-02
  -4.4744745e+00   2.3758333e-02
  -4.4344344e+00   2.3858333e-02
  -4.3943944e+00   2.3916667e-02
  -4.3543544e+00   2.3983333e-02
  -4.3143143e+00   2.4041667e-02
  -4.2742743e+00   2.4108333e-02
  -4.2342342e+00   2.4150000e-02
  -4.1941942e+00   2.4208333e-02
  -4.1541542e+00   2.4266667e-02
  -4.1141141e+00   2.4341667e-02
  -4.0740741e+00   2.4400000e-02
  -4.0340340e+00   2.4441667e-02
  -3.9939940e+00   2.4508333e-02
  -3.9539540e+00   2.4558333e-02
  -3.9139139e+00   2.4625000e-02
  -3.8738739e+00   2.4708333e-02
  -3.8338338e+00   2.4725000e-02
  -3.7937938e+00   2.4766667e-02
  -3.7537538e+00   2.4800000e-02
  -3.7137137e+00   2.4866667e-02
  -3.6736737e+00   2.4933333e-02
  -3.6336336e+00   2.5025000e-02
  -3.5935936e+00   2.5100000e-02
  -3.5535536e+00   2.5108333e-02
  -3.5135135e+00   2.5158333e-02
  -3.4734735e+00   2.5200000e-02
  -3.4334334e+00   2.5300000e-02
  -3.3933934e+00   2.5375000e-02
  -3.3533534e+00   2.5450000e-02
  -3.3133133e+00   2.5508333e-02
  -3.2732733e+00   2.5566667e-02
  -3.2332332e+00   2.5641667e-02
  -3.1931932e+00   2.5700000e-02
  -3.1531532e+00   2.5741667e-02
  -3.1131131e+00   2.5816667e-02
  -3.0730731e+00   2.5900000e-02
  -3.0330330e+00   2.5983333e-02
  -2.9929930e+00   2.6041667e-02
  -2.9529530e+00   2.6125000e-02
  -2.9129129e+00   2.6183333e-02
  -2.8728729e+00   2.6325000e-02
  -2.8328328e+00   2.6366667e-02
  -2.7927928e+00   2.6491667e-02
  -2.7527528e+00   2.6583333e-02
  -2.7127127e+00   2.6641667e-02
  -2.6726727e+00   2.6725000e-02
  -2.6326326e+00   2.6775000e-02
  -2.5925926e+00   2.6875000e-02
  -2.5525526e+00   2.6950000e-02
  -2.5125125e+00   2.7000000e-02
  -2.4724725e+00   2.7083333e-02
  -2.4324324e+00   2.7158333e-02
  -2.3923924e+00   2.7208333e-02
  -2.3523524e+00   2.7316667e-02
  -2.3123123e+00   2.7433333e-02
  -2.2722723e+00   2.7491667e-02
  -2.2322322e+00   2.7625000e-02
  -2.1921922e+00   2.7700000e-02
  -2.1521522e+00   2.7833333e-02
  -2.1121121e+00   2.7950000e-02
  -2.0720721e+00   2.8025000e-02
  -2.0320320e+00   2.8108333e-02
  -1.9919920e+00   2.8166667e-02
  -1.9519520e+00   2.8250000e-02
  -1.9119119e+00   2.8383333e-02
  -1.8718719e+00   2.8516667e-02
  -1.8318318e+00   2.8683333e-02
  -1.7917918e+00   2.8800000e-02
  -1.7517518e+00   2.8991667e-02
  -1.7117117e+00   2.9100000e-02
  -1.6716717e+00   2.9208333e-02
  -1.6316316e+00   2.9275000e-02
  -1.5915916e+00   2.9358333e-02
  -1.5515516e+00   2.9408333e-02
  -1.5115115e+00   2.9525000e-02
  -1.4714715e+00   2.9658333e-02
  -1.4314314e+00   2.9758333e-02
  -1.3913914e+00   2.9883333e-02
  -1.3513514e+00   2.9983333e-02
  -1.3113113e+00   3.0125000e-02
  -1.2712713e+00   3.0266667e-02
  -1.2312312e+00   3.0358333e-02
  -1.1911912e+00   3.0475000e-02
  -1.1511512e+00   3.0525000e-02
  -1.1111111e+00   3.0591667e-02
  -1.0710711e+00   3.0683333e-02
  -1.0310310e+00   3.0800000e-02
  -9.9099099e-01   3.0925000e-02
  -9.5095095e-01   3.1033333e-02
  -9.1091091e-01   3.1158333e-02
  -8.7087087e-01   3.1316667e-02
  -8.3083083e-01   3.1508333e-02
  -7.9079079e-01   3.1566667e-02
  -7.5075075e-01   3.1666667e-02
  -7.1071071e-01   3.1716667e-02
  -6.7067067e-01   3.1833333e-02
  -6.3063063e-01   3.1950000e-02
  -5.9059059e-01   3.2058333e-02
  -5.5055055e-01   3.2191667e-02
  -5.1051051e-01   3.2308333e-02
  -4.7047047e-01   3.2441667e-02
  -4.3043043e-01   3.2583333e-02
  -3.9039039e-01   3.2666667e-02
  -3.5035035e-01   3.2791667e-02
  -3.1031031e-01   3.2908333e-02
  -2.7027027e-01   3.3058333e-02
  -2.3023023e-01   3.3158333e-02
  -1.9019019e-01   3.3250000e-02
  -1.5015015e-01   3.3333333e-02
  -1.1011011e-01   3.3433333e-02
  -7.0070070e-02   3.3483333e-02
  -3.0030030e-02   3.3558333e-02
   1.0010010e-02   3.3658333e-02
   5.0050050e-02   3.3816667e-02
   9.0090090e-02   3.3933333e-02
   1.3013013e-01   3.4083333e-02
   1.7017017e-01   3.4133333e-02
   2.1021021e-01   3.4200000e-02
   2.5025025e-01   3.4325000e-02
   2.9029029e-01   3.4416667e-02
   3.3033033e-01   3.4508333e-02
   3.7037037e-01   3.4575000e-02
   4.1041041e-01   3.4683333e-02
   4.5045045e-01   3.4841667e-02
   4.9049049e-01   3.4933333e-02
   5.3053053e-01   3.5058333e-02
   5.7057057e-01   3.5166667e-02
   6.1061061e-01   3.5341667e-02
   6.5065065e-01   3.5500000e-02
   6.9069069e-01   3.5600000e-02
   7.3073073e-01   3.5716667e-02
   7.7077077e-01   3.5841667e-02
   8.1081081e-01   3.5966667e-02
   8.5085085e-01   3.6116667e-02
   8.9089089e-01   3.6266667e-02
   9.3093093e-01   3.6383333e-02
   9.7097097e-01   3.6533333e-02
   1.0110110e+00   3.6708333e-02
   1.0510511e+00   3.6841667e-02
   1.0910911e+00   3.6975000e-02
   1.1311311e+00   3.7041667e-02
   1.1711712e+00   3.7175000e-02
   1.2112112e+00   3.7266667e-02
   1.2512513e+00   3.7350000e-02
   1.2912913e+00   3.7425000e-02
   1.3313313e+00   3.7583333e-02
   1.3713714e+00   3.7691667e-02
   1.4114114e+00   3.7766667e-02
   1.4514515e+00   3.7925000e-02
   1.4914915e+00   3.8033333e-02
   1.5315315e+00   3.8100000e-02
   1.5715716e+00   3.8250000e-02
   1.6116116e+00   3.8416667e-02
   1.6516517e+00   3.8550000e-02
   1.6916917e+00   3.8608333e-02
   1.7317317e+00   3.8716667e-02
   1.7717718e+00   3.8791667e-02
   1.8118118e+00   3.8866667e-02
   1.8518519e+00   3.8958333e-02
   1.8918919e+00   3.9058333e-02
   1.9319319e+00   3.9166667e-02
   1.9719720e+00   3.9333333e-02
   2.0120120e+00   3.9416667e-02
   2.0520521e+00   3.9550000e-02
   2.0920921e+00   3.9633333e-02
   2.1321321e+00   3.9725000e-02
   2.1721722e+00   3.9850000e-02
   2.2122122e+00   3.9958333e-02
   2.2522523e+00   4.0100000e-02
   2.2922923e+00   4.0241667e-02
   2.3323323e+00   4.0366667e-02
   2.3723724e+00   4.0508333e-02
   2.4124124e+00   4.0583333e-02
   2.4524525e+00   4.0650000e-02
   2.4924925e+00   4.0733333e-02
   2.5325325e+00   4.0883333e-02
   2.5725726e+00   4.0983333e-02
   2.6126126e+00   4.1033333e-02
   2.6526527e+00   4.1125000e-02
   2.6926927e+00   4.1266667e-02
   2.7327327e+00   4.1408333e-02
   2.7727728e+00   4.1550000e-02
   2.8128128e+00   4.1683333e-02
   2.8528529e+00   4.1825000e-02
   2.8928929e+00   4.1908333e-02
   2.9329329e+00   4.2025000e-02
   2.9729730e+00   4.2150000e-02
   3.0130130e+00   4.2233333e-02
   3.0530531e+00   4.2358333e-02
   3.0930931e+00   4.2583333e-02
   3.1331331e+00   4.2691667e-02
   3.1731732e+00   4.2833333e-02
   3.2132132e+00   4.2958333e-02
   3.2532533e+00   4.3075000e-02
   3.2932933e+00   4.3200000e-02
   3.3333333e+00   4.3350000e-02
   3.3733734e+00   4.3491667e-02
   3.4134134e+00   4.3641667e-02
   3.4534535e+00   4.3766667e-02
   3.4934935e+00   4.3908333e-02
   3.5335335e+00   4.4025000e-02
   3.5735736e+00   4.4200000e-02
   3.6136136e+00   4.4366667e-02
   3.6536537e+00   4.4516667e-02
   3.6936937e+00   4.4633333e-02
   3.7337337e+00   4.4766667e-02
   3.7737738e+00   4.4900000e-02
   3.8138138e+00   4.5008333e-02
   3.8538539e+00   4.5200000e-02
   3.8938939e+00   4.5300000e-02
   3.9339339e+00   4.5475000e-02
   3.9739740e+00   4.5675000e-02
   4.0140140e+00   4.5800000e-02
   4.0540541e+00   4.5916667e-02
   4.0940941e+00   4.6091667e-02
   4.1341341e+00   4.6225000e-02
   4.1741742e+00   4.6358333e-02
   4.2142142e+00   4.6541667e-02
   4.2542543e+00   4.6716667e-02
   4.2942943e+00   4.6858333e-02
   4.3343343e+00   4.7075000e-02
   4.3743744e+00   4.7250000e-02
   4.4144144e+00   4.7433333e-02
   4.4544545e+00   4.7600000e-02
   4.4944945e+00   4.7758333e-02
   4.5345345e+00   4.7900000e-02
   4.5745746e+00   4.8108333e-02
   4.6146146e+00   4.8233333e-02
   4.6546547e+00   4.8391667e-02
   4.6946947e+00   4.8633333e-02
   4.7347347e+00   4.8808333e-02
   4.7747748e+00   4.8983333e-02
   4.8148148e+00   4.9150000e-02
   4.8548549e+00   4.9300000e-02
   4.8948949e+00   4.9508333e-02
   4.9349349e+00   4.9725000e-02
   4.9749750e+00   4.9925000e-02
   5.0150150e+00   5.0100000e-02
   5.0550551e+00   5.0250000e-02
   5.0950951e+00   5.0433333e-02
   5.1351351e+00   5.0533333e-02
   5.1751752e+00   5.0675000e-02
   5.2152152e+00   5.0850000e-02
   5.2552553e+00   5.1058333e-02
   5.2952953e+00   5.1216667e-02
   5.3353353e+00   5.1408333e-02
   5.3753754e+00   5.1575000e-02
   5.4154154e+00   5.1683333e-02
   5.4554555e+00   5.1825000e-02
   5.4954955e+00   5.2025000e-02
   5.5355355e+00   5.2175000e-02
   5.5755756e+00   5.2350000e-02
   5.6156156e+00   5.2491667e-02
   5.6556557e+00   5.2691667e-02
   5.6956957e+00   5.2850000e-02
   5.7357357e+00   5.2941667e-02
   5.7757758e+00   5.3066667e-02
   5.8158158e+00   5.3233333e-02
   5.8558559e+00   5.3391667e-02
   5.8958959e+00   5.3633333e-02
   5.9359359e+00   5.3808333e-02
   5.9759760e+00   5.3975000e-02
   6.0160160e+00   5.4141667e-02
   6.0560561e+00   5.4316667e-02
   6.0960961e+00   5.4516667e-02
   6.1361361e+00   5.4683333e-02
   6.1761762e+00   5.4816667e-02
   6.2162162e+00   5.5016667e-02
   6.2562563e+00   5.5133333e-02
   6.2962963e+00   5.5333333e-02
   6.3363363e+00   5.5458333e-02
   6.3763764e+00   5.5666667e-02
   6.4164164e+00   5.5866667e-02
   6.4564565e+00   5.6091667e-02
   6.4964965e+00   5.6275000e-02
   6.5365365e+00   5.6533333e-02
   6.5765766e+00   5.6691667e-02
   6.6166166e+00   5.6925000e-02
   6.6566567e+00   5.7183333e-02
   6.6966967e+00   5.7383333e-02
   6.7367367e+00   5.7658333e-02
   6.7767768e+00   5.7883333e-02
   6.8168168e+00   5.8125000e-02
   6.8568569e+00   5.8433333e-02
   6.8968969e+00   5.8666667e-02
   6.9369369e+00   5.8858333e-02
   6.9769770e+00   5.9100000e-02
   7.0170170e+00   5.9300000e-02
   7.0570571e+00   5.9566667e-02
   7.0970971e+00   5.9925000e-02
   7.1371371e+00   6.0208333e-02
   7.1771772e+00   6.0466667e-02
   7.2172172e+00   6.0733333e-02
   7.2572573e+00   6.1075000e-02
   7.2972973e+00   6.1283333e-02
   7.3373373e+00   6.1483333e-02
   7.3773774e+00   6.1658333e-02
   7.4174174e+00   6.1916667e-02
   7.4574575e+00   6.2216667e-02
   7.4974975e+00   6.2483333e-02
   7.5375375e+00   6.2716667e-02
   7.5775776e+00   6.3058333e-02
   7.6176176e+00   6.3383333e-02
   7.6576577e+00   6.3650000e-02
   7.6976977e+00   6.3866667e-02
   7.7377377e+00   6.4108333e-02
   7.7777778e+00   6.4300000e-02
   7.8178178e+00   6.4566667e-02
   7.8578579e+00   6.4875000e-02
   7.8978979e+00   6.5241667e-02
   7.9379379e+00   6.5583333e-02
   7.9779780e+00   6.6000000e-02
   8.0180180e+00   6.6250000e-02
   8.0580581e+00   6.6508333e-02
   8.0980981e+00   6.6825000e-02
   8.1381381e+00   6.7075000e-02
   8.1781782e+00   6.7391667e-02
   8.2182182e+00   6.7666667e-02
   8.2582583e+00   6.8116667e-02
   8.2982983e+00   6.8433333e-02
   8.3383383e+00   6.8766667e-02
   8.3783784e+00   6.9025000e-02
   8.4184184e+00   6.9391667e-02
   8.4584585e+00   6.9750000e-02
   8.4984985e+00   7.0083333e-02
   8.5385385e+00   7.0358333e-02
   8.5785786e+00   7.0691667e-02
   8.6186186e+00   7.1200000e-02
   8.6586587e+00   7.1566667e-02
   8.6986987e+00   7.1941667e-02
   8.7387387e+00   7.2358333e-02
   8.7787788e+00   7.2708333e-02
   8.8188188e+00   7.3158333e-02
   8.8588589e+00   7.3608333e-02
   8.8988989e+00   7.4108333e-02
   8.9389389e+00   7.4591667e-02
   8.9789790e+00   7.4983333e-02
   9.0190190e+00   7.5458333e-02
   9.0590591e+00   7.5941667e-02
   9.0990991e+00   7.6400000e-02
   9.1391391e+00   7.6775000e-02
   9.1791792e+00   7.7191667e-02
   9.2192192e+00   7.7650000e-02
   9.2592593e+00   7.8133333e-02
   9.2992993e+00   7.8516667e-02
   9.3393393e+00   7.8991667e-02
   9.3793794e+00   7.9533333e-02
   9.4194194e+00   8.0025000e-02
   9.4594595e+00   8.0600000e-02
   9.4994995e+00   8.1116667e-02
   9.5395395e+00   8.1650000e-02
   9.5795796e+00   8.2133333e-02
   9.6196196e+00   8.2591667e-02
   9.6596597e+00   8.3066667e-02
   9.6996997e+00   8.3558333e-02
   9.7397397e+00   8.4158333e-02
   9.7797798e+00   8.4733333e-02
   9.8198198e+00   8.5225000e-02
   9.8598599e+00   8.5733333e-02
   9.8998999e+00   8.6225000e-02
   9.9399399e+00   8.6691667e-02
   9.9799800e+00   8.7125000e-02
   1.0020020e+01   8.7733333e-02
   1.0060060e+01   8.8200000e-02
   1.0100100e+01   8.8733333e-02
   1.0140140e+01   8.9266667e-02
   1.0180180e+01   8.9941667e-02
   1.0220220e+01   9.0583333e-02
   1.0260260e+01   9.1250000e-02
   1.0300300e+01   9.1875000e-02
   1.0340340e+01   9.2533333e-02
   1.0380380e+01   9.3300000e-02
   1.0420420e+01   9.4083333e-02
   1.0460460e+01   9.4658333e-02
   1.0500501e+01   9.5366667e-02
   1.0540541e+01   9.6041667e-02
   1.0580581e+01   9.6850000e-02
   1.0620621e+01   9.7566667e-02
   1.0660661e+01   9.8300000e-02
   1.0700701e+01   9.9100000e-02
   1.0740741e+01   1.0000833e-01
   1.0780781e+01   1.0065000e-01
   1.0820821e+01   1.0149167e-01
   1.0860861e+01   1.0237500e-01
   1.0900901e+01   1.0325833e-01
   1.0940941e+01   1.0417500e-01
   1.0980981e+01   1.0505000e-01
   1.1021021e+01   1.0592500e-01
   1.1061061e+01   1.0688333e-01
   1.1101101e+01   1.0818333e-01
   1.1141141e+01   1.0915000e-01
   1.1181181e+01   1.1019167e-01
   1.1221221e+01   1.1110000e-01
   1.1261261e+01   1.1195000e-01
   1.1301301e+01   1.1308333e-01
   1.1341341e+01   1.1408333e-01
   1.1381381e+01   1.1514167e-01
   1.1421421e+01   1.1642500e-01
   1.1461461e+01   1.1762500e-01
   1.1501502e+01   1.1895833e-01
   1.1541542e+01   1.2000833e-01
   1.1581582e+01   1.2120833e-01
   1.1621622e+01   1.2237500e-01
   1.1661662e+01   1.2357500e-01
   1.1701702e+01   1.2495000e-01
   1.1741742e+01   1.2628333e-01
   1.1781782e+01   1.2740833e-01
   1.1821822e+01   1.2873333e-01
   1.1861862e+01   1.3001667e-01
   1.1901902e+01   1.3117500e-01
   1.1941942e+01   1.3247500e-01
   1.1981982e+01   1.3392500e-01
   1.2022022e+01   1.3511667e-01
   1.2062062e+01   1.3645000e-01
   1.2102102e+01   1.3784167e-01
   1.2142142e+01   1.3928333e-01
   1.2182182e+01   1.4075000e-01
   1.2222222e+01   1.4225000e-01
   1.2262262e+01   1.4362500e-01
   1.2302302e+01   1.4509167e-01
   1.2342342e+01   1.4656667e-01
   1.2382382e+01   1.4815000e-01
   1.2422422e+01   1.4963333e-01
   1.2462462e+01   1.5131667e-01
   1.2502503e+01   1.5291667e-01
   1.2542543e+01   1.5426667e-01
   1.2582583e+01   1.5575833e-01
   1.2622623e+01   1.5744167e-01
   1.2662663e+01   1.5890000e-01
   1.2702703e+01   1.6023333e-01
   1.2742743e+01   1.6164167e-01
   1.2782783e+01   1.6308333e-01
   1.2822823e+01   1.6460833e-01
   1.2862863e+01   1.6606667e-01
   1.2902903e+01   1.6763333e-01
   1.2942943e+01   1.6916667e-01
   1.2982983e+01   1.7069167e-01
   1.3023023e+01   1.7207500e-01
   1.3063063e+01   1.7326667e-01
   1.3103103e+01   1.7473333e-01
   1.3143143e+01   1.7625833e-01
   1.3183183e+01   1.7785000e-01
   1.3223223e+01   1.7950000e-01
   1.3263263e+01   1.8095000e-01
   1.3303303e+01   1.8257500e-01
   1.3343343e+01   1.8402500e-01
   1.3383383e+01   1.8551667e-01
   1.3423423e+01   1.8725000e-01
   1.3463463e+01   1.8888333e-01
   1.3503504e+01   1.9039167e-01
   1.3543544e+01   1.9215833e-01
   1.3583584e+01   1.9385833e-01
   1.3623624e+01   1.9550000e-01
   1.3663664e+01   1.9719167e-01
   1.3703704e+01   1.9871667e-01
   1.3743744e+01   2.0052500e-01
   1.3783784e+01   2.0224167e-01
   1.3823824e+01   2.0399167e-01
   1.3863864e+01   2.0588333e-01
   1.3903904e+01   2.0742500e-01
   1.3943944e+01   2.0921667e-01
   1.3983984e+01   2.1100000e-01
   1.4024024e+01   2.1277500e-01
   1.4064064e+01   2.1448333e-01
   1.4104104e+01   2.1630833e-01
   1.4144144e+01   2.1807500e-01
   1.4184184e+01   2.1997500e-01
   1.4224224e+01   2.2175833e-01
   1.4264264e+01   2.2385833e-01
   1.4304304e+01   2.2583333e-01
   1.4344344e+01   2.2790000e-01
   1.4384384e+01   2.2981667e-01
   1.4424424e+01   2.3172500e-01
   1.4464464e+01   2.3362500e-01
   1.4504505e+01   2.3541667e-01
   1.4544545e+01   2.3743333e-01
   1.4584585e+01   2.3946667e-01
   1.4624625e+01   2.4146667e-01
   1.4664665e+01   2.4359167e-01
   1.4704705e+01   2.4545833e-01
   1.4744745e+01   2.4733333e-01
   1.4784785e+01   2.4930833e-01
   1.4824825e+01   2.5151667e-01
   1.4864865e+01   2.5385833e-01
   1.4904905e+01   2.5589167e-01
   1.4944945e+01   2.5789167e-01
   1.4984985e+01   2.5993333e-01
   1.5025025e+01   2.6204167e-01
   1.5065065e+01   2.6419167e-01
   1.5105105e+01   2.6650833e-01
   1.5145145e+01   2.6877500e-01
   1.5185185e+01   2.7093333e-01
   1.5225225e+01   2.7313333e-01
   1.5265265e+01   2.7521667e-01
   1.5305305e+01   2.7754167e-01
   1.5345345e+01   2.8000000e-01
   1.5385385e+01   2.8219167e-01
   1.5425425e+01   2.8471667e-01
   1.5465465e+01   2.8721667e-01
   1.5505506e+01   2.8985833e-01
   1.5545546e+01   2.9255000e-01
   1.5585586e+01   2.9493333e-01
   1.5625626e+01   2.9747500e-01
   1.5665666e+01   3.0008333e-01
   1.5705706e+01   3.0259167e-01
   1.5745746e+01   3.0523333e-01
   1.5785786e+01   3.0798333e-01
   1.5825826e+01   3.1078333e-01
   1.5865866e+01   3.1357500e-01
   1.5905906e+01   3.1647500e-01
   1.5945946e+01   3.1963333e-01
   1.5985986e+01   3.2301667e-01
   1.6026026e+01   3.2612500e-01
   1.6066066e+01   3.2941667e-01
   1.6106106e+01   3.3234167e-01
   1.6146146e+01   3.3541667e-01
   1.6186186e+01   3.3840833e-01
   1.6226226e+01   3.4115833e-01
   1.6266266e+01   3.4430000e-01
   1.6306306e+01   3.4745833e-01
   1.6346346e+01   3.5070833e-01
   1.6386386e+01   3.5363333e-01
   1.6426426e+01   3.5673333e-01
   1.6466466e+01   3.6020000e-01
   1.6506507e+01   3.6333333e-01
   1.6546547e+01   3.6633333e-01
   1.6586587e+01   3.6934167e-01
   1.6626627e+01   3.7253333e-01
   1.6666667e+01   3.7559167e-01
   1.6706707e+01   3.7859167e-01
   1.6746747e+01   3.8139167e-01
   1.6786787e+01   3.8392500e-01
   1.6826827e+01   3.8680000e-01
   1.6866867e+01   3.8934167e-01
   1.6906907e+01   3.9230833e-01
   1.6946947e+01   3.9505000e-01
   1.6986987e+01   3.9807500e-01
   1.7027027e+01   4.0095833e-01
   1.7067067e+01   4.0365000e-01
   1.7107107e+01   4.0655000e-01
   1.7147147e+01   4.0960000e-01
   1.7187187e+01   4.1230833e-01
   1.7227227e+01   4.1494167e-01
   1.7267267e+01   4.1757500e-01
   1.7307307e+01   4.2041667e-01
   1.7347347e+01   4.2280833e-01
   1.7387387e+01   4.2544167e-01
   1.7427427e+01   4.2789167e-01
   1.7467467e+01   4.3077500e-01
   1.7507508e+01   4.3332500e-01
   1.7547548e+01   4.3610000e-01
   1.7587588e+01   4.3905833e-01
   1.7627628e+01   4.4167500e-01
   1.7667668e+01   4.4441667e-01
   1.7707708e+01   4.4694167e-01
   1.7747748e+01   4.4958333e-01
   1.7787788e+01   4.5225833e-01
   1.7827828e+01   4.5494167e-01
   1.7867868e+01   4.5747500e-01
   1.7907908e+01   4.5990000e-01
   1.7947948e+01   4.6221667e-01
   1.7987988e+01   4.6444167e-01
   1.8028028e+01   4.6725833e-01
   1.8068068e+01   4.6972500e-01
   1.8108108e+01   4.7233333e-01
   1.8148148e+01   4.7464167e-01
   1.8188188e+01   4.7710000e-01
   1.8228228e+01   4.7950000e-01
   1.8268268e+01   4.8180000e-01
   1.8308308e+01   4.8487500e-01
   1.8348348e+01   4.8728333e-01
   1.8388388e+01   4.8995000e-01
   1.8428428e+01   4.9245833e-01
   1.8468468e+01   4.9482500e-01
   1.8508509e+01   4.9750833e-01
   1.8548549e+01   4.9993333e-01
   1.8588589e+01   5.0210000e-01
   1.8628629e+01   5.0408333e-01
   1.8668669e+01   5.0647500e-01
   1.8708709e+01   5.0860833e-01
   1.8748749e+01   5.1128333e-01
   1.8788789e+01   5.1339167e-01
   1.8828829e+01   5.1569167e-01
   1.8868869e+01   5.1780833e-01
   1.8908909e+01   5.2006667e-01
   1.8948949e+01   5.2236667e-01
   1.8988989e+01   5.2446667e-01
   1.9029029e+01   5.2666667e-01
   1.9069069e+01   5.2895833e-01
   1.9109109e+01   5.3105833e-01
   1.9149149e+01   5.3327500e-01
   1.9189189e+01   5.3562500e-01
   1.9229229e+01   5.3790833e-01
   1.9269269e+01   5.3986667e-01
   1.9309309e+01   5.4190833e-01
   1.9349349e+01   5.4409167e-01
   1.9389389e+01   5.4634167e-01
   1.9429429e+01   5.4845833e-01
   1.9469469e+01   5.5049167e-01
   1.9509510e+01   5.5245833e-01
   1.9549550e+01   5.5435000e-01
   1.9589590e+01   5.5635000e-01
   1.9629630e+01   5.5845000e-01
   1.9669670e+01   5.6065000e-01
   1.9709710e+01   5.6275000e-01
   1.9749750e+01   5.6496667e-01
   1.9789790e+01   5.6726667e-01
   1.9829830e+01   5.6935833e-01
   1.9869870e+01   5.7144167e-01
   1.9909910e+01   5.7362500e-01
   1.9949950e+01   5.7548333e-01
   1.9989990e+01   5.7752500e-01
   2.0030030e+01   5.7950000e-01
   2.0070070e+01   5.8160833e-01
   2.0110110e+01   5.8379167e-01
   2.0150150e+01   5.8591667e-01
   2.0190190e+01   5.8789167e-01
   2.0230230e+01   5.9013333e-01
   2.0270270e+01   5.9197500e-01
   2.0310310e+01   5.9408333e-01
   2.0350350e+01   5.9605833e-01
   2.0390390e+01   5.9791667e-01
   2.0430430e+01   5.9997500e-01
   2.0470470e+01   6.0216667e-01
   2.0510511e+01   6.0402500e-01
   2.0550551e+01   6.0578333e-01
   2.0590591e+01   6.0772500e-01
   2.0630631e+01   6.0946667e-01
   2.0670671e+01   6.1126667e-01
   2.0710711e+01   6.1304167e-01
   2.0750751e+01   6.1497500e-01
   2.0790791e+01   6.1686667e-01
   2.0830831e+01   6.1880000e-01
   2.0870871e+01   6.2049167e-01
   2.0910911e+01   6.2213333e-01
   2.0950951e+01   6.2375000e-01
   2.0990991e+01   6.2540000e-01
   2.1031031e+01   6.2708333e-01
   2.1071071e+01   6.2881667e-01
   2.1111111e+01   6.3065000e-01
   2.1151151e+01   6.3270833e-01
   2.1191191e+01   6.3452500e-01
   2.1231231e+01   6.3636667e-01
   2.1271271e+01   6.3802500e-01
   2.1311311e+01   6.3975000e-01
   2.1351351e+01   6.4148333e-01
   2.1391391e+01   6.4319167e-01
   2.1431431e+01   6.4512500e-01
   2.1471471e+01   6.4710833e-01
   2.1511512e+01   6.4875833e-01
   2.1551552e+01   6.5032500e-01
   2.1591592e+01   6.5204167e-01
   2.1631632e+01   6.5385833e-01
   2.1671672e+01   6.5548333e-01
   2.1711712e+01   6.5707500e-01
   2.1751752e+01   6.5871667e-01
   2.1791792e+01   6.6055000e-01
   2.1831832e+01   6.6199167e-01
   2.1871872e+01   6.6355000e-01
   2.1911912e+01   6.6516667e-01
   2.1951952e+01   6.6677500e-01
   2.1991992e+01   6.6825000e-01
   2.2032032e+01   6.6975833e-01
   2.2072072e+01   6.7129167e-01
   2.2112112e+01   6.7287500e-01
   2.2152152e+01   6.7421667e-01
   2.2192192e+01   6.7595000e-01
   2.2232232e+01   6.7756667e-01
   2.2272272e+01   6.7888333e-01
   2.2312312e+01   6.8031667e-01
   2.2352352e+01   6.8181667e-01
   2.2392392e+01   6.8315833e-01
   2.2432432e+01   6.8450833e-01
   2.2472472e+01   6.8603333e-01
   2.2512513e+01   6.8721667e-01
   2.2552553e+01   6.8898333e-01
   2.2592593e+01   6.9031667e-01
   2.2632633e+01   6.9176667e-01
   2.2672673e+01   6.9313333e-01
   2.2712713e+01   6.9452500e-01
   2.2752753e+01   6.9580833e-01
   2.2792793e+01   6.9719167e-01
   2.2832833e+01   6.9869167e-01
   2.2872873e+01   7.0012500e-01
   2.2912913e+01   7.0143333e-01
   2.2952953e+01   7.0281667e-01
   2.2992993e+01   7.0429167e-01
   2.3033033e+01   7.0551667e-01
   2.3073073e+01   7.0700000e-01
   2.3113113e+01   7.0845000e-01
   2.3153153e+01   7.0980833e-01
   2.3193193e+01   7.1099167e-01
   2.3233233e+01   7.1230833e-01
   2.3273273e+01   7.1372500e-01
   2.3313313e+01   7.1522500e-01
   2.3353353e+01   7.1664167e-01
   2.3393393e+01   7.1812500e-01
   2.3433433e+01   7.1956667e-01
   2.3473473e+01   7.2087500e-01
   2.3513514e+01   7.2241667e-01
   2.3553554e+01   7.2373333e-01
   2.3593594e+01   7.2495000e-01
   2.3633634e+01   7.2621667e-01
   2.3673674e+01   7.2765833e-01
   2.3713714e+01   7.2904167e-01
   2.3753754e+01   7.3061667e-01
   2.3793794e+01   7.3175833e-01
   2.3833834e+01   7.3308333e-01
   2.3873874e+01   7.3442500e-01
   2.3913914e+01   7.3570833e-01
   2.3953954e+01   7.3708333e-01
   2.3993994e+01   7.3836667e-01
   2.4034034e+01   7.3955000e-01
   2.4074074e+01   7.4065833e-01
   2.4114114e+01   7.4178333e-01
   2.4154154e+01   7.4290000e-01
   2.4194194e+01   7.4426667e-01
   2.4234234e+01   7.4548333e-01
   2.4274274e+01   7.4690833e-01
   2.4314314e+01   7.4804167e-01
   2.4354354e+01   7.4940000e-01
   2.4394394e+01   7.5055833e-01
   2.4434434e+01   7.5192500e-01
   2.4474474e+01   7.5301667e-01
   2.4514515e+01   7.5431667e-01
   2.4554555e+01   7.5555000e-01
   2.4594595e+01   7.5675000e-01
   2.4634635e+01   7.5793333e-01
   2.4674675e+01   7.5886667e-01
   2.4714715e+01   7.6031667e-01
   2.4754755e+01   7.6155833e-01
   2.4794795e+01   7.6253333e-01
   2.4834835e+01   7.6352500e-01
   2.4874875e+01   7.6469167e-01
   2.4914915e+01   7.6575833e-01
   2.4954955e+01   7.6699167e-01
   2.4994995e+01   7.6791667e-01
   2.5035035e+01   7.6891667e-01
   2.5075075e+01   7.7009167e-01
   2.5115115e+01   7.7120000e-01
   2.5155155e+01   7.7209167e-01
   2.5195195e+01   7.7307500e-01
   2.5235235e+01   7.7414167e-01
   2.5275275e+01   7.7522500e-01
   2.5315315e+01   7.7623333e-01
   2.5355355e+01   7.7740833e-01
   2.5395395e+01   7.7845833e-01
   2.5435435e+01   7.7948333e-01
   2.5475475e+01   7.8060000e-01
   2.5515516e+01   7.8178333e-01
   2.5555556e+01   7.8288333e-01
   2.5595596e+01   7.8415000e-01
   2.5635636e+01   7.8518333e-01
   2.5675676e+01   7.8622500e-01
   2.5715716e+01   7.8729167e-01
   2.5755756e+01   7.8834167e-01
   2.5795796e+01   7.8930000e-01
   2.5835836e+01   7.9035000e-01
   2.5875876e+01   7.9149167e-01
   2.5915916e+01   7.9254167e-01
   2.5955956e+01   7.9351667e-01
   2.5995996e+01   7.9425000e-01
   2.6036036e+01   7.9513333e-01
   2.6076076e+01   7.9601667e-01
   2.6116116e+01   7.9705000e-01
   2.6156156e+01   7.9792500e-01
   2.6196196e+01   7.9885000e-01
   2.6236236e+01   7.9983333e-01
   2.6276276e+01   8.0081667e-01
   2.6316316e+01   8.0170833e-01
   2.6356356e+01   8.0267500e-01
   2.6396396e+01   8.0374167e-01
   2.6436436e+01   8.0470833e-01
   2.6476476e+01   8.0560833e-01
   2.6516517e+01   8.0645000e-01
   2.6556557e+01   8.0731667e-01
   2.6596597e+01   8.0821667e-01
   2.6636637e+01   8.0905833e-01
   2.6676677e+01   8.0999167e-01
   2.6716717e+01   8.1090000e-01
   2.6756757e+01   8.1195000e-01
   2.6796797e+01   8.1293333e-01
   2.6836837e+01   8.1390000e-01
   2.6876877e+01   8.1476667e-01
   2.6916917e+01   8.1565833e-01
   2.6956957e+01   8.1656667e-01
   2.6996997e+01   8.1754167e-01
   2.7037037e+01   8.1857500e-01
   2.7077077e+01   8.1930000e-01
   2.7117117e+01   8.2016667e-01
   2.7157157e+01   8.2114167e-01
   2.7197197e+01   8.2188333e-01
   2.7237237e+01   8.2300833e-01
   2.7277277e+01   8.2376667e-01
   2.7317317e+01   8.2452500e-01
   2.7357357e+01   8.2546667e-01
   2.7397397e+01   8.2625833e-01
   2.7437437e+01   8.2718333e-01
   2.7477477e+01   8.2795000e-01
   2.7517518e+01   8.2858333e-01
   2.7557558e+01   8.2951667e-01
   2.7597598e+01   8.3042500e-01
   2.7637638e+01   8.3137500e-01
   2.7677678e+01   8.3223333e-01
   2.7717718e+01   8.3310000e-01
   2.7757758e+01   8.3389167e-01
   2.7797798e+01   8.3467500e-01
   2.7837838e+01   8.3539167e-01
   2.7877878e+01   8.3618333e-01
   2.7917918e+01   8.3685833e-01
   2.7957958e+01   8.3760000e-01
   2.7997998e+01   8.3852500e-01
   2.8038038e+01   8.3934167e-01
   2.8078078e+01   8.4005833e-01
   2.8118118e+01   8.4087500e-01
   2.8158158e+01   8.4170833e-01
   2.8198198e+01   8.4246667e-01
   2.8238238e+01   8.4317500e-01
   2.8278278e+01   8.4386667e-01
   2.8318318e+01   8.4461667e-01
   2.8358358e+01   8.4531667e-01
   2.8398398e+01   8.4617500e-01
   2.8438438e+01   8.4686667e-01
   2.8478478e+01   8.4780000e-01
   2.8518519e+01   8.4840000e-01
   2.8558559e+01   8.4915833e-01
   2.8598599e+01   8.4995833e-01
   2.8638639e+01   8.5066667e-01
   2.8678679e+01   8.5150000e-01
   2.8718719e+01   8.5226667e-01
   2.8758759e+01   8.5297500e-01
   2.8798799e+01   8.5374167e-01
   2.8838839e+01   8.5432500e-01
   2.8878879e+01   8.5495000e-01
   2.8918919e+01   8.5562500e-01
   2.8958959e+01   8.5625000e-01
   2.8998999e+01   8.5683333e-01
   2.9039039e+01   8.5754167e-01
   2.9079079e+01   8.5819167e-01
   2.9119119e+01   8.5894167e-01
   2.9159159e+01   8.5958333e-01
   2.9199199e+01   8.6023333e-01
   2.9239239e+01   8.6096667e-01
   2.9279279e+01   8.6165833e-01
   2.9319319e+01   8.6227500e-01
   2.9359359e+01   8.6302500e-01
   2.9399399e+01   8.6371667e-01
   2.9439439e+01   8.6439167e-01
   2.9479479e+01   8.6499167e-01
   2.9519520e+01   8.6562500e-01
   2.9559560e+01   8.6643333e-01
   2.9599600e+01   8.6705000e-01
   2.9639640e+01   8.6779167e-01
   2.9679680e+01   8.6853333e-01
   2.9719720e+01   8.6898333e-01
   2.9759760e+01   8.6950000e-01
   2.9799800e+01   8.7014167e-01
   2.9839840e+01   8.7080833e-01
   2.9879880e+01   8.7132500e-01
   2.9919920e+01   8.7187500e-01
   2.9959960e+01   8.7244167e-01
   3.0000000e+01   8.7300833e-01


==> tracking_scan_pattern_Nl_12_seq.dat <==
  -1.0000000e+01   5.7500000e-04
  -9.9599600e+00   5.7500000e-04
  -9.9199199e+00   5.7500000e-04
  -9.8798799e+00   5.7500000e-04
  -9.8398398e+00   5.9166667e-04
  -9.7997998e+00   5.9166667e-04
  -9.7597598e+00   5.9166667e-04
  -9.7197197e+00   5.9166667e-04
  -9.6796797e+00   6.2500000e-04
  -9.6396396e+00   6.4166667e-04
  -9.5995996e+00   6.5000000e-04
  -9.5595596e+00   6.5000000e-04
  -9.5195195e+00   6.5833333e-04
  -9.4794795e+00   6.6666667e-04
  -9.4394394e+00   6.6666667e-04
  -9.3993994e+00   6.9166667e-04
  -9.3593594e+00   6.9166667e-04
  -9.3193193e+00   6.9166667e-04
  -9.2792793e+00   7.0000000e-04
  -9.2392392e+00   7.0000000e-04
  -9.1991992e+00   7.0000000e-04
  -9.1591592e+00   7.0833333e-04
  -9.1191191e+00   7.1666667e-04
  -9.0790791e+00   7.1666667e-04
  -9.0390390e+00   7.2500000e-04
  -8.9989990e+00   7.3333333e-04
  -8.9589590e+00   7.3333333e-04
  -8.9189189e+00   7.3333333e-04
  -8.8788789e+00   7.4166667e-04
  -8.8388388e+00   7.5833333e-04
  -8.7987988e+00   7.5833333e-04
  -8.7587588e+00   7.6666667e-04
  -8.7187187e+00   7.6666667e-04
  -8.6786787e+00   7.7500000e-04
  -8.6386386e+00   8.0000000e-04
  -8.5985986e+00   8.0000000e-04
  -8.5585586e+00   8.0833333e-04
  -8.5185185e+00   8.0833333e-04
  -8.4784785e+00   8.0833333e-04
  -8.4384384e+00   8.0833333e-04
  -8.3983984e+00   8.0833333e-04
  -8.3583584e+00   8.2500000e-04
  -8.3183183e+00   8.2500000e-04
  -8.2782783e+00   8.3333333e-04
  -8.2382382e+00   8.4166667e-04
  -8.1981982e+00   8.4166667e-04
  -8.1581582e+00   8.4166667e-04
  -8.1181181e+00   8.5000000e-04
  -8.0780781e+00   8.5833333e-04
  -8.0380380e+00   8.6666667e-04
  -7.9979980e+00   8.6666667e-04
  -7.9579580e+00   8.6666667e-04
  -7.9179179e+00   8.6666667e-04
  -7.8778779e+00   8.7500000e-04
  -7.8378378e+00   8.8333333e-04
  -7.7977978e+00   8.8333333e-04
  -7.7577578e+00   8.9166667e-04
  -7.7177177e+00   8.9166667e-04
  -7.6776777e+00   8.9166667e-04
  -7.6376376e+00   8.9166667e-04
  -7.5975976e+00   8.9166667e-04
  -7.5575576e+00   8.9166667e-04
  -7.5175175e+00   8.9166667e-04
  -7.4774775e+00   9.0833333e-04
  -7.4374374e+00   9.0833333e-04
  -7.3973974e+00   9.0833333e-04
  -7.3573574e+00   9.0833333e-04
  -7.3173173e+00   9.0833333e-04
  -7.2772773e+00   9.1666667e-04
  -7.2372372e+00   9.1666667e-04
  -7.1971972e+00   9.1666667e-04
  -7.1571572e+00   9.3333333e-04
  -7.1171171e+00   9.4166667e-04
  -7.0770771e+00   9.5000000e-04
  -7.0370370e+00   9.5000000e-04
  -6.9969970e+00   9.5000000e-04
  -6.9569570e+00   9.5000000e-04
  -6.9169169e+00   9.5000000e-04
  -6.8768769e+00   9.5000000e-04
  -6.8368368e+00   9.5000000e-04
  -6.7967968e+00   9.6666667e-04
  -6.7567568e+00   9.6666667e-04
  -6.7167167e+00   9.7500000e-04
  -6.6766767e+00   9.9166667e-04
  -6.6366366e+00   9.9166667e-04
  -6.5965966e+00   1.0000000e-03
  -6.5565566e+00   1.0000000e-03
  -6.5165165e+00   1.0000000e-03
  -6.4764765e+00   1.0000000e-03
  -6.4364364e+00   1.0000000e-03
  -6.3963964e+00   1.0000000e-03
  -6.3563564e+00   1.0000000e-03
  -6.3163163e+00   1.0000000e-03
  -6.2762763e+00   1.0000000e-03
  -6.2362362e+00   1.0000000e-03
  -6.1961962e+00   1.0166667e-03
  -6.1561562e+00   1.0250000e-03
  -6.1161161e+00   1.0333333e-03
  -6.0760761e+00   1.0500000e-03
  -6.0360360e+00   1.0666667e-03
  -5.9959960e+00   1.0666667e-03
  -5.9559560e+00   1.0666667e-03
  -5.9159159e+00   1.0833333e-03
  -5.8758759e+00   1.0916667e-03
  -5.8358358e+00   1.1000000e-03
  -5.7957958e+00   1.1000000e-03
  -5.7557558e+00   1.1083333e-03
  -5.7157157e+00   1.1083333e-03
  -5.6756757e+00   1.1083333e-03
  -5.6356356e+00   1.1083333e-03
  -5.5955956e+00   1.1250000e-03
  -5.5555556e+00   1.1250000e-03
  -5.5155155e+00   1.1250000e-03
  -5.4754755e+00   1.1250000e-03
  -5.4354354e+00   1.1250000e-03
  -5.3953954e+00   1.1333333e-03
  -5.3553554e+00   1.1416667e-03
  -5.3153153e+00   1.1500000e-03
  -5.2752753e+00   1.1500000e-03
  -5.2352352e+00   1.1583333e-03
  -5.1951952e+00   1.1583333e-03
  -5.1551552e+00   1.1583333e-03
  -5.1151151e+00   1.1583333e-03
  -5.0750751e+00   1.1750000e-03
  -5.0350350e+00   1.1833333e-03
  -4.9949950e+00   1.1833333e-03
  -4.9549550e+00   1.1916667e-03
  -4.9149149e+00   1.2000000e-03
  -4.8748749e+00   1.2000000e-03
  -4.8348348e+00   1.2083333e-03
  -4.7947948e+00   1.2083333e-03
  -4.7547548e+00   1.2083333e-03
  -4.7147147e+00   1.2083333e-03
  -4.6746747e+00   1.2166667e-03
  -4.6346346e+00   1.2166667e-03
  -4.5945946e+00   1.2250000e-03
  -4.5545546e+00   1.2333333e-03
  -4.5145145e+00   1.2416667e-03
  -4.4744745e+00   1.2416667e-03
  -4.4344344e+00   1.2500000e-03
  -4.3943944e+00   1.2583333e-03
  -4.3543544e+00   1.2666667e-03
  -4.3143143e+00   1.2750000e-03
  -4.2742743e+00   1.2750000e-03
  -4.2342342e+00   1.2916667e-03
  -4.1941942e+00   1.3000000e-03
  -4.1541542e+00   1.3000000e-03
  -4.1141141e+00   1.3083333e-03
  -4.0740741e+00   1.3166667e-03
  -4.0340340e+00   1.3166667e-03
  -3.9939940e+00   1.3250000e-03
  -3.9539540e+00   1.3333333e-03
  -3.9139139e+00   1.3416667e-03
  -3.8738739e+00   1.3500000e-03
  -3.8338338e+00   1.3583333e-03
  -3.7937938e+00   1.3583333e-03
  -3.7537538e+00   1.3750000e-03
  -3.7137137e+00   1.3750000e-03
  -3.6736737e+00   1.3750000e-03
  -3.6336336e+00   1.3750000e-03
  -3.5935936e+00   1.3916667e-03
  -3.5535536e+00   1.3916667e-03
  -3.5135135e+00   1.4083333e-03
  -3.4734735e+00   1.4250000e-03
  -3.4334334e+00   1.4416667e-03
  -3.3933934e+00   1.4583333e-03
  -3.3533534e+00   1.4750000e-03
  -3.3133133e+00   1.4916667e-03
  -3.2732733e+00   1.4916667e-03
  -3.2332332e+00   1.5166667e-03
  -3.1931932e+00   1.5250000e-03
  -3.1531532e+00   1.5333333e-03
  -3.1131131e+00   1.5583333e-03
  -3.0730731e+00   1.5583333e-03
  -3.0330330e+00   1.5666667e-03
  -2.9929930e+00   1.6000000e-03
  -2.9529530e+00   1.6083333e-03
  -2.9129129e+00   1.6416667e-03
  -2.8728729e+00   1.6500000e-03
  -2.8328328e+00   1.6583333e-03
  -2.7927928e+00   1.6833333e-03
  -2.7527528e+00   1.7000000e-03
  -2.7127127e+00   1.7166667e-03
  -2.6726727e+00   1.7250000e-03
  -2.6326326e+00   1.7250000e-03
  -2.5925926e+00   1.7333333e-03
  -2.5525526e+00   1.7583333e-03
  -2.5125125e+00   1.7666667e-03
  -2.4724725e+00   1.7750000e-03
  -2.4324324e+00   1.8000000e-03
  -2.3923924e+00   1.8166667e-03
  -2.3523524e+00   1.8333333e-03
  -2.3123123e+00   1.8416667e-03
  -2.2722723e+00   1.8666667e-03
  -2.2322322e+00   1.8666667e-03
  -2.1921922e+00   1.8916667e-03
  -2.1521522e+00   1.9000000e-03
  -2.1121121e+00   1.9083333e-03
  -2.0720721e+00   1.9166667e-03
  -2.0320320e+00   1.9583333e-03
  -1.9919920e+00   1.9666667e-03
  -1.9519520e+00   1.9833333e-03
  -1.9119119e+00   2.0083333e-03
  -1.8718719e+00   2.0333333e-03
  -1.8318318e+00   2.0750000e-03
  -1.7917918e+00   2.0916667e-03
  -1.7517518e+00   2.0916667e-03
  -1.7117117e+00   2.1250000e-03
  -1.6716717e+00   2.1500000e-03
  -1.6316316e+00   2.1583333e-03
  -1.5915916e+00   2.1666667e-03
  -1.5515516e+00   2.1750000e-03
  -1.5115115e+00   2.2166667e-03
  -1.4714715e+00   2.2416667e-03
  -1.4314314e+00   2.2583333e-03
  -1.3913914e+00   2.2833333e-03
  -1.3513514e+00   2.2916667e-03
  -1.3113113e+00   2.3166667e-03
  -1.2712713e+00   2.3500000e-03
  -1.2312312e+00   2.3833333e-03
  -1.1911912e+00   2.4000000e-03
  -1.1511512e+00   2.4333333e-03
  -1.1111111e+00   2.4500000e-03
  -1.0710711e+00   2.4500000e-03
  -1.0310310e+00   2.5166667e-03
  -9.9099099e-01   2.5166667e-03
  -9.5095095e-01   2.5416667e-03
  -9.1091091e-01   2.5583333e-03
  -8.7087087e-01   2.5833333e-03
  -8.3083083e-01   2.6250000e-03
  -7.9079079e-01   2.6416667e-03
  -7.5075075e-01   2.6583333e-03
  -7.1071071e-01   2.6666667e-03
  -6.7067067e-01   2.6666667e-03
  -6.3063063e-01   2.6833333e-03
  -5.9059059e-01   2.7083333e-03
  -5.5055055e-01   2.7250000e-03
  -5.1051051e-01   2.7416667e-03
  -4.7047047e-01   2.7750000e-03
  -4.3043043e-01   2.7833333e-03
  -3.9039039e-01   2.8166667e-03
  -3.5035035e-01   2.8333333e-03
  -3.1031031e-01   2.8500000e-03
  -2.7027027e-01   2.8666667e-03
  -2.3023023e-01   2.8833333e-03
  -1.9019019e-01   2.9083333e-03
  -1.5015015e-01   2.9333333e-03
  -1.1011011e-01   2.9583333e-03
  -7.0070070e-02   3.0083333e-03
  -3.0030030e-02   3.0166667e-03
   1.0010010e-02   3.0583333e-03
   5.0050050e-02   3.1000000e-03
   9.0090090e-02   3.1416667e-03
   1.3013013e-01   3.1666667e-03
   1.7017017e-01   3.2000000e-03
   2.1021021e-01   3.2083333e-03
   2.5025025e-01   3.2416667e-03
   2.9029029e-01   3.2583333e-03
   3.3033033e-01   3.3083333e-03
   3.7037037e-01   3.3250000e-03
   4.1041041e-01   3.3333333e-03
   4.5045045e-01   3.3500000e-03
   4.9049049e-01   3.3916667e-03
   5.3053053e-01   3.4000000e-03
   5.7057057e-01   3.4333333e-03
   6.1061061e-01   3.4416667e-03
   6.5065065e-01   3.4916667e-03
   6.9069069e-01   3.5000000e-03
   7.3073073e-01   3.5000000e-03
   7.7077077e-01   3.5333333e-03
   8.1081081e-01   3.5416667e-03
   8.5085085e-01   3.5583333e-03
   8.9089089e-01   3.6083333e-03
   9.3093093e-01   3.6500000e-03
   9.7097097e-01   3.6666667e-03
   1.0110110e+00   3.6750000e-03
   1.0510511e+00   3.7083333e-03
   1.0910911e+00   3.7333333e-03
   1.1311311e+00   3.7500000e-03
   1.1711712e+00   3.7750000e-03
   1.2112112e+00   3.8000000e-03
   1.2512513e+00   3.8166667e-03
   1.2912913e+00   3.8333333e-03
   1.3313313e+00   3.8750000e-03
   1.3713714e+00   3.9166667e-03
   1.4114114e+00   3.9416667e-03
   1.4514515e+00   3.9666667e-03
   1.4914915e+00   3.9916667e-03
   1.5315315e+00   4.0083333e-03
   1.5715716e+00   4.0250000e-03
   1.6116116e+00   4.0666667e-03
   1.6516517e+00   4.1000000e-03
   1.6916917e+00   4.1416667e-03
   1.7317317e+00   4.1666667e-03
   1.7717718e+00   4.2083333e-03
   1.8118118e+00   4.2500000e-03
   1.8518519e+00   4.2583333e-03
   1.8918919e+00   4.2916667e-03
   1.9319319e+00   4.3083333e-03
   1.9719720e+00   4.3333333e-03
   2.0120120e+00   4.3500000e-03
   2.0520521e+00   4.4083333e-03
   2.0920921e+00   4.4416667e-03
   2.1321321e+00   4.4583333e-03
   2.1721722e+00   4.4833333e-03
   2.2122122e+00   4.5000000e-03
   2.2522523e+00   4.5250000e-03
   2.2922923e+00   4.5416667e-03
   2.3323323e+00   4.5833333e-03
   2.3723724e+00   4.6500000e-03
   2.4124124e+00   4.6666667e-03
   2.4524525e+00   4.7000000e-03
   2.4924925e+00   4.7333333e-03
   2.5325325e+00   4.7500000e-03
   2.5725726e+00   4.8000000e-03
   2.6126126e+00   4.8250000e-03
   2.6526527e+00   4.8833333e-03
   2.6926927e+00   4.9083333e-03
   2.7327327e+00   4.9666667e-03
   2.7727728e+00   5.0250000e-03
   2.8128128e+00   5.0500000e-03
   2.8528529e+00   5.1416667e-03
   2.8928929e+00   5.2000000e-03
   2.9329329e+00   5.2416667e-03
   2.9729730e+00   5.2916667e-03
   3.0130130e+00   5.3416667e-03
   3.0530531e+00   5.4000000e-03
   3.0930931e+00   5.4583333e-03
   3.1331331e+00   5.5083333e-03
   3.1731732e+00   5.6000000e-03
   3.2132132e+00   5.6416667e-03
   3.2532533e+00   5.6750000e-03
   3.2932933e+00   5.7500000e-03
   3.3333333e+00   5.8083333e-03
   3.3733734e+00   5.8500000e-03
   3.4134134e+00   5.9166667e-03
   3.4534535e+00   5.9750000e-03
   3.4934935e+00   6.0083333e-03
   3.5335335e+00   6.0500000e-03
   3.5735736e+00   6.0833333e-03
   3.6136136e+00   6.1583333e-03
   3.6536537e+00   6.1750000e-03
   3.6936937e+00   6.2333333e-03
   3.7337337e+00   6.2833333e-03
   3.7737738e+00   6.3250000e-03
   3.8138138e+00   6.3750000e-03
   3.8538539e+00   6.4166667e-03
   3.8938939e+00   6.4750000e-03
   3.9339339e+00   6.5416667e-03
   3.9739740e+00   6.6500000e-03
   4.0140140e+00   6.7333333e-03
   4.0540541e+00   6.8250000e-03
   4.0940941e+00   6.9083333e-03
   4.1341341e+00   6.9666667e-03
   4.1741742e+00   6.9916667e-03
   4.2142142e+00   7.0500000e-03
   4.2542543e+00   7.1416667e-03
   4.2942943e+00   7.2500000e-03
   4.3343343e+00   7.3833333e-03
   4.3743744e+00   7.4333333e-03
   4.4144144e+00   7.5500000e-03
   4.4544545e+00   7.6750000e-03
   4.4944945e+00   7.7916667e-03
   4.5345345e+00   7.8500000e-03
   4.5745746e+00   8.0083333e-03
   4.6146146e+00   8.1000000e-03
   4.6546547e+00   8.2500000e-03
   4.6946947e+00   8.3750000e-03
   4.7347347e+00   8.5500000e-03
   4.7747748e+00   8.6500000e-03
   4.8148148e+00   8.7416667e-03
   4.8548549e+00   8.9250000e-03
   4.8948949e+00   9.0666667e-03
   4.9349349e+00   9.2333333e-03
   4.9749750e+00   9.3333333e-03
   5.0150150e+00   9.4500000e-03
   5.0550551e+00   9.6416667e-03
   5.0950951e+00   9.7833333e-03
   5.1351351e+00   9.9750000e-03
   5.1751752e+00   1.0108333e-02
   5.2152152e+00   1.0308333e-02
   5.2552553e+00   1.0425000e-02
   5.2952953e+00   1.0533333e-02
   5.3353353e+00   1.0666667e-02
   5.3753754e+00   1.0841667e-02
   5.4154154e+00   1.1008333e-02
   5.4554555e+00   1.1141667e-02
   5.4954955e+00   1.1316667e-02
   5.5355355e+00   1.1433333e-02
   5.5755756e+00   1.1608333e-02
   5.6156156e+00   1.1758333e-02
   5.6556557e+00   1.1925000e-02
   5.6956957e+00   1.2066667e-02
   5.7357357e+00   1.2175000e-02
   5.7757758e+00   1.2383333e-02
   5.8158158e+00   1.2550000e-02
   5.8558559e+00   1.2675000e-02
   5.8958959e+00   1.2841667e-02
   5.9359359e+00   1.3016667e-02
   5.9759760e+00   1.3166667e-02
   6.0160160e+00   1.3400000e-02
   6.0560561e+00   1.3650000e-02
   6.0960961e+00   1.3841667e-02
   6.1361361e+00   1.4075000e-02
   6.1761762e+00   1.4308333e-02
   6.2162162e+00   1.4583333e-02
   6.2562563e+00   1.4758333e-02
   6.2962963e+00   1.4950000e-02
   6.3363363e+00   1.5141667e-02
   6.3763764e+00   1.5408333e-02
   6.4164164e+00   1.5683333e-02
   6.4564565e+00   1.5841667e-02
   6.4964965e+00   1.6075000e-02
   6.5365365e+00   1.6316667e-02
   6.5765766e+00   1.6616667e-02
   6.6166166e+00   1.6958333e-02
   6.6566567e+00   1.7250000e-02
   6.6966967e+00   1.7475000e-02
   6.7367367e+00   1.7733333e-02
   6.7767768e+00   1.8058333e-02
   6.8168168e+00   1.8283333e-02
   6.8568569e+00   1.8575000e-02
   6.8968969e+00   1.8983333e-02
   6.9369369e+00   1.9308333e-02
   6.9769770e+00   1.9583333e-02
   7.0170170e+00   1.9825000e-02
   7.0570571e+00   2.0133333e-02
   7.0970971e+00   2.0516667e-02
   7.1371371e+00   2.0866667e-02
   7.1771772e+00   2.1141667e-02
   7.2172172e+00   2.1525000e-02
   7.2572573e+00   2.1966667e-02
   7.2972973e+00   2.2416667e-02
   7.3373373e+00   2.2800000e-02
   7.3773774e+00   2.3058333e-02
   7.4174174e+00   2.3366667e-02
   7.4574575e+00   2.3775000e-02
   7.4974975e+00   2.4208333e-02
   7.5375375e+00   2.4550000e-02
   7.5775776e+00   2.4975000e-02
   7.6176176e+00   2.5350000e-02
   7.6576577e+00   2.5675000e-02
   7.6976977e+00   2.6075000e-02
   7.7377377e+00   2.6491667e-02
   7.7777778e+00   2.6841667e-02
   7.8178178e+00   2.7316667e-02
   7.8578579e+00   2.7833333e-02
   7.8978979e+00   2.8341667e-02
   7.9379379e+00   2.8700000e-02
   7.9779780e+00   2.9225000e-02
   8.0180180e+00   2.9558333e-02
   8.0580581e+00   2.9958333e-02
   8.0980981e+00   3.0458333e-02
   8.1381381e+00   3.0858333e-02
   8.1781782e+00   3.1458333e-02
   8.2182182e+00   3.2050000e-02
   8.2582583e+00   3.2491667e-02
   8.2982983e+00   3.3008333e-02
   8.3383383e+00   3.3500000e-02
   8.3783784e+00   3.3950000e-02
   8.4184184e+00   3.4550000e-02
   8.4584585e+00   3.5016667e-02
   8.4984985e+00   3.5533333e-02
   8.5385385e+00   3.6175000e-02
   8.5785786e+00   3.6791667e-02
   8.6186186e+00   3.7316667e-02
   8.6586587e+00   3.7883333e-02
   8.6986987e+00   3.8466667e-02
   8.7387387e+00   3.9141667e-02
   8.7787788e+00   3.9833333e-02
   8.8188188e+00   4.0441667e-02
   8.8588589e+00   4.1183333e-02
   8.8988989e+00   4.1800000e-02
   8.9389389e+00   4.2550000e-02
   8.9789790e+00   4.3266667e-02
   9.0190190e+00   4.3950000e-02
   9.0590591e+00   4.4716667e-02
   9.0990991e+00   4.5433333e-02
   9.1391391e+00   4.6116667e-02
   9.1791792e+00   4.6800000e-02
   9.2192192e+00   4.7625000e-02
   9.2592593e+00   4.8308333e-02
   9.2992993e+00   4.9141667e-02
   9.3393393e+00   4.9841667e-02
   9.3793794e+00   5.0591667e-02
   9.4194194e+00   5.1291667e-02
   9.4594595e+00   5.2075000e-02
   9.4994995e+00   5.2758333e-02
   9.5395395e+00   5.3650000e-02
   9.5795796e+00   5.4666667e-02
   9.6196196e+00   5.5508333e-02
   9.6596597e+00   5.6325000e-02
   9.6996997e+00   5.6916667e-02
   9.7397397e+00   5.7791667e-02
   9.7797798e+00   5.8658333e-02
   9.8198198e+00   5.9466667e-02
   9.8598599e+00   6.0225000e-02
   9.8998999e+00   6.0883333e-02
   9.9399399e+00   6.1600000e-02
   9.9799800e+00   6.2358333e-02
   1.0020020e+01   6.3133333e-02
   1.0060060e+01   6.4050000e-02
   1.0100100e+01   6.4991667e-02
   1.0140140e+01   6.5791667e-02
   1.0180180e+01   6.6800000e-02
   1.0220220e+01   6.7766667e-02
   1.0260260e+01   6.8666667e-02
   1.0300300e+01   6.9583333e-02
   1.0340340e+01   7.0391667e-02
   1.0380380e+01   7.1433333e-02
   1.0420420e+01   7.2341667e-02
   1.0460460e+01   7.3291667e-02
   1.0500501e+01   7.4216667e-02
   1.0540541e+01   7.5133333e-02
   1.0580581e+01   7.6200000e-02
   1.0620621e+01   7.7250000e-02
   1.0660661e+01   7.8100000e-02
   1.0700701e+01   7.9050000e-02
   1.0740741e+01   8.0341667e-02
   1.0780781e+01   8.1416667e-02
   1.0820821e+01   8.2408333e-02
   1.0860861e+01   8.3533333e-02
   1.0900901e+01   8.4583333e-02
   1.0940941e+01   8.5841667e-02
   1.0980981e+01   8.6933333e-02
   1.1021021e+01   8.8041667e-02
   1.1061061e+01   8.9175000e-02
   1.1101101e+01   9.0358333e-02
   1.1141141e+01   9.1658333e-02
   1.1181181e+01   9.2900000e-02
   1.1221221e+01   9.4291667e-02
   1.1261261e+01   9.5375000e-02
   1.1301301e+01   9.6616667e-02
   1.1341341e+01   9.7825000e-02
   1.1381381e+01   9.8900000e-02
   1.1421421e+01   1.0031667e-01
   1.1461461e+01   1.0165000e-01
   1.1501502e+01   1.0308333e-01
   1.1541542e+01   1.0449167e-01
   1.1581582e+01   1.0590833e-01
   1.1621622e+01   1.0724167e-01
   1.1661662e+01   1.0840000e-01
   1.1701702e+01   1.0970833e-01
   1.1741742e+01   1.1107500e-01
   1.1781782e+01   1.1239167e-01
   1.1821822e+01   1.1377500e-01
   1.1861862e+01   1.1510000e-01
   1.1901902e+01   1.1641667e-01
   1.1941942e+01   1.1764167e-01
   1.1981982e+01   1.1917500e-01
   1.2022022e+01   1.2064167e-01
   1.2062062e+01   1.2210000e-01
   1.2102102e+01   1.2361667e-01
   1.2142142e+01   1.2522500e-01
   1.2182182e+01   1.2659167e-01
   1.2222222e+01   1.2809167e-01
   1.2262262e+01   1.2970833e-01
   1.2302302e+01   1.3128333e-01
   1.2342342e+01   1.3285000e-01
   1.2382382e+01   1.3452500e-01
   1.2422422e+01   1.3614167e-01
   1.2462462e+01   1.3790000e-01
   1.2502503e+01   1.3961667e-01
   1.2542543e+01   1.4090833e-01
   1.2582583e+01   1.4271667e-01
   1.2622623e+01   1.4441667e-01
   1.2662663e+01   1.4599167e-01
   1.2702703e+01   1.4747500e-01
   1.2742743e+01   1.4904167e-01
   1.2782783e+01   1.5057500e-01
   1.2822823e+01   1.5211667e-01
   1.2862863e+01   1.5370000e-01
   1.2902903e+01   1.5531667e-01
   1.2942943e+01   1.5695833e-01
   1.2982983e+01   1.5878333e-01
   1.3023023e+01   1.6049167e-01
   1.3063063e+01   1.6209167e-01
   1.3103103e+01   1.6348333e-01
   1.3143143e+01   1.6537500e-01
   1.3183183e+01   1.6697500e-01
   1.3223223e+01   1.6891667e-01
   1.3263263e+01   1.7087500e-01
   1.3303303e+01   1.7272500e-01
   1.3343343e+01   1.7436667e-01
   1.3383383e+01   1.7613333e-01
   1.3423423e+01   1.7791667e-01
   1.3463463e+01   1.7995000e-01
   1.3503504e+01   1.8176667e-01
   1.3543544e+01   1.8374167e-01
   1.3583584e+01   1.8565833e-01
   1.3623624e+01   1.8764167e-01
   1.3663664e+01   1.8960000e-01
   1.3703704e+01   1.9143333e-01
   1.3743744e+01   1.9330000e-01
   1.3783784e+01   1.9525833e-01
   1.3823824e+01   1.9707500e-01
   1.3863864e+01   1.9892500e-01
   1.3903904e+01   2.0065000e-01
   1.3943944e+01   2.0250000e-01
   1.3983984e+01   2.0440833e-01
   1.4024024e+01   2.0655000e-01
   1.4064064e+01   2.0851667e-01
   1.4104104e+01   2.1058333e-01
   1.4144144e+01   2.1246667e-01
   1.4184184e+01   2.1432500e-01
   1.4224224e+01   2.1615833e-01
   1.4264264e+01   2.1820000e-01
   1.4304304e+01   2.2035833e-01
   1.4344344e+01   2.2249167e-01
   1.4384384e+01   2.2450833e-01
   1.4424424e+01   2.2665000e-01
   1.4464464e+01   2.2879167e-01
   1.4504505e+01   2.3059167e-01
   1.4544545e+01   2.3270833e-01
   1.4584585e+01   2.3490833e-01
   1.4624625e+01   2.3703333e-01
   1.4664665e+01   2.3926667e-01
   1.4704705e+01   2.4110833e-01
   1.4744745e+01   2.4316667e-01
   1.4784785e+01   2.4530000e-01
   1.4824825e+01   2.4790000e-01
   1.4864865e+01   2.5048333e-01
   1.4904905e+01   2.5264167e-01
   1.4944945e+01   2.5490833e-01
   1.4984985e+01   2.5699167e-01
   1.5025025e+01   2.5925833e-01
   1.5065065e+01   2.6152500e-01
   1.5105105e+01   2.6396667e-01
   1.5145145e+01   2.6646667e-01
   1.5185185e+01   2.6857500e-01
   1.5225225e+01   2.7109167e-01
   1.5265265e+01   2.7335000e-01
   1.5305305e+01   2.7543333e-01
   1.5345345e+01   2.7792500e-01
   1.5385385e+01   2.8011667e-01
   1.5425425e+01   2.8257500e-01
   1.5465465e+01   2.8515000e-01
   1.5505506e+01   2.8790000e-01
   1.5545546e+01   2.9078333e-01
   1.5585586e+01   2.9354167e-01
   1.5625626e+01   2.9615833e-01
   1.5665666e+01   2.9907500e-01
   1.5705706e+01   3.0164167e-01
   1.5745746e+01   3.0433333e-01
   1.5785786e+01   3.0729167e-01
   1.5825826e+01   3.1004167e-01
   1.5865866e+01   3.1314167e-01
   1.5905906e+01   3.1614167e-01
   1.5945946e+01   3.1940833e-01
   1.5985986e+01   3.2273333e-01
   1.6026026e+01   3.2590000e-01
   1.6066066e+01   3.2945833e-01
   1.6106106e+01   3.3259167e-01
   1.6146146e+01   3.3555000e-01
   1.6186186e+01   3.3886667e-01
   1.6226226e+01   3.4182500e-01
   1.6266266e+01   3.4477500e-01
   1.6306306e+01   3.4780000e-01
   1.6346346e+01   3.5110000e-01
   1.6386386e+01   3.5414167e-01
   1.6426426e+01   3.5737500e-01
   1.6466466e+01   3.6092500e-01
   1.6506507e+01   3.6397500e-01
   1.6546547e+01   3.6697500e-01
   1.6586587e+01   3.7016667e-01
   1.6626627e+01   3.7309167e-01
   1.6666667e+01   3.7607500e-01
   1.6706707e+01   3.7920000e-01
   1.6746747e+01   3.8195000e-01
   1.6786787e+01   3.8478333e-01
   1.6826827e+01   3.8773333e-01
   1.6866867e+01   3.9060000e-01
   1.6906907e+01   3.9346667e-01
   1.6946947e+01   3.9643333e-01
   1.6986987e+01   3.9932500e-01
   1.7027027e+01   4.0230833e-01
   1.7067067e+01   4.0515833e-01
   1.7107107e+01   4.0787500e-01
   1.7147147e+01   4.1113333e-01
   1.7187187e+01   4.1407500e-01
   1.7227227e+01   4.1650833e-01
   1.7267267e+01   4.1912500e-01
   1.7307307e+01   4.2198333e-01
   1.7347347e+01   4.2456667e-01
   1.7387387e+01   4.2732500e-01
   1.7427427e+01   4.3000833e-01
   1.7467467e+01   4.3285833e-01
   1.7507508e+01   4.3537500e-01
   1.7547548e+01   4.3800000e-01
   1.7587588e+01   4.4085000e-01
   1.7627628e+01   4.4375833e-01
   1.7667668e+01   4.4640000e-01
   1.7707708e+01   4.4911667e-01
   1.7747748e+01   4.5166667e-01
   1.7787788e+01   4.5416667e-01
   1.7827828e+01   4.5679167e-01
   1.7867868e+01   4.5941667e-01
   1.7907908e+01   4.6162500e-01
   1.7947948e+01   4.6427500e-01
   1.7987988e+01   4.6653333e-01
   1.8028028e+01   4.6933333e-01
   1.8068068e+01   4.7155833e-01
   1.8108108e+01   4.7420000e-01
   1.8148148e+01   4.7643333e-01
   1.8188188e+01   4.7890833e-01
   1.8228228e+01   4.8118333e-01
   1.8268268e+01   4.8329167e-01
   1.8308308e+01   4.8611667e-01
   1.8348348e+01   4.8850000e-01
   1.8388388e+01   4.9092500e-01
   1.8428428e+01   4.9357500e-01
   1.8468468e+01   4.9619167e-01
   1.8508509e+01   4.9899167e-01
   1.8548549e+01   5.0152500e-01
   1.8588589e+01   5.0392500e-01
   1.8628629e+01   5.0607500e-01
   1.8668669e+01   5.0874167e-01
   1.8708709e+01   5.1101667e-01
   1.8748749e+01   5.1360833e-01
   1.8788789e+01   5.1581667e-01
   1.8828829e+01   5.1815000e-01
   1.8868869e+01   5.2015833e-01
   1.8908909e+01   5.2232500e-01
   1.8948949e+01   5.2443333e-01
   1.8988989e+01   5.2663333e-01
   1.9029029e+01   5.2899167e-01
   1.9069069e+01   5.3136667e-01
   1.9109109e+01   5.3340833e-01
   1.9149149e+01   5.3580000e-01
   1.9189189e+01   5.3809167e-01
   1.9229229e+01   5.4024167e-01
   1.9269269e+01   5.4225833e-01
   1.9309309e+01   5.4439167e-01
   1.9349349e+01   5.4663333e-01
   1.9389389e+01   5.4878333e-01
   1.9429429e+01   5.5082500e-01
   1.9469469e+01   5.5285833e-01
   1.9509510e+01   5.5472500e-01
   1.9549550e+01   5.5673333e-01
   1.9589590e+01   5.5866667e-01
   1.9629630e+01   5.6060000e-01
   1.9669670e+01   5.6290000e-01
   1.9709710e+01   5.6475833e-01
   1.9749750e+01   5.6705000e-01
   1.9789790e+01   5.6933333e-01
   1.9829830e+01   5.7143333e-01
   1.9869870e+01   5.7363333e-01
   1.9909910e+01   5.7565833e-01
   1.9949950e+01   5.7751667e-01
   1.9989990e+01   5.7952500e-01
   2.0030030e+01   5.8158333e-01
   2.0070070e+01   5.8366667e-01
   2.0110110e+01   5.8569167e-01
   2.0150150e+01   5.8765000e-01
   2.0190190e+01   5.8959167e-01
   2.0230230e+01   5.9160000e-01
   2.0270270e+01   5.9362500e-01
   2.0310310e+01   5.9550833e-01
   2.0350350e+01   5.9730833e-01
   2.0390390e+01   5.9932500e-01
   2.0430430e+01   6.0140833e-01
   2.0470470e+01   6.0352500e-01
   2.0510511e+01   6.0545833e-01
   2.0550551e+01   6.0720833e-01
   2.0590591e+01   6.0904167e-01
   2.0630631e+01   6.1096667e-01
   2.0670671e+01   6.1284167e-01
   2.0710711e+01   6.1470000e-01
   2.0750751e+01   6.1680000e-01
   2.0790791e+01   6.1855833e-01
   2.0830831e+01   6.2054167e-01
   2.0870871e+01   6.2234167e-01
   2.0910911e+01   6.2396667e-01
   2.0950951e+01   6.2556667e-01
   2.0990991e+01   6.2710833e-01
   2.1031031e+01   6.2890833e-01
   2.1071071e+01   6.3039167e-01
   2.1111111e+01   6.3220000e-01
   2.1151151e+01   6.3417500e-01
   2.1191191e+01   6.3619167e-01
   2.1231231e+01   6.3797500e-01
   2.1271271e+01   6.3978333e-01
   2.1311311e+01   6.4157500e-01
   2.1351351e+01   6.4334167e-01
   2.1391391e+01   6.4501667e-01
   2.1431431e+01   6.4689167e-01
   2.1471471e+01   6.4855833e-01
   2.1511512e+01   6.5018333e-01
   2.1551552e+01   6.5189167e-01
   2.1591592e+01   6.5365000e-01
   2.1631632e+01   6.5542500e-01
   2.1671672e+01   6.5694167e-01
   2.1711712e+01   6.5845000e-01
   2.1751752e+01   6.6020000e-01
   2.1791792e+01   6.6195000e-01
   2.1831832e+01   6.6348333e-01
   2.1871872e+01   6.6500833e-01
   2.1911912e+01   6.6654167e-01
   2.1951952e+01   6.6820000e-01
   2.1991992e+01   6.6959167e-01
   2.2032032e+01   6.7115833e-01
   2.2072072e+01   6.7266667e-01
   2.2112112e+01   6.7435000e-01
   2.2152152e+01   6.7586667e-01
   2.2192192e+01   6.7757500e-01
   2.2232232e+01   6.7907500e-01
   2.2272272e+01   6.8060833e-01
   2.2312312e+01   6.8200000e-01
   2.2352352e+01   6.8338333e-01
   2.2392392e+01   6.8476667e-01
   2.2432432e+01   6.8628333e-01
   2.2472472e+01   6.8778333e-01
   2.2512513e+01   6.8921667e-01
   2.2552553e+01   6.9087500e-01
   2.2592593e+01   6.9230833e-01
   2.2632633e+01   6.9370833e-01
   2.2672673e+01   6.9505833e-01
   2.2712713e+01   6.9640000e-01
   2.2752753e+01   6.9767500e-01
   2.2792793e+01   6.9902500e-01
   2.2832833e+01   7.0040833e-01
   2.2872873e+01   7.0195833e-01
   2.2912913e+01   7.0335000e-01
   2.2952953e+01   7.0495833e-01
   2.2992993e+01   7.0633333e-01
   2.3033033e+01   7.0760000e-01
   2.3073073e+01   7.0912500e-01
   2.3113113e+01   7.1050833e-01
   2.3153153e+01   7.1185833e-01
   2.3193193e+01   7.1315833e-01
   2.3233233e+01   7.1456667e-01
   2.3273273e+01   7.1613333e-01
   2.3313313e+01   7.1760833e-01
   2.3353353e+01   7.1895833e-01
   2.3393393e+01   7.2049167e-01
   2.3433433e+01   7.2180833e-01
   2.3473473e+01   7.2305833e-01
   2.3513514e+01   7.2445833e-01
   2.3553554e+01   7.2565833e-01
   2.3593594e+01   7.2693333e-01
   2.3633634e+01   7.2818333e-01
   2.3673674e+01   7.2960000e-01
   2.3713714e+01   7.3102500e-01
   2.3753754e+01   7.3260000e-01
   2.3793794e+01   7.3375833e-01
   2.3833834e+01   7.3498333e-01
   2.3873874e+01   7.3636667e-01
   2.3913914e+01   7.3767500e-01
   2.3953954e+01   7.3899167e-01
   2.3993994e+01   7.4028333e-01
   2.4034034e+01   7.4131667e-01
   2.4074074e+01   7.4248333e-01
   2.4114114e+01   7.4375833e-01
   2.4154154e+01   7.4500833e-01
   2.4194194e+01   7.4623333e-01
   2.4234234e+01   7.4754167e-01
   2.4274274e+01   7.4890833e-01
   2.4314314e+01   7.4996667e-01
   2.4354354e+01   7.5127500e-01
   2.4394394e+01   7.5240833e-01
   2.4434434e+01   7.5355833e-01
   2.4474474e+01   7.5460000e-01
   2.4514515e+01   7.5603333e-01
   2.4554555e+01   7.5730833e-01
   2.4594595e+01   7.5847500e-01
   2.4634635e+01   7.5952500e-01
   2.4674675e+01   7.6046667e-01
   2.4714715e+01   7.6189167e-01
   2.4754755e+01   7.6302500e-01
   2.4794795e+01   7.6418333e-01
   2.4834835e+01   7.6520000e-01
   2.4874875e+01   7.6627500e-01
   2.4914915e+01   7.6725000e-01
   2.4954955e+01   7.6833333e-01
   2.4994995e+01   7.6944167e-01
   2.5035035e+01   7.7055833e-01
   2.5075075e+01   7.7165000e-01
   2.5115115e+01   7.7280833e-01
   2.5155155e+01   7.7376667e-01
   2.5195195e+01   7.7477500e-01
   2.5235235e+01   7.7580000e-01
   2.5275275e+01   7.7687500e-01
   2.5315315e+01   7.7779167e-01
   2.5355355e+01   7.7889167e-01
   2.5395395e+01   7.7984167e-01
   2.5435435e+01   7.8087500e-01
   2.5475475e+01   7.8193333e-01
   2.5515516e+01   7.8288333e-01
   2.5555556e+01   7.8400000e-01
   2.5595596e+01   7.8519167e-01
   2.5635636e+01   7.8630000e-01
   2.5675676e+01   7.8729167e-01
   2.5715716e+01   7.8818333e-01
   2.5755756e+01   7.8912500e-01
   2.5795796e+01   7.9010000e-01
   2.5835836e+01   7.9113333e-01
   2.5875876e+01   7.9216667e-01
   2.5915916e+01   7.9320833e-01
   2.5955956e+01   7.9420833e-01
   2.5995996e+01   7.9513333e-01
   2.6036036e+01   7.9603333e-01
   2.6076076e+01   7.9705833e-01
   2.6116116e+01   7.9803333e-01
   2.6156156e+01   7.9914167e-01
   2.6196196e+01   8.0010000e-01
   2.6236236e+01   8.0119167e-01
   2.6276276e+01   8.0209167e-01
   2.6316316e+01   8.0300000e-01
   2.6356356e+01   8.0374167e-01
   2.6396396e+01   8.0479167e-01
   2.6436436e+01   8.0569167e-01
   2.6476476e+01   8.0656667e-01
   2.6516517e+01   8.0760833e-01
   2.6556557e+01   8.0839167e-01
   2.6596597e+01   8.0944167e-01
   2.6636637e+01   8.1019167e-01
   2.6676677e+01   8.1106667e-01
   2.6716717e+01   8.1205000e-01
   2.6756757e+01   8.1297500e-01
   2.6796797e+01   8.1390000e-01
   2.6836837e+01   8.1496667e-01
   2.6876877e+01   8.1591667e-01
   2.6916917e+01   8.1683333e-01
   2.6956957e+01   8.1770833e-01
   2.6996997e+01   8.1865000e-01
   2.7037037e+01   8.1959167e-01
   2.7077077e+01   8.2040833e-01
   2.7117117e+01   8.2132500e-01
   2.7157157e+01   8.2237500e-01
   2.7197197e+01   8.2337500e-01
   2.7237237e+01   8.2438333e-01
   2.7277277e+01   8.2516667e-01
   2.7317317e+01   8.2590000e-01
   2.7357357e+01   8.2675833e-01
   2.7397397e+01   8.2768333e-01
   2.7437437e+01   8.2871667e-01
   2.7477477e+01   8.2953333e-01
   2.7517518e+01   8.3018333e-01
   2.7557558e+01   8.3106667e-01
   2.7597598e+01   8.3194167e-01
   2.7637638e+01   8.3290000e-01
   2.7677678e+01   8.3373333e-01
   2.7717718e+01   8.3454167e-01
   2.7757758e+01   8.3548333e-01
   2.7797798e+01   8.3627500e-01
   2.7837838e+01   8.3705833e-01
   2.7877878e+01   8.3779167e-01
   2.7917918e+01   8.3850000e-01
   2.7957958e+01   8.3917500e-01
   2.7997998e+01   8.4011667e-01
   2.8038038e+01   8.4082500e-01
   2.8078078e+01   8.4151667e-01
   2.8118118e+01   8.4223333e-01
   2.8158158e+01   8.4296667e-01
   2.8198198e+01   8.4391667e-01
   2.8238238e+01   8.4467500e-01
   2.8278278e+01   8.4541667e-01
   2.8318318e+01   8.4614167e-01
   2.8358358e+01   8.4692500e-01
   2.8398398e+01   8.4775833e-01
   2.8438438e+01   8.4850000e-01
   2.8478478e+01   8.4930833e-01
   2.8518519e+01   8.4997500e-01
   2.8558559e+01   8.5070833e-01
   2.8598599e+01   8.5155000e-01
   2.8638639e+01   8.5227500e-01
   2.8678679e+01   8.5315000e-01
   2.8718719e+01   8.5390000e-01
   2.8758759e+01   8.5464167e-01
   2.8798799e+01   8.5541667e-01
   2.8838839e+01   8.5604167e-01
   2.8878879e+01   8.5663333e-01
   2.8918919e+01   8.5721667e-01
   2.8958959e+01   8.5782500e-01
   2.8998999e+01   8.5835000e-01
   2.9039039e+01   8.5896667e-01
   2.9079079e+01   8.5955000e-01
   2.9119119e+01   8.6033333e-01
   2.9159159e+01   8.6096667e-01
   2.9199199e+01   8.6158333e-01
   2.9239239e+01   8.6216667e-01
   2.9279279e+01   8.6301667e-01
   2.9319319e+01   8.6359167e-01
   2.9359359e+01   8.6420833e-01
   2.9399399e+01   8.6490000e-01
   2.9439439e+01   8.6561667e-01
   2.9479479e+01   8.6617500e-01
   2.9519520e+01   8.6681667e-01
   2.9559560e+01   8.6755000e-01
   2.9599600e+01   8.6809167e-01
   2.9639640e+01   8.6883333e-01
   2.9679680e+01   8.6959167e-01
   2.9719720e+01   8.7005000e-01
   2.9759760e+01   8.7050833e-01
   2.9799800e+01   8.7122500e-01
   2.9839840e+01   8.7193333e-01
   2.9879880e+01   8.7251667e-01
   2.9919920e+01   8.7314167e-01
   2.9959960e+01   8.7380833e-01
   3.0000000e+01   8.7441667e-01


==> tracking_scan_pattern_Nl_24_opt.dat <==
  -1.0000000e+01   0.0000000e+00
  -9.9599600e+00   0.0000000e+00
  -9.9199199e+00   0.0000000e+00
  -9.8798799e+00   0.0000000e+00
  -9.8398398e+00   0.0000000e+00
  -9.7997998e+00   0.0000000e+00
  -9.7597598e+00   0.0000000e+00
  -9.7197197e+00   0.0000000e+00
  -9.6796797e+00   0.0000000e+00
  -9.6396396e+00   0.0000000e+00
  -9.5995996e+00   0.0000000e+00
  -9.5595596e+00   0.0000000e+00
  -9.5195195e+00   0.0000000e+00
  -9.4794795e+00   0.0000000e+00
  -9.4394394e+00   0.0000000e+00
  -9.3993994e+00   0.0000000e+00
  -9.3593594e+00   0.0000000e+00
  -9.3193193e+00   0.0000000e+00
  -9.2792793e+00   0.0000000e+00
  -9.2392392e+00   0.0000000e+00
  -9.1991992e+00   0.0000000e+00
  -9.1591592e+00   0.0000000e+00
  -9.1191191e+00   0.0000000e+00
  -9.0790791e+00   0.0000000e+00
  -9.0390390e+00   0.0000000e+00
  -8.9989990e+00   0.0000000e+00
  -8.9589590e+00   0.0000000e+00
  -8.9189189e+00   0.0000000e+00
  -8.8788789e+00   0.0000000e+00
  -8.8388388e+00   0.0000000e+00
  -8.7987988e+00   0.0000000e+00
  -8.7587588e+00   0.0000000e+00
  -8.7187187e+00   0.0000000e+00
  -8.6786787e+00   0.0000000e+00
  -8.6386386e+00   0.0000000e+00
  -8.5985986e+00   0.0000000e+00
  -8.5585586e+00   0.0000000e+00
  -8.5185185e+00   0.0000000e+00
  -8.4784785e+00   0.0000000e+00
  -8.4384384e+00   0.0000000e+00
  -8.3983984e+00   0.0000000e+00
  -8.3583584e+00   0.0000000e+00
  -8.3183183e+00   0.0000000e+00
  -8.2782783e+00   0.0000000e+00
  -8.2382382e+00   0.0000000e+00
  -8.1981982e+00   0.0000000e+00
  -8.1581582e+00   0.0000000e+00
  -8.1181181e+00   0.0000000e+00
  -8.0780781e+00   0.0000000e+00
  -8.0380380e+00   0.0000000e+00
  -7.9979980e+00   0.0000000e+00
  -7.9579580e+00   0.0000000e+00
  -7.9179179e+00   0.0000000e+00
  -7.8778779e+00   0.0000000e+00
  -7.8378378e+00   0.0000000e+00
  -7.7977978e+00   0.0000000e+00
  -7.7577578e+00   0.0000000e+00
  -7.7177177e+00   0.0000000e+00
  -7.6776777e+00   0.0000000e+00
  -7.6376376e+00   0.0000000e+00
  -7.5975976e+00   0.0000000e+00
  -7.5575576e+00   0.0000000e+00
  -7.5175175e+00   0.0000000e+00
  -7.4774775e+00   0.0000000e+00
  -7.4374374e+00   0.0000000e+00
  -7.3973974e+00   0.0000000e+00
  -7.3573574e+00   0.0000000e+00
  -7.3173173e+00   0.0000000e+00
  -7.2772773e+00   0.0000000e+00
  -7.2372372e+00   0.0000000e+00
  -7.1971972e+00   0.0000000e+00
  -7.1571572e+00   0.0000000e+00
  -7.1171171e+00   0.0000000e+00
  -7.0770771e+00   0.0000000e+00
  -7.0370370e+00   0.0000000e+00
  -6.9969970e+00   0.0000000e+00
  -6.9569570e+00   0.0000000e+00
  -6.9169169e+00   0.0000000e+00
  -6.8768769e+00   0.0000000e+00
  -6.8368368e+00   0.0000000e+00
  -6.7967968e+00   0.0000000e+00
  -6.7567568e+00   0.0000000e+00
  -6.7167167e+00   0.0000000e+00
  -6.6766767e+00   0.0000000e+00
  -6.6366366e+00   0.0000000e+00
  -6.5965966e+00   0.0000000e+00
  -6.5565566e+00   0.0000000e+00
  -6.5165165e+00   0.0000000e+00
  -6.4764765e+00   0.0000000e+00
  -6.4364364e+00   0.0000000e+00
  -6.3963964e+00   0.0000000e+00
  -6.3563564e+00   0.0000000e+00
  -6.3163163e+00   0.0000000e+00
  -6.2762763e+00   0.0000000e+00
  -6.2362362e+00   0.0000000e+00
  -6.1961962e+00   0.0000000e+00
  -6.1561562e+00   0.0000000e+00
  -6.1161161e+00   0.0000000e+00
  -6.0760761e+00   0.0000000e+00
  -6.0360360e+00   0.0000000e+00
  -5.9959960e+00   0.0000000e+00
  -5.9559560e+00   0.0000000e+00
  -5.9159159e+00   0.0000000e+00
  -5.8758759e+00   0.0000000e+00
  -5.8358358e+00   0.0000000e+00
  -5.7957958e+00   0.0000000e+00
  -5.7557558e+00   0.0000000e+00
  -5.7157157e+00   0.0000000e+00
  -5.6756757e+00   0.0000000e+00
  -5.6356356e+00   0.0000000e+00
  -5.5955956e+00   0.0000000e+00
  -5.5555556e+00   0.0000000e+00
  -5.5155155e+00   0.0000000e+00
  -5.4754755e+00   0.0000000e+00
  -5.4354354e+00   0.0000000e+00
  -5.3953954e+00   0.0000000e+00
  -5.3553554e+00   0.0000000e+00
  -5.3153153e+00   0.0000000e+00
  -5.2752753e+00   0.0000000e+00
  -5.2352352e+00   0.0000000e+00
  -5.1951952e+00   0.0000000e+00
  -5.1551552e+00   0.0000000e+00
  -5.1151151e+00   0.0000000e+00
  -5.0750751e+00   0.0000000e+00
  -5.0350350e+00   0.0000000e+00
  -4.9949950e+00   0.0000000e+00
  -4.9549550e+00   0.0000000e+00
  -4.9149149e+00   0.0000000e+00
  -4.8748749e+00   0.0000000e+00
  -4.8348348e+00   0.0000000e+00
  -4.7947948e+00   0.0000000e+00
  -4.7547548e+00   0.0000000e+00
  -4.7147147e+00   0.0000000e+00
  -4.6746747e+00   0.0000000e+00
  -4.6346346e+00   0.0000000e+00
  -4.5945946e+00   0.0000000e+00
  -4.5545546e+00   0.0000000e+00
  -4.5145145e+00   0.0000000e+00
  -4.4744745e+00   0.0000000e+00
  -4.4344344e+00   0.0000000e+00
  -4.3943944e+00   0.0000000e+00
  -4.3543544e+00   0.0000000e+00
  -4.3143143e+00   0.0000000e+00
  -4.2742743e+00   0.0000000e+00
  -4.2342342e+00   0.0000000e+00
  -4.1941942e+00   0.0000000e+00
  -4.1541542e+00   0.0000000e+00
  -4.1141141e+00   0.0000000e+00
  -4.0740741e+00   0.0000000e+00
  -4.0340340e+00   0.0000000e+00
  -3.9939940e+00   0.0000000e+00
  -3.9539540e+00   0.0000000e+00
  -3.9139139e+00   0.0000000e+00
  -3.8738739e+00   0.0000000e+00
  -3.8338338e+00   0.0000000e+00
  -3.7937938e+00   0.0000000e+00
  -3.7537538e+00   0.0000000e+00
  -3.7137137e+00   0.0000000e+00
  -3.6736737e+00   0.0000000e+00
  -3.6336336e+00   0.0000000e+00
  -3.5935936e+00   0.0000000e+00
  -3.5535536e+00   0.0000000e+00
  -3.5135135e+00   0.0000000e+00
  -3.4734735e+00   0.0000000e+00
  -3.4334334e+00   0.0000000e+00
  -3.3933934e+00   0.0000000e+00
  -3.3533534e+00   0.0000000e+00
  -3.3133133e+00   0.0000000e+00
  -3.2732733e+00   0.0000000e+00
  -3.2332332e+00   0.0000000e+00
  -3.1931932e+00   0.0000000e+00
  -3.1531532e+00   0.0000000e+00
  -3.1131131e+00   0.0000000e+00
  -3.0730731e+00   0.0000000e+00
  -3.0330330e+00   0.0000000e+00
  -2.9929930e+00   0.0000000e+00
  -2.9529530e+00   0.0000000e+00
  -2.9129129e+00   0.0000000e+00
  -2.8728729e+00   0.0000000e+00
  -2.8328328e+00   0.0000000e+00
  -2.7927928e+00   0.0000000e+00
  -2.7527528e+00   0.0000000e+00
  -2.7127127e+00   0.0000000e+00
  -2.6726727e+00   0.0000000e+00
  -2.6326326e+00   0.0000000e+00
  -2.5925926e+00   0.0000000e+00
  -2.5525526e+00   0.0000000e+00
  -2.5125125e+00   0.0000000e+00
  -2.4724725e+00   0.0000000e+00
  -2.4324324e+00   0.0000000e+00
  -2.3923924e+00   0.0000000e+00
  -2.3523524e+00   0.0000000e+00
  -2.3123123e+00   0.0000000e+00
  -2.2722723e+00   0.0000000e+00
  -2.2322322e+00   0.0000000e+00
  -2.1921922e+00   0.0000000e+00
  -2.1521522e+00   0.0000000e+00
  -2.1121121e+00   0.0000000e+00
  -2.0720721e+00   0.0000000e+00
  -2.0320320e+00   0.0000000e+00
  -1.9919920e+00   0.0000000e+00
  -1.9519520e+00   0.0000000e+00
  -1.9119119e+00   0.0000000e+00
  -1.8718719e+00   0.0000000e+00
  -1.8318318e+00   0.0000000e+00
  -1.7917918e+00   0.0000000e+00
  -1.7517518e+00   0.0000000e+00
  -1.7117117e+00   0.0000000e+00
  -1.6716717e+00   0.0000000e+00
  -1.6316316e+00   0.0000000e+00
  -1.5915916e+00   0.0000000e+00
  -1.5515516e+00   0.0000000e+00
  -1.5115115e+00   0.0000000e+00
  -1.4714715e+00   0.0000000e+00
  -1.4314314e+00   0.0000000e+00
  -1.3913914e+00   0.0000000e+00
  -1.3513514e+00   0.0000000e+00
  -1.3113113e+00   0.0000000e+00
  -1.2712713e+00   0.0000000e+00
  -1.2312312e+00   0.0000000e+00
  -1.1911912e+00   0.0000000e+00
  -1.1511512e+00   0.0000000e+00
  -1.1111111e+00   0.0000000e+00
  -1.0710711e+00   0.0000000e+00
  -1.0310310e+00   0.0000000e+00
  -9.9099099e-01   0.0000000e+00
  -9.5095095e-01   0.0000000e+00
  -9.1091091e-01   0.0000000e+00
  -8.7087087e-01   0.0000000e+00
  -8.3083083e-01   0.0000000e+00
  -7.9079079e-01   0.0000000e+00
  -7.5075075e-01   0.0000000e+00
  -7.1071071e-01   0.0000000e+00
  -6.7067067e-01   0.0000000e+00
  -6.3063063e-01   0.0000000e+00
  -5.9059059e-01   0.0000000e+00
  -5.5055055e-01   0.0000000e+00
  -5.1051051e-01   0.0000000e+00
  -4.7047047e-01   0.0000000e+00
  -4.3043043e-01   0.0000000e+00
  -3.9039039e-01   0.0000000e+00
  -3.5035035e-01   0.0000000e+00
  -3.1031031e-01   0.0000000e+00
  -2.7027027e-01   0.0000000e+00
  -2.3023023e-01   0.0000000e+00
  -1.9019019e-01   0.0000000e+00
  -1.5015015e-01   0.0000000e+00
  -1.1011011e-01   0.0000000e+00
  -7.0070070e-02   0.0000000e+00
  -3.0030030e-02   0.0000000e+00
   1.0010010e-02   0.0000000e+00
   5.0050050e-02   0.0000000e+00
   9.0090090e-02   0.0000000e+00
   1.3013013e-01   0.0000000e+00
   1.7017017e-01   0.0000000e+00
   2.1021021e-01   0.0000000e+00
   2.5025025e-01   0.0000000e+00
   2.9029029e-01   0.0000000e+00
   3.3033033e-01   0.0000000e+00
   3.7037037e-01   0.0000000e+00
   4.1041041e-01   0.0000000e+00
   4.5045045e-01   0.0000000e+00
   4.9049049e-01   0.0000000e+00
   5.3053053e-01   0.0000000e+00
   5.7057057e-01   0.0000000e+00
   6.1061061e-01   0.0000000e+00
   6.5065065e-01   0.0000000e+00
   6.9069069e-01   0.0000000e+00
   7.3073073e-01   0.0000000e+00
   7.7077077e-01   0.0000000e+00
   8.1081081e-01   0.0000000e+00
   8.5085085e-01   0.0000000e+00
   8.9089089e-01   0.0000000e+00
   9.3093093e-01   0.0000000e+00
   9.7097097e-01   0.0000000e+00
   1.0110110e+00   0.0000000e+00
   1.0510511e+00   0.0000000e+00
   1.0910911e+00   0.0000000e+00
   1.1311311e+00   0.0000000e+00
   1.1711712e+00   0.0000000e+00
   1.2112112e+00   0.0000000e+00
   1.2512513e+00   0.0000000e+00
   1.2912913e+00   0.0000000e+00
   1.3313313e+00   0.0000000e+00
   1.3713714e+00   0.0000000e+00
   1.4114114e+00   0.0000000e+00
   1.4514515e+00   0.0000000e+00
   1.4914915e+00   0.0000000e+00
   1.5315315e+00   0.0000000e+00
   1.5715716e+00   0.0000000e+00
   1.6116116e+00   0.0000000e+00
   1.6516517e+00   0.0000000e+00
   1.6916917e+00   0.0000000e+00
   1.7317317e+00   0.0000000e+00
   1.7717718e+00   0.0000000e+00
   1.8118118e+00   0.0000000e+00
   1.8518519e+00   0.0000000e+00
   1.8918919e+00   0.0000000e+00
   1.9319319e+00   0.0000000e+00
   1.9719720e+00   0.0000000e+00
   2.0120120e+00   0.0000000e+00
   2.0520521e+00   0.0000000e+00
   2.0920921e+00   0.0000000e+00
   2.1321321e+00   0.0000000e+00
   2.1721722e+00   0.0000000e+00
   2.2122122e+00   0.0000000e+00
   2.2522523e+00   0.0000000e+00
   2.2922923e+00   0.0000000e+00
   2.3323323e+00   0.0000000e+00
   2.3723724e+00   0.0000000e+00
   2.4124124e+00   0.0000000e+00
   2.4524525e+00   0.0000000e+00
   2.4924925e+00   0.0000000e+00
   2.5325325e+00   0.0000000e+00
   2.5725726e+00   0.0000000e+00
   2.6126126e+00   0.0000000e+00
   2.6526527e+00   0.0000000e+00
   2.6926927e+00   0.0000000e+00
   2.7327327e+00   0.0000000e+00
   2.7727728e+00   0.0000000e+00
   2.8128128e+00   0.0000000e+00
   2.8528529e+00   0.0000000e+00
   2.8928929e+00   0.0000000e+00
   2.9329329e+00   0.0000000e+00
   2.9729730e+00   0.0000000e+00
   3.0130130e+00   0.0000000e+00
   3.0530531e+00   0.0000000e+00
   3.0930931e+00   0.0000000e+00
   3.1331331e+00   0.0000000e+00
   3.1731732e+00   0.0000000e+00
   3.2132132e+00   0.0000000e+00
   3.2532533e+00   0.0000000e+00
   3.2932933e+00   0.0000000e+00
   3.3333333e+00   0.0000000e+00
   3.3733734e+00   0.0000000e+00
   3.4134134e+00   0.0000000e+00
   3.4534535e+00   0.0000000e+00
   3.4934935e+00   0.0000000e+00
   3.5335335e+00   0.0000000e+00
   3.5735736e+00   0.0000000e+00
   3.6136136e+00   0.0000000e+00
   3.6536537e+00   0.0000000e+00
   3.6936937e+00   0.0000000e+00
   3.7337337e+00   0.0000000e+00
   3.7737738e+00   0.0000000e+00
   3.8138138e+00   0.0000000e+00
   3.8538539e+00   0.0000000e+00
   3.8938939e+00   0.0000000e+00
   3.9339339e+00   0.0000000e+00
   3.9739740e+00   0.0000000e+00
   4.0140140e+00   0.0000000e+00
   4.0540541e+00   0.0000000e+00
   4.0940941e+00   0.0000000e+00
   4.1341341e+00   0.0000000e+00
   4.1741742e+00   0.0000000e+00
   4.2142142e+00   0.0000000e+00
   4.2542543e+00   0.0000000e+00
   4.2942943e+00   0.0000000e+00
   4.3343343e+00   0.0000000e+00
   4.3743744e+00   0.0000000e+00
   4.4144144e+00   0.0000000e+00
   4.4544545e+00   0.0000000e+00
   4.4944945e+00   0.0000000e+00
   4.5345345e+00   0.0000000e+00
   4.5745746e+00   0.0000000e+00
   4.6146146e+00   0.0000000e+00
   4.6546547e+00   0.0000000e+00
   4.6946947e+00   0.0000000e+00
   4.7347347e+00   0.0000000e+00
   4.7747748e+00   0.0000000e+00
   4.8148148e+00   0.0000000e+00
   4.8548549e+00   0.0000000e+00
   4.8948949e+00   0.0000000e+00
   4.9349349e+00   0.0000000e+00
   4.9749750e+00   0.0000000e+00
   5.0150150e+00   0.0000000e+00
   5.0550551e+00   0.0000000e+00
   5.0950951e+00   0.0000000e+00
   5.1351351e+00   0.0000000e+00
   5.1751752e+00   0.0000000e+00
   5.2152152e+00   0.0000000e+00
   5.2552553e+00   0.0000000e+00
   5.2952953e+00   0.0000000e+00
   5.3353353e+00   0.0000000e+00
   5.3753754e+00   0.0000000e+00
   5.4154154e+00   0.0000000e+00
   5.4554555e+00   0.0000000e+00
   5.4954955e+00   0.0000000e+00
   5.5355355e+00   0.0000000e+00
   5.5755756e+00   0.0000000e+00
   5.6156156e+00   0.0000000e+00
   5.6556557e+00   0.0000000e+00
   5.6956957e+00   0.0000000e+00
   5.7357357e+00   0.0000000e+00
   5.7757758e+00   0.0000000e+00
   5.8158158e+00   0.0000000e+00
   5.8558559e+00   0.0000000e+00
   5.8958959e+00   0.0000000e+00
   5.9359359e+00   0.0000000e+00
   5.9759760e+00   0.0000000e+00
   6.0160160e+00   0.0000000e+00
   6.0560561e+00   0.0000000e+00
   6.0960961e+00   0.0000000e+00
   6.1361361e+00   0.0000000e+00
   6.1761762e+00   0.0000000e+00
   6.2162162e+00   0.0000000e+00
   6.2562563e+00   0.0000000e+00
   6.2962963e+00   0.0000000e+00
   6.3363363e+00   0.0000000e+00
   6.3763764e+00   0.0000000e+00
   6.4164164e+00   0.0000000e+00
   6.4564565e+00   0.0000000e+00
   6.4964965e+00   0.0000000e+00
   6.5365365e+00   0.0000000e+00
   6.5765766e+00   0.0000000e+00
   6.6166166e+00   0.0000000e+00
   6.6566567e+00   0.0000000e+00
   6.6966967e+00   0.0000000e+00
   6.7367367e+00   0.0000000e+00
   6.7767768e+00   0.0000000e+00
   6.8168168e+00   0.0000000e+00
   6.8568569e+00   0.0000000e+00
   6.8968969e+00   0.0000000e+00
   6.9369369e+00   0.0000000e+00
   6.9769770e+00   0.0000000e+00
   7.0170170e+00   0.0000000e+00
   7.0570571e+00   0.0000000e+00
   7.0970971e+00   0.0000000e+00
   7.1371371e+00   0.0000000e+00
   7.1771772e+00   0.0000000e+00
   7.2172172e+00   0.0000000e+00
   7.2572573e+00   0.0000000e+00
   7.2972973e+00   0.0000000e+00
   7.3373373e+00   0.0000000e+00
   7.3773774e+00   0.0000000e+00
   7.4174174e+00   0.0000000e+00
   7.4574575e+00   0.0000000e+00
   7.4974975e+00   0.0000000e+00
   7.5375375e+00   0.0000000e+00
   7.5775776e+00   0.0000000e+00
   7.6176176e+00   0.0000000e+00
   7.6576577e+00   0.0000000e+00
   7.6976977e+00   0.0000000e+00
   7.7377377e+00   0.0000000e+00
   7.7777778e+00   0.0000000e+00
   7.8178178e+00   0.0000000e+00
   7.8578579e+00   0.0000000e+00
   7.8978979e+00   0.0000000e+00
   7.9379379e+00   0.0000000e+00
   7.9779780e+00   0.0000000e+00
   8.0180180e+00   0.0000000e+00
   8.0580581e+00   0.0000000e+00
   8.0980981e+00   0.0000000e+00
   8.1381381e+00   0.0000000e+00
   8.1781782e+00   0.0000000e+00
   8.2182182e+00   0.0000000e+00
   8.2582583e+00   0.0000000e+00
   8.2982983e+00   0.0000000e+00
   8.3383383e+00   0.0000000e+00
   8.3783784e+00   0.0000000e+00
   8.4184184e+00   0.0000000e+00
   8.4584585e+00   0.0000000e+00
   8.4984985e+00   0.0000000e+00
   8.5385385e+00   0.0000000e+00
   8.5785786e+00   0.0000000e+00
   8.6186186e+00   0.0000000e+00
   8.6586587e+00   0.0000000e+00
   8.6986987e+00   0.0000000e+00
   8.7387387e+00   0.0000000e+00
   8.7787788e+00   0.0000000e+00
   8.8188188e+00   0.0000000e+00
   8.8588589e+00   0.0000000e+00
   8.8988989e+00   0.0000000e+00
   8.9389389e+00   0.0000000e+00
   8.9789790e+00   0.0000000e+00
   9.0190190e+00   0.0000000e+00
   9.0590591e+00   0.0000000e+00
   9.0990991e+00   0.0000000e+00
   9.1391391e+00   0.0000000e+00
   9.1791792e+00   0.0000000e+00
   9.2192192e+00   0.0000000e+00
   9.2592593e+00   0.0000000e+00
   9.2992993e+00   0.0000000e+00
   9.3393393e+00   0.0000000e+00
   9.3793794e+00   0.0000000e+00
   9.4194194e+00   0.0000000e+00
   9.4594595e+00   0.0000000e+00
   9.4994995e+00   0.0000000e+00
   9.5395395e+00   0.0000000e+00
   9.5795796e+00   0.0000000e+00
   9.6196196e+00   0.0000000e+00
   9.6596597e+00   0.0000000e+00
   9.6996997e+00   0.0000000e+00
   9.7397397e+00   0.0000000e+00
   9.7797798e+00   0.0000000e+00
   9.8198198e+00   0.0000000e+00
   9.8598599e+00   0.0000000e+00
   9.8998999e+00   0.0000000e+00
   9.9399399e+00   0.0000000e+00
   9.9799800e+00   0.0000000e+00
   1.0020020e+01   4.1666667e-06
   1.0060060e+01   2.9166667e-05
   1.0100100e+01   7.0833333e-05
   1.0140140e+01   1.2916667e-04
   1.0180180e+01   2.0416667e-04
   1.0220220e+01   2.7500000e-04
   1.0260260e+01   4.2500000e-04
   1.0300300e+01   5.5833333e-04
   1.0340340e+01   6.7500000e-04
   1.0380380e+01   8.6666667e-04
   1.0420420e+01   1.0208333e-03
   1.0460460e+01   1.1958333e-03
   1.0500501e+01   1.4541667e-03
   1.0540541e+01   1.7166667e-03
   1.0580581e+01   1.9541667e-03
   1.0620621e+01   2.2291667e-03
   1.0660661e+01   2.5458333e-03
   1.0700701e+01   2.9458333e-03
   1.0740741e+01   3.3541667e-03
   1.0780781e+01   3.6166667e-03
   1.0820821e+01   4.0916667e-03
   1.0860861e+01   4.5583333e-03
   1.0900901e+01   4.9666667e-03
   1.0940941e+01   5.3125000e-03
   1.0980981e+01   5.8125000e-03
   1.1021021e+01   6.3166667e-03
   1.1061061e+01   6.8416667e-03
   1.1101101e+01   7.3375000e-03
   1.1141141e+01   7.8666667e-03
   1.1181181e+01   8.4708333e-03
   1.1221221e+01   9.0458333e-03
   1.1261261e+01   9.6666667e-03
   1.1301301e+01   1.0225000e-02
   1.1341341e+01   1.0895833e-02
   1.1381381e+01   1.1520833e-02
   1.1421421e+01   1.2216667e-02
   1.1461461e+01   1.2883333e-02
   1.1501502e+01   1.3508333e-02
   1.1541542e+01   1.4237500e-02
   1.1581582e+01   1.4987500e-02
   1.1621622e+01   1.5762500e-02
   1.1661662e+01   1.6354167e-02
   1.1701702e+01   1.7183333e-02
   1.1741742e+01   1.7891667e-02
   1.1781782e+01   1.8600000e-02
   1.1821822e+01   1.9345833e-02
   1.1861862e+01   2.0316667e-02
   1.1901902e+01   2.1362500e-02
   1.1941942e+01   2.2350000e-02
   1.1981982e+01   2.3300000e-02
   1.2022022e+01   2.4208333e-02
   1.2062062e+01   2.5266667e-02
   1.2102102e+01   2.6316667e-02
   1.2142142e+01   2.7391667e-02
   1.2182182e+01   2.8437500e-02
   1.2222222e+01   2.9545833e-02
   1.2262262e+01   3.0708333e-02
   1.2302302e+01   3.1766667e-02
   1.2342342e+01   3.2795833e-02
   1.2382382e+01   3.3908333e-02
   1.2422422e+01   3.5091667e-02
   1.2462462e+01   3.6283333e-02
   1.2502503e+01   3.7433333e-02
   1.2542543e+01   3.8750000e-02
   1.2582583e+01   4.0075000e-02
   1.2622623e+01   4.1387500e-02
   1.2662663e+01   4.2616667e-02
   1.2702703e+01   4.4000000e-02
   1.2742743e+01   4.5558333e-02
   1.2782783e+01   4.6808333e-02
   1.2822823e+01   4.8233333e-02
   1.2862863e+01   4.9770833e-02
   1.2902903e+01   5.1233333e-02
   1.2942943e+01   5.2650000e-02
   1.2982983e+01   5.4091667e-02
   1.3023023e+01   5.5745833e-02
   1.3063063e+01   5.7295833e-02
   1.3103103e+01   5.8641667e-02
   1.3143143e+01   6.0216667e-02
   1.3183183e+01   6.1866667e-02
   1.3223223e+01   6.3487500e-02
   1.3263263e+01   6.5033333e-02
   1.3303303e+01   6.6779167e-02
   1.3343343e+01   6.8508333e-02
   1.3383383e+01   7.0354167e-02
   1.3423423e+01   7.2220833e-02
   1.3463463e+01   7.3904167e-02
   1.3503504e+01   7.5741667e-02
   1.3543544e+01   7.7670833e-02
   1.3583584e+01   7.9558333e-02
   1.3623624e+01   8.1495833e-02
   1.3663664e+01   8.3337500e-02
   1.3703704e+01   8.5062500e-02
   1.3743744e+01   8.6912500e-02
   1.3783784e+01   8.8908333e-02
   1.3823824e+01   9.1058333e-02
   1.3863864e+01   9.2983333e-02
   1.3903904e+01   9.4979167e-02
   1.3943944e+01   9.7120833e-02
   1.3983984e+01   9.9279167e-02
   1.4024024e+01   1.0159167e-01
   1.4064064e+01   1.0393333e-01
   1.4104104e+01   1.0629167e-01
   1.4144144e+01   1.0861667e-01
   1.4184184e+01   1.1115417e-01
   1.4224224e+01   1.1357917e-01
   1.4264264e+01   1.1620417e-01
   1.4304304e+01   1.1868750e-01
   1.4344344e+01   1.2142083e-01
   1.4384384e+01   1.2383333e-01
   1.4424424e+01   1.2657917e-01
   1.4464464e+01   1.2901667e-01
   1.4504505e+01   1.3156667e-01
   1.4544545e+01   1.3454167e-01
   1.4584585e+01   1.3757083e-01
   1.4624625e+01   1.4056250e-01
   1.4664665e+01   1.4370833e-01
   1.4704705e+01   1.4703750e-01
   1.4744745e+01   1.5007917e-01
   1.4784785e+01   1.5324167e-01
   1.4824825e+01   1.5650417e-01
   1.4864865e+01   1.6029583e-01
   1.4904905e+01   1.6425000e-01
   1.4944945e+01   1.6845000e-01
   1.4984985e+01   1.7228750e-01
   1.5025025e+01   1.7602500e-01
   1.5065065e+01   1.7992917e-01
   1.5105105e+01   1.8370417e-01
   1.5145145e+01   1.8739583e-01
   1.5185185e+01   1.9150833e-01
   1.5225225e+01   1.9540000e-01
   1.5265265e+01   1.9915000e-01
   1.5305305e+01   2.0282917e-01
   1.5345345e+01   2.0662917e-01
   1.5385385e+01   2.1010000e-01
   1.5425425e+01   2.1355000e-01
   1.5465465e+01   2.1720000e-01
   1.5505506e+01   2.2087083e-01
   1.5545546e+01   2.2446250e-01
   1.5585586e+01   2.2797500e-01
   1.5625626e+01   2.3159167e-01
   1.5665666e+01   2.3511667e-01
   1.5705706e+01   2.3852083e-01
   1.5745746e+01   2.4205833e-01
   1.5785786e+01   2.4547500e-01
   1.5825826e+01   2.4907917e-01
   1.5865866e+01   2.5240417e-01
   1.5905906e+01   2.5590000e-01
   1.5945946e+01   2.5917917e-01
   1.5985986e+01   2.6257917e-01
   1.6026026e+01   2.6587500e-01
   1.6066066e+01   2.6949583e-01
   1.6106106e+01   2.7277917e-01
   1.6146146e+01   2.7619167e-01
   1.6186186e+01   2.7952917e-01
   1.6226226e+01   2.8285417e-01
   1.6266266e+01   2.8620417e-01
   1.6306306e+01   2.8943750e-01
   1.6346346e+01   2.9275417e-01
   1.6386386e+01   2.9609167e-01
   1.6426426e+01   2.9935417e-01
   1.6466466e+01   3.0282083e-01
   1.6506507e+01   3.0610000e-01
   1.6546547e+01   3.0924167e-01
   1.6586587e+01   3.1250000e-01
   1.6626627e+01   3.1565000e-01
   1.6666667e+01   3.1887917e-01
   1.6706707e+01   3.2207917e-01
   1.6746747e+01   3.2508333e-01
   1.6786787e+01   3.2823333e-01
   1.6826827e+01   3.3160000e-01
   1.6866867e+01   3.3492917e-01
   1.6906907e+01   3.3802917e-01
   1.6946947e+01   3.4076667e-01
   1.6986987e+01   3.4381667e-01
   1.7027027e+01   3.4661250e-01
   1.7067067e+01   3.4978750e-01
   1.7107107e+01   3.5285000e-01
   1.7147147e+01   3.5591667e-01
   1.7187187e+01   3.5894583e-01
   1.7227227e+01   3.6178750e-01
   1.7267267e+01   3.6464167e-01
   1.7307307e+01   3.6760417e-01
   1.7347347e+01   3.7067917e-01
   1.7387387e+01   3.7357917e-01
   1.7427427e+01   3.7672083e-01
   1.7467467e+01   3.7973333e-01
   1.7507508e+01   3.8246667e-01
   1.7547548e+01   3.8540833e-01
   1.7587588e+01   3.8832083e-01
   1.7627628e+01   3.9123750e-01
   1.7667668e+01   3.9422083e-01
   1.7707708e+01   3.9735417e-01
   1.7747748e+01   4.0048333e-01
   1.7787788e+01   4.0345417e-01
   1.7827828e+01   4.0619583e-01
   1.7867868e+01   4.0913750e-01
   1.7907908e+01   4.1184583e-01
   1.7947948e+01   4.1448333e-01
   1.7987988e+01   4.1713750e-01
   1.8028028e+01   4.1985417e-01
   1.8068068e+01   4.2241250e-01
   1.8108108e+01   4.2532083e-01
   1.8148148e+01   4.2798750e-01
   1.8188188e+01   4.3110417e-01
   1.8228228e+01   4.3387917e-01
   1.8268268e+01   4.3661667e-01
   1.8308308e+01   4.3911667e-01
   1.8348348e+01   4.4182917e-01
   1.8388388e+01   4.4424583e-01
   1.8428428e+01   4.4693333e-01
   1.8468468e+01   4.4931667e-01
   1.8508509e+01   4.5192917e-01
   1.8548549e+01   4.5458750e-01
   1.8588589e+01   4.5706667e-01
   1.8628629e+01   4.5970000e-01
   1.8668669e+01   4.6232083e-01
   1.8708709e+01   4.6499167e-01
   1.8748749e+01   4.6752917e-01
   1.8788789e+01   4.6993333e-01
   1.8828829e+01   4.7263333e-01
   1.8868869e+01   4.7523333e-01
   1.8908909e+01   4.7767917e-01
   1.8948949e+01   4.8021250e-01
   1.8988989e+01   4.8293750e-01
   1.9029029e+01   4.8534583e-01
   1.9069069e+01   4.8799583e-01
   1.9109109e+01   4.9070833e-01
   1.9149149e+01   4.9325000e-01
   1.9189189e+01   4.9578333e-01
   1.9229229e+01   4.9816250e-01
   1.9269269e+01   5.0062917e-01
   1.9309309e+01   5.0319167e-01
   1.9349349e+01   5.0553750e-01
   1.9389389e+01   5.0822083e-01
   1.9429429e+01   5.1052500e-01
   1.9469469e+01   5.1292500e-01
   1.9509510e+01   5.1550000e-01
   1.9549550e+01   5.1769167e-01
   1.9589590e+01   5.2003750e-01
   1.9629630e+01   5.2259167e-01
   1.9669670e+01   5.2465417e-01
   1.9709710e+01   5.2684583e-01
   1.9749750e+01   5.2920000e-01
   1.9789790e+01   5.3139583e-01
   1.9829830e+01   5.3352500e-01
   1.9869870e+01   5.3550417e-01
   1.9909910e+01   5.3762500e-01
   1.9949950e+01   5.3982500e-01
   1.9989990e+01   5.4197500e-01
   2.0030030e+01   5.4387500e-01
   2.0070070e+01   5.4600417e-01
   2.0110110e+01   5.4795833e-01
   2.0150150e+01   5.5011250e-01
   2.0190190e+01   5.5227500e-01
   2.0230230e+01   5.5409583e-01
   2.0270270e+01   5.5622500e-01
   2.0310310e+01   5.5807500e-01
   2.0350350e+01   5.6022500e-01
   2.0390390e+01   5.6249167e-01
   2.0430430e+01   5.6445000e-01
   2.0470470e+01   5.6656667e-01
   2.0510511e+01   5.6850417e-01
   2.0550551e+01   5.7048333e-01
   2.0590591e+01   5.7245833e-01
   2.0630631e+01   5.7441667e-01
   2.0670671e+01   5.7642917e-01
   2.0710711e+01   5.7830417e-01
   2.0750751e+01   5.8028750e-01
   2.0790791e+01   5.8223333e-01
   2.0830831e+01   5.8410833e-01
   2.0870871e+01   5.8596250e-01
   2.0910911e+01   5.8771667e-01
   2.0950951e+01   5.8955833e-01
   2.0990991e+01   5.9126667e-01
   2.1031031e+01   5.9323333e-01
   2.1071071e+01   5.9513750e-01
   2.1111111e+01   5.9707083e-01
   2.1151151e+01   5.9889583e-01
   2.1191191e+01   6.0074583e-01
   2.1231231e+01   6.0242500e-01
   2.1271271e+01   6.0395833e-01
   2.1311311e+01   6.0596250e-01
   2.1351351e+01   6.0777500e-01
   2.1391391e+01   6.0966667e-01
   2.1431431e+01   6.1140417e-01
   2.1471471e+01   6.1299583e-01
   2.1511512e+01   6.1465000e-01
   2.1551552e+01   6.1644583e-01
   2.1591592e+01   6.1824583e-01
   2.1631632e+01   6.1997500e-01
   2.1671672e+01   6.2182083e-01
   2.1711712e+01   6.2342500e-01
   2.1751752e+01   6.2515833e-01
   2.1791792e+01   6.2688333e-01
   2.1831832e+01   6.2849167e-01
   2.1871872e+01   6.3010833e-01
   2.1911912e+01   6.3178750e-01
   2.1951952e+01   6.3348333e-01
   2.1991992e+01   6.3525000e-01
   2.2032032e+01   6.3692500e-01
   2.2072072e+01   6.3856667e-01
   2.2112112e+01   6.4019167e-01
   2.2152152e+01   6.4192500e-01
   2.2192192e+01   6.4368750e-01
   2.2232232e+01   6.4536667e-01
   2.2272272e+01   6.4690833e-01
   2.2312312e+01   6.4850417e-01
   2.2352352e+01   6.5000417e-01
   2.2392392e+01   6.5155833e-01
   2.2432432e+01   6.5320417e-01
   2.2472472e+01   6.5502083e-01
   2.2512513e+01   6.5648333e-01
   2.2552553e+01   6.5802500e-01
   2.2592593e+01   6.5967083e-01
   2.2632633e+01   6.6117083e-01
   2.2672673e+01   6.6272917e-01
   2.2712713e+01   6.6422500e-01
   2.2752753e+01   6.6567083e-01
   2.2792793e+01   6.6707917e-01
   2.2832833e+01   6.6874167e-01
   2.2872873e+01   6.7035833e-01
   2.2912913e+01   6.7186667e-01
   2.2952953e+01   6.7340417e-01
   2.2992993e+01   6.7477500e-01
   2.3033033e+01   6.7621250e-01
   2.3073073e+01   6.7760417e-01
   2.3113113e+01   6.7902917e-01
   2.3153153e+01   6.8054167e-01
   2.3193193e+01   6.8190833e-01
   2.3233233e+01   6.8330833e-01
   2.3273273e+01   6.8485417e-01
   2.3313313e+01   6.8614167e-01
   2.3353353e+01   6.8760417e-01
   2.3393393e+01   6.8900833e-01
   2.3433433e+01   6.9028750e-01
   2.3473473e+01   6.9169167e-01
   2.3513514e+01   6.9318333e-01
   2.3553554e+01   6.9471667e-01
   2.3593594e+01   6.9610000e-01
   2.3633634e+01   6.9748750e-01
   2.3673674e+01   6.9906667e-01
   2.3713714e+01   7.0059167e-01
   2.3753754e+01   7.0193333e-01
   2.3793794e+01   7.0346667e-01
   2.3833834e+01   7.0492083e-01
   2.3873874e+01   7.0629583e-01
   2.3913914e+01   7.0776250e-01
   2.3953954e+01   7.0912083e-01
   2.3993994e+01   7.1058333e-01
   2.4034034e+01   7.1200000e-01
   2.4074074e+01   7.1336250e-01
   2.4114114e+01   7.1469167e-01
   2.4154154e+01   7.1604167e-01
   2.4194194e+01   7.1728750e-01
   2.4234234e+01   7.1859583e-01
   2.4274274e+01   7.1988750e-01
   2.4314314e+01   7.2127500e-01
   2.4354354e+01   7.2256667e-01
   2.4394394e+01   7.2377917e-01
   2.4434434e+01   7.2510000e-01
   2.4474474e+01   7.2640417e-01
   2.4514515e+01   7.2767500e-01
   2.4554555e+01   7.2898333e-01
   2.4594595e+01   7.3038750e-01
   2.4634635e+01   7.3167917e-01
   2.4674675e+01   7.3286250e-01
   2.4714715e+01   7.3397500e-01
   2.4754755e+01   7.3508750e-01
   2.4794795e+01   7.3614583e-01
   2.4834835e+01   7.3732083e-01
   2.4874875e+01   7.3846667e-01
   2.4914915e+01   7.3978750e-01
   2.4954955e+01   7.4100833e-01
   2.4994995e+01   7.4221250e-01
   2.5035035e+01   7.4332083e-01
   2.5075075e+01   7.4453333e-01
   2.5115115e+01   7.4577500e-01
   2.5155155e+01   7.4681250e-01
   2.5195195e+01   7.4791250e-01
   2.5235235e+01   7.4916667e-01
   2.5275275e+01   7.5036250e-01
   2.5315315e+01   7.5148333e-01
   2.5355355e+01   7.5257917e-01
   2.5395395e+01   7.5371667e-01
   2.5435435e+01   7.5479583e-01
   2.5475475e+01   7.5589583e-01
   2.5515516e+01   7.5695417e-01
   2.5555556e+01   7.5805417e-01
   2.5595596e+01   7.5920000e-01
   2.5635636e+01   7.6027083e-01
   2.5675676e+01   7.6137500e-01
   2.5715716e+01   7.6247500e-01
   2.5755756e+01   7.6357500e-01
   2.5795796e+01   7.6466250e-01
   2.5835836e+01   7.6577917e-01
   2.5875876e+01   7.6696250e-01
   2.5915916e+01   7.6812500e-01
   2.5955956e+01   7.6931250e-01
   2.5995996e+01   7.7036667e-01
   2.6036036e+01   7.7144583e-01
   2.6076076e+01   7.7240833e-01
   2.6116116e+01   7.7348333e-01
   2.6156156e+01   7.7454167e-01
   2.6196196e+01   7.7557917e-01
   2.6236236e+01   7.7654583e-01
   2.6276276e+01   7.7750417e-01
   2.6316316e+01   7.7841250e-01
   2.6356356e+01   7.7937500e-01
   2.6396396e+01   7.8035000e-01
   2.6436436e+01   7.8143750e-01
   2.6476476e+01   7.8243333e-01
   2.6516517e+01   7.8348333e-01
   2.6556557e+01   7.8445000e-01
   2.6596597e+01   7.8543750e-01
   2.6636637e+01   7.8638333e-01
   2.6676677e+01   7.8738750e-01
   2.6716717e+01   7.8847083e-01
   2.6756757e+01   7.8930417e-01
   2.6796797e+01   7.9027917e-01
   2.6836837e+01   7.9127917e-01
   2.6876877e+01   7.9229583e-01
   2.6916917e+01   7.9335000e-01
   2.6956957e+01   7.9429583e-01
   2.6996997e+01   7.9530833e-01
   2.7037037e+01   7.9628333e-01
   2.7077077e+01   7.9724167e-01
   2.7117117e+01   7.9812500e-01
   2.7157157e+01   7.9902083e-01
   2.7197197e+01   8.0000833e-01
   2.7237237e+01   8.0106667e-01
   2.7277277e+01   8.0211667e-01
   2.7317317e+01   8.0303333e-01
   2.7357357e+01   8.0403750e-01
   2.7397397e+01   8.0499583e-01
   2.7437437e+01   8.0597083e-01
   2.7477477e+01   8.0685833e-01
   2.7517518e+01   8.0767500e-01
   2.7557558e+01   8.0851667e-01
   2.7597598e+01   8.0935417e-01
   2.7637638e+01   8.1018750e-01
   2.7677678e+01   8.1113333e-01
   2.7717718e+01   8.1203333e-01
   2.7757758e+01   8.1291667e-01
   2.7797798e+01   8.1379583e-01
   2.7837838e+01   8.1460000e-01
   2.7877878e+01   8.1551250e-01
   2.7917918e+01   8.1631250e-01
   2.7957958e+01   8.1721250e-01
   2.7997998e+01   8.1789583e-01
   2.8038038e+01   8.1869167e-01
   2.8078078e+01   8.1946667e-01
   2.8118118e+01   8.2023750e-01
   2.8158158e+01   8.2101667e-01
   2.8198198e+01   8.2182083e-01
   2.8238238e+01   8.2265417e-01
   2.8278278e+01   8.2344167e-01
   2.8318318e+01   8.2423333e-01
   2.8358358e+01   8.2511250e-01
   2.8398398e+01   8.2590000e-01
   2.8438438e+01   8.2676250e-01
   2.8478478e+01   8.2756250e-01
   2.8518519e+01   8.2828333e-01
   2.8558559e+01   8.2909167e-01
   2.8598599e+01   8.3000000e-01
   2.8638639e+01   8.3076667e-01
   2.8678679e+01   8.3152083e-01
   2.8718719e+01   8.3235417e-01
   2.8758759e+01   8.3324583e-01
   2.8798799e+01   8.3416250e-01
   2.8838839e+01   8.3492083e-01
   2.8878879e+01   8.3570000e-01
   2.8918919e+01   8.3643750e-01
   2.8958959e+01   8.3724583e-01
   2.8998999e+01   8.3804167e-01
   2.9039039e+01   8.3884167e-01
   2.9079079e+01   8.3957083e-01
   2.9119119e+01   8.4034167e-01
   2.9159159e+01   8.4118333e-01
   2.9199199e+01   8.4187083e-01
   2.9239239e+01   8.4255833e-01
   2.9279279e+01   8.4322917e-01
   2.9319319e+01   8.4390417e-01
   2.9359359e+01   8.4454583e-01
   2.9399399e+01   8.4535000e-01
   2.9439439e+01   8.4605000e-01
   2.9479479e+01   8.4679167e-01
   2.9519520e+01   8.4739583e-01
   2.9559560e+01   8.4810417e-01
   2.9599600e+01   8.4883750e-01
   2.9639640e+01   8.4952083e-01
   2.9679680e+01   8.5023333e-01
   2.9719720e+01   8.5089167e-01
   2.9759760e+01   8.5146667e-01
   2.9799800e+01   8.5211667e-01
   2.9839840e+01   8.5277917e-01
   2.9879880e+01   8.5347917e-01
   2.9919920e+01   8.5416667e-01
   2.9959960e+01   8.5489167e-01
   3.0000000e+01   8.5552500e-01


==> tracking_scan_pattern_Nl_24_random.dat <==
  -1.0000000e+01   4.2083333e-03
  -9.9599600e+00   4.2208333e-03
  -9.9199199e+00   4.2500000e-03
  -9.8798799e+00   4.2666667e-03
  -9.8398398e+00   4.2791667e-03
  -9.7997998e+00   4.2875000e-03
  -9.7597598e+00   4.3041667e-03
  -9.7197197e+00   4.3250000e-03
  -9.6796797e+00   4.3375000e-03
  -9.6396396e+00   4.3541667e-03
  -9.5995996e+00   4.3750000e-03
  -9.5595596e+00   4.3791667e-03
  -9.5195195e+00   4.4041667e-03
  -9.4794795e+00   4.4250000e-03
  -9.4394394e+00   4.4416667e-03
  -9.3993994e+00   4.4583333e-03
  -9.3593594e+00   4.4625000e-03
  -9.3193193e+00   4.4750000e-03
  -9.2792793e+00   4.4875000e-03
  -9.2392392e+00   4.5208333e-03
  -9.1991992e+00   4.5416667e-03
  -9.1591592e+00   4.5666667e-03
  -9.1191191e+00   4.5958333e-03
  -9.0790791e+00   4.6125000e-03
  -9.0390390e+00   4.6291667e-03
  -8.9989990e+00   4.6541667e-03
  -8.9589590e+00   4.6666667e-03
  -8.9189189e+00   4.6916667e-03
  -8.8788789e+00   4.7166667e-03
  -8.8388388e+00   4.7333333e-03
  -8.7987988e+00   4.7333333e-03
  -8.7587588e+00   4.7541667e-03
  -8.7187187e+00   4.7583333e-03
  -8.6786787e+00   4.7666667e-03
  -8.6386386e+00   4.7833333e-03
  -8.5985986e+00   4.7958333e-03
  -8.5585586e+00   4.8041667e-03
  -8.5185185e+00   4.8125000e-03
  -8.4784785e+00   4.8416667e-03
  -8.4384384e+00   4.8625000e-03
  -8.3983984e+00   4.8916667e-03
  -8.3583584e+00   4.9000000e-03
  -8.3183183e+00   4.9083333e-03
  -8.2782783e+00   4.9166667e-03
  -8.2382382e+00   4.9458333e-03
  -8.1981982e+00   4.9541667e-03
  -8.1581582e+00   4.9750000e-03
  -8.1181181e+00   5.0000000e-03
  -8.0780781e+00   5.0083333e-03
  -8.0380380e+00   5.0083333e-03
  -7.9979980e+00   5.0250000e-03
  -7.9579580e+00   5.0416667e-03
  -7.9179179e+00   5.0583333e-03
  -7.8778779e+00   5.0666667e-03
  -7.8378378e+00   5.0875000e-03
  -7.7977978e+00   5.1000000e-03
  -7.7577578e+00   5.1250000e-03
  -7.7177177e+00   5.1541667e-03
  -7.6776777e+00   5.1791667e-03
  -7.6376376e+00   5.1875000e-03
  -7.5975976e+00   5.2291667e-03
  -7.5575576e+00   5.2291667e-03
  -7.5175175e+00   5.2625000e-03
  -7.4774775e+00   5.2791667e-03
  -7.4374374e+00   5.2875000e-03
  -7.3973974e+00   5.3125000e-03
  -7.3573574e+00   5.3291667e-03
  -7.3173173e+00   5.3541667e-03
  -7.2772773e+00   5.3750000e-03
  -7.2372372e+00   5.4000000e-03
  -7.1971972e+00   5.4208333e-03
  -7.1571572e+00   5.4291667e-03
  -7.1171171e+00   5.4458333e-03
  -7.0770771e+00   5.4708333e-03
  -7.0370370e+00   5.4875000e-03
  -6.9969970e+00   5.5083333e-03
  -6.9569570e+00   5.5375000e-03
  -6.9169169e+00   5.5708333e-03
  -6.8768769e+00   5.5875000e-03
  -6.8368368e+00   5.6000000e-03
  -6.7967968e+00   5.6041667e-03
  -6.7567568e+00   5.6291667e-03
  -6.7167167e+00   5.6458333e-03
  -6.6766767e+00   5.6625000e-03
  -6.6366366e+00   5.6875000e-03
  -6.5965966e+00   5.7000000e-03
  -6.5565566e+00   5.7166667e-03
  -6.5165165e+00   5.7375000e-03
  -6.4764765e+00   5.7708333e-03
  -6.4364364e+00   5.7916667e-03
  -6.3963964e+00   5.8083333e-03
  -6.3563564e+00   5.8375000e-03
  -6.3163163e+00   5.8500000e-03
  -6.2762763e+00   5.8708333e-03
  -6.2362362e+00   5.8875000e-03
  -6.1961962e+00   5.9000000e-03
  -6.1561562e+00   5.9291667e-03
  -6.1161161e+00   5.9416667e-03
  -6.0760761e+00   5.9583333e-03
  -6.0360360e+00   5.9666667e-03
  -5.9959960e+00   6.0083333e-03
  -5.9559560e+00   6.0125000e-03
  -5.9159159e+00   6.0250000e-03
  -5.8758759e+00   6.0500000e-03
  -5.8358358e+00   6.0750000e-03
  -5.7957958e+00   6.0875000e-03
  -5.7557558e+00   6.1166667e-03
  -5.7157157e+00   6.1291667e-03
  -5.6756757e+00   6.1458333e-03
  -5.6356356e+00   6.1500000e-03
  -5.5955956e+00   6.1958333e-03
  -5.5555556e+00   6.2083333e-03
  -5.5155155e+00   6.2333333e-03
  -5.4754755e+00   6.2458333e-03
  -5.4354354e+00   6.2666667e-03
  -5.3953954e+00   6.2916667e-03
  -5.3553554e+00   6.3083333e-03
  -5.3153153e+00   6.3291667e-03
  -5.2752753e+00   6.3541667e-03
  -5.2352352e+00   6.3791667e-03
  -5.1951952e+00   6.3916667e-03
  -5.1551552e+00   6.4125000e-03
  -5.1151151e+00   6.4333333e-03
  -5.0750751e+00   6.4666667e-03
  -5.0350350e+00   6.4916667e-03
  -4.9949950e+00   6.5250000e-03
  -4.9549550e+00   6.5583333e-03
  -4.9149149e+00   6.5750000e-03
  -4.8748749e+00   6.6166667e-03
  -4.8348348e+00   6.6500000e-03
  -4.7947948e+00   6.6916667e-03
  -4.7547548e+00   6.6958333e-03
  -4.7147147e+00   6.7250000e-03
  -4.6746747e+00   6.7708333e-03
  -4.6346346e+00   6.8041667e-03
  -4.5945946e+00   6.8500000e-03
  -4.5545546e+00   6.8708333e-03
  -4.5145145e+00   6.9083333e-03
  -4.4744745e+00   6.9416667e-03
  -4.4344344e+00   6.9708333e-03
  -4.3943944e+00   7.0125000e-03
  -4.3543544e+00   7.0375000e-03
  -4.3143143e+00   7.0833333e-03
  -4.2742743e+00   7.1166667e-03
  -4.2342342e+00   7.1375000e-03
  -4.1941942e+00   7.1708333e-03
  -4.1541542e+00   7.2125000e-03
  -4.1141141e+00   7.2375000e-03
  -4.0740741e+00   7.2541667e-03
  -4.0340340e+00   7.3041667e-03
  -3.9939940e+00   7.3208333e-03
  -3.9539540e+00   7.3416667e-03
  -3.9139139e+00   7.3708333e-03
  -3.8738739e+00   7.4125000e-03
  -3.8338338e+00   7.4416667e-03
  -3.7937938e+00   7.4666667e-03
  -3.7537538e+00   7.4875000e-03
  -3.7137137e+00   7.5083333e-03
  -3.6736737e+00   7.5416667e-03
  -3.6336336e+00   7.5666667e-03
  -3.5935936e+00   7.6041667e-03
  -3.5535536e+00   7.6208333e-03
  -3.5135135e+00   7.6458333e-03
  -3.4734735e+00   7.6625000e-03
  -3.4334334e+00   7.6875000e-03
  -3.3933934e+00   7.7208333e-03
  -3.3533534e+00   7.7458333e-03
  -3.3133133e+00   7.7666667e-03
  -3.2732733e+00   7.7916667e-03
  -3.2332332e+00   7.8250000e-03
  -3.1931932e+00   7.8333333e-03
  -3.1531532e+00   7.8875000e-03
  -3.1131131e+00   7.9125000e-03
  -3.0730731e+00   7.9250000e-03
  -3.0330330e+00   7.9583333e-03
  -2.9929930e+00   8.0208333e-03
  -2.9529530e+00   8.0458333e-03
  -2.9129129e+00   8.0791667e-03
  -2.8728729e+00   8.1166667e-03
  -2.8328328e+00   8.1500000e-03
  -2.7927928e+00   8.1708333e-03
  -2.7527528e+00   8.2041667e-03
  -2.7127127e+00   8.2375000e-03
  -2.6726727e+00   8.2583333e-03
  -2.6326326e+00   8.2916667e-03
  -2.5925926e+00   8.3083333e-03
  -2.5525526e+00   8.3583333e-03
  -2.5125125e+00   8.3916667e-03
  -2.4724725e+00   8.4125000e-03
  -2.4324324e+00   8.4291667e-03
  -2.3923924e+00   8.4541667e-03
  -2.3523524e+00   8.4791667e-03
  -2.3123123e+00   8.5000000e-03
  -2.2722723e+00   8.5375000e-03
  -2.2322322e+00   8.5791667e-03
  -2.1921922e+00   8.6083333e-03
  -2.1521522e+00   8.6291667e-03
  -2.1121121e+00   8.6583333e-03
  -2.0720721e+00   8.7083333e-03
  -2.0320320e+00   8.7458333e-03
  -1.9919920e+00   8.7833333e-03
  -1.9519520e+00   8.8166667e-03
  -1.9119119e+00   8.8416667e-03
  -1.8718719e+00   8.8666667e-03
  -1.8318318e+00   8.8958333e-03
  -1.7917918e+00   8.9208333e-03
  -1.7517518e+00   8.9416667e-03
  -1.7117117e+00   8.9583333e-03
  -1.6716717e+00   8.9958333e-03
  -1.6316316e+00   9.0083333e-03
  -1.5915916e+00   9.0375000e-03
  -1.5515516e+00   9.0708333e-03
  -1.5115115e+00   9.1208333e-03
  -1.4714715e+00   9.1458333e-03
  -1.4314314e+00   9.1750000e-03
  -1.3913914e+00   9.2041667e-03
  -1.3513514e+00   9.2166667e-03
  -1.3113113e+00   9.2375000e-03
  -1.2712713e+00   9.2666667e-03
  -1.2312312e+00   9.2958333e-03
  -1.1911912e+00   9.3083333e-03
  -1.1511512e+00   9.3208333e-03
  -1.1111111e+00   9.3458333e-03
  -1.0710711e+00   9.3791667e-03
  -1.0310310e+00   9.4083333e-03
  -9.9099099e-01   9.4291667e-03
  -9.5095095e-01   9.4416667e-03
  -9.1091091e-01   9.4625000e-03
  -8.7087087e-01   9.4833333e-03
  -8.3083083e-01   9.5083333e-03
  -7.9079079e-01   9.5291667e-03
  -7.5075075e-01   9.5500000e-03
  -7.1071071e-01   9.5833333e-03
  -6.7067067e-01   9.6125000e-03
  -6.3063063e-01   9.6458333e-03
  -5.9059059e-01   9.6750000e-03
  -5.5055055e-01   9.7083333e-03
  -5.1051051e-01   9.7583333e-03
  -4.7047047e-01   9.7750000e-03
  -4.3043043e-01   9.7958333e-03
  -3.9039039e-01   9.8166667e-03
  -3.5035035e-01   9.8291667e-03
  -3.1031031e-01   9.8708333e-03
  -2.7027027e-01   9.9000000e-03
  -2.3023023e-01   9.9291667e-03
  -1.9019019e-01   9.9375000e-03
  -1.5015015e-01   9.9750000e-03
  -1.1011011e-01   9.9916667e-03
  -7.0070070e-02   1.0025000e-02
  -3.0030030e-02   1.0054167e-02
   1.0010010e-02   1.0054167e-02
   5.0050050e-02   1.0091667e-02
   9.0090090e-02   1.0129167e-02
   1.3013013e-01   1.0166667e-02
   1.7017017e-01   1.0191667e-02
   2.1021021e-01   1.0216667e-02
   2.5025025e-01   1.0241667e-02
   2.9029029e-01   1.0270833e-02
   3.3033033e-01   1.0287500e-02
   3.7037037e-01   1.0325000e-02
   4.1041041e-01   1.0345833e-02
   4.5045045e-01   1.0391667e-02
   4.9049049e-01   1.0412500e-02
   5.3053053e-01   1.0437500e-02
   5.7057057e-01   1.0466667e-02
   6.1061061e-01   1.0479167e-02
   6.5065065e-01   1.0495833e-02
   6.9069069e-01   1.0533333e-02
   7.3073073e-01   1.0554167e-02
   7.7077077e-01   1.0591667e-02
   8.1081081e-01   1.0637500e-02
   8.5085085e-01   1.0662500e-02
   8.9089089e-01   1.0687500e-02
   9.3093093e-01   1.0716667e-02
   9.7097097e-01   1.0733333e-02
   1.0110110e+00   1.0758333e-02
   1.0510511e+00   1.0775000e-02
   1.0910911e+00   1.0800000e-02
   1.1311311e+00   1.0845833e-02
   1.1711712e+00   1.0858333e-02
   1.2112112e+00   1.0887500e-02
   1.2512513e+00   1.0929167e-02
   1.2912913e+00   1.0954167e-02
   1.3313313e+00   1.0979167e-02
   1.3713714e+00   1.0987500e-02
   1.4114114e+00   1.1033333e-02
   1.4514515e+00   1.1041667e-02
   1.4914915e+00   1.1062500e-02
   1.5315315e+00   1.1104167e-02
   1.5715716e+00   1.1137500e-02
   1.6116116e+00   1.1162500e-02
   1.6516517e+00   1.1166667e-02
   1.6916917e+00   1.1200000e-02
   1.7317317e+00   1.1220833e-02
   1.7717718e+00   1.1250000e-02
   1.8118118e+00   1.1275000e-02
   1.8518519e+00   1.1325000e-02
   1.8918919e+00   1.1358333e-02
   1.9319319e+00   1.1387500e-02
   1.9719720e+00   1.1404167e-02
   2.0120120e+00   1.1433333e-02
   2.0520521e+00   1.1462500e-02
   2.0920921e+00   1.1475000e-02
   2.1321321e+00   1.1495833e-02
   2.1721722e+00   1.1516667e-02
   2.2122122e+00   1.1541667e-02
   2.2522523e+00   1.1591667e-02
   2.2922923e+00   1.1629167e-02
   2.3323323e+00   1.1658333e-02
   2.3723724e+00   1.1695833e-02
   2.4124124e+00   1.1712500e-02
   2.4524525e+00   1.1741667e-02
   2.4924925e+00   1.1787500e-02
   2.5325325e+00   1.1816667e-02
   2.5725726e+00   1.1866667e-02
   2.6126126e+00   1.1908333e-02
   2.6526527e+00   1.1954167e-02
   2.6926927e+00   1.1983333e-02
   2.7327327e+00   1.2029167e-02
   2.7727728e+00   1.2075000e-02
   2.8128128e+00   1.2087500e-02
   2.8528529e+00   1.2120833e-02
   2.8928929e+00   1.2154167e-02
   2.9329329e+00   1.2212500e-02
   2.9729730e+00   1.2254167e-02
   3.0130130e+00   1.2291667e-02
   3.0530531e+00   1.2345833e-02
   3.0930931e+00   1.2412500e-02
   3.1331331e+00   1.2454167e-02
   3.1731732e+00   1.2500000e-02
   3.2132132e+00   1.2550000e-02
   3.2532533e+00   1.2616667e-02
   3.2932933e+00   1.2654167e-02
   3.3333333e+00   1.2741667e-02
   3.3733734e+00   1.2775000e-02
   3.4134134e+00   1.2841667e-02
   3.4534535e+00   1.2891667e-02
   3.4934935e+00   1.2929167e-02
   3.5335335e+00   1.3004167e-02
   3.5735736e+00   1.3037500e-02
   3.6136136e+00   1.3125000e-02
   3.6536537e+00   1.3200000e-02
   3.6936937e+00   1.3266667e-02
   3.7337337e+00   1.3341667e-02
   3.7737738e+00   1.3420833e-02
   3.8138138e+00   1.3487500e-02
   3.8538539e+00   1.3579167e-02
   3.8938939e+00   1.3670833e-02
   3.9339339e+00   1.3720833e-02
   3.9739740e+00   1.3783333e-02
   4.0140140e+00   1.3879167e-02
   4.0540541e+00   1.3954167e-02
   4.0940941e+00   1.4020833e-02
   4.1341341e+00   1.4141667e-02
   4.1741742e+00   1.4229167e-02
   4.2142142e+00   1.4333333e-02
   4.2542543e+00   1.4429167e-02
   4.2942943e+00   1.4537500e-02
   4.3343343e+00   1.4654167e-02
   4.3743744e+00   1.4745833e-02
   4.4144144e+00   1.4875000e-02
   4.4544545e+00   1.4995833e-02
   4.4944945e+00   1.5120833e-02
   4.5345345e+00   1.5216667e-02
   4.5745746e+00   1.5350000e-02
   4.6146146e+00   1.5458333e-02
   4.6546547e+00   1.5587500e-02
   4.6946947e+00   1.5700000e-02
   4.7347347e+00   1.5758333e-02
   4.7747748e+00   1.5854167e-02
   4.8148148e+00   1.5937500e-02
   4.8548549e+00   1.6025000e-02
   4.8948949e+00   1.6133333e-02
   4.9349349e+00   1.6204167e-02
   4.9749750e+00   1.6287500e-02
   5.0150150e+00   1.6425000e-02
   5.0550551e+00   1.6516667e-02
   5.0950951e+00   1.6591667e-02
   5.1351351e+00   1.6662500e-02
   5.1751752e+00   1.6758333e-02
   5.2152152e+00   1.6825000e-02
   5.2552553e+00   1.6904167e-02
   5.2952953e+00   1.7020833e-02
   5.3353353e+00   1.7116667e-02
   5.3753754e+00   1.7200000e-02
   5.4154154e+00   1.7300000e-02
   5.4554555e+00   1.7391667e-02
   5.4954955e+00   1.7470833e-02
   5.5355355e+00   1.7575000e-02
   5.5755756e+00   1.7691667e-02
   5.6156156e+00   1.7787500e-02
   5.6556557e+00   1.7883333e-02
   5.6956957e+00   1.7987500e-02
   5.7357357e+00   1.8058333e-02
   5.7757758e+00   1.8125000e-02
   5.8158158e+00   1.8195833e-02
   5.8558559e+00   1.8295833e-02
   5.8958959e+00   1.8370833e-02
   5.9359359e+00   1.8466667e-02
   5.9759760e+00   1.8558333e-02
   6.0160160e+00   1.8687500e-02
   6.0560561e+00   1.8775000e-02
   6.0960961e+00   1.8920833e-02
   6.1361361e+00   1.9037500e-02
   6.1761762e+00   1.9137500e-02
   6.2162162e+00   1.9245833e-02
   6.2562563e+00   1.9312500e-02
   6.2962963e+00   1.9400000e-02
   6.3363363e+00   1.9500000e-02
   6.3763764e+00   1.9612500e-02
   6.4164164e+00   1.9708333e-02
   6.4564565e+00   1.9816667e-02
   6.4964965e+00   1.9879167e-02
   6.5365365e+00   2.0016667e-02
   6.5765766e+00   2.0145833e-02
   6.6166166e+00   2.0275000e-02
   6.6566567e+00   2.0383333e-02
   6.6966967e+00   2.0537500e-02
   6.7367367e+00   2.0658333e-02
   6.7767768e+00   2.0779167e-02
   6.8168168e+00   2.0962500e-02
   6.8568569e+00   2.1170833e-02
   6.8968969e+00   2.1312500e-02
   6.9369369e+00   2.1479167e-02
   6.9769770e+00   2.1695833e-02
   7.0170170e+00   2.1825000e-02
   7.0570571e+00   2.1970833e-02
   7.0970971e+00   2.2129167e-02
   7.1371371e+00   2.2312500e-02
   7.1771772e+00   2.2508333e-02
   7.2172172e+00   2.2737500e-02
   7.2572573e+00   2.2929167e-02
   7.2972973e+00   2.3154167e-02
   7.3373373e+00   2.3370833e-02
   7.3773774e+00   2.3533333e-02
   7.4174174e+00   2.3720833e-02
   7.4574575e+00   2.3904167e-02
   7.4974975e+00   2.4108333e-02
   7.5375375e+00   2.4270833e-02
   7.5775776e+00   2.4491667e-02
   7.6176176e+00   2.4720833e-02
   7.6576577e+00   2.4975000e-02
   7.6976977e+00   2.5208333e-02
   7.7377377e+00   2.5437500e-02
   7.7777778e+00   2.5645833e-02
   7.8178178e+00   2.5850000e-02
   7.8578579e+00   2.6050000e-02
   7.8978979e+00   2.6237500e-02
   7.9379379e+00   2.6429167e-02
   7.9779780e+00   2.6708333e-02
   8.0180180e+00   2.6929167e-02
   8.0580581e+00   2.7162500e-02
   8.0980981e+00   2.7416667e-02
   8.1381381e+00   2.7683333e-02
   8.1781782e+00   2.7895833e-02
   8.2182182e+00   2.8087500e-02
   8.2582583e+00   2.8358333e-02
   8.2982983e+00   2.8600000e-02
   8.3383383e+00   2.8833333e-02
   8.3783784e+00   2.9120833e-02
   8.4184184e+00   2.9404167e-02
   8.4584585e+00   2.9745833e-02
   8.4984985e+00   3.0075000e-02
   8.5385385e+00   3.0379167e-02
   8.5785786e+00   3.0729167e-02
   8.6186186e+00   3.1004167e-02
   8.6586587e+00   3.1312500e-02
   8.6986987e+00   3.1583333e-02
   8.7387387e+00   3.1870833e-02
   8.7787788e+00   3.2187500e-02
   8.8188188e+00   3.2516667e-02
   8.8588589e+00   3.2858333e-02
   8.8988989e+00   3.3220833e-02
   8.9389389e+00   3.3533333e-02
   8.9789790e+00   3.3891667e-02
   9.0190190e+00   3.4225000e-02
   9.0590591e+00   3.4550000e-02
   9.0990991e+00   3.4837500e-02
   9.1391391e+00   3.5145833e-02
   9.1791792e+00   3.5454167e-02
   9.2192192e+00   3.5808333e-02
   9.2592593e+00   3.6158333e-02
   9.2992993e+00   3.6491667e-02
   9.3393393e+00   3.6862500e-02
   9.3793794e+00   3.7195833e-02
   9.4194194e+00   3.7525000e-02
   9.4594595e+00   3.7891667e-02
   9.4994995e+00   3.8183333e-02
   9.5395395e+00   3.8550000e-02
   9.5795796e+00   3.8925000e-02
   9.6196196e+00   3.9258333e-02
   9.6596597e+00   3.9587500e-02
   9.6996997e+00   3.9925000e-02
   9.7397397e+00   4.0250000e-02
   9.7797798e+00   4.0629167e-02
   9.8198198e+00   4.1000000e-02
   9.8598599e+00   4.1362500e-02
   9.8998999e+00   4.1675000e-02
   9.9399399e+00   4.1958333e-02
   9.9799800e+00   4.2312500e-02
   1.0020020e+01   4.2700000e-02
   1.0060060e+01   4.3070833e-02
   1.0100100e+01   4.3429167e-02
   1.0140140e+01   4.3791667e-02
   1.0180180e+01   4.4166667e-02
   1.0220220e+01   4.4566667e-02
   1.0260260e+01   4.5004167e-02
   1.0300300e+01   4.5345833e-02
   1.0340340e+01   4.5779167e-02
   1.0380380e+01   4.6250000e-02
   1.0420420e+01   4.6762500e-02
   1.0460460e+01   4.7241667e-02
   1.0500501e+01   4.7775000e-02
   1.0540541e+01   4.8304167e-02
   1.0580581e+01   4.8787500e-02
   1.0620621e+01   4.9358333e-02
   1.0660661e+01   4.9970833e-02
   1.0700701e+01   5.0650000e-02
   1.0740741e+01   5.1366667e-02
   1.0780781e+01   5.1900000e-02
   1.0820821e+01   5.2579167e-02
   1.0860861e+01   5.3245833e-02
   1.0900901e+01   5.3950000e-02
   1.0940941e+01   5.4612500e-02
   1.0980981e+01   5.5345833e-02
   1.1021021e+01   5.6075000e-02
   1.1061061e+01   5.6812500e-02
   1.1101101e+01   5.7508333e-02
   1.1141141e+01   5.8258333e-02
   1.1181181e+01   5.9066667e-02
   1.1221221e+01   5.9916667e-02
   1.1261261e+01   6.0750000e-02
   1.1301301e+01   6.1516667e-02
   1.1341341e+01   6.2420833e-02
   1.1381381e+01   6.3312500e-02
   1.1421421e+01   6.4141667e-02
   1.1461461e+01   6.5020833e-02
   1.1501502e+01   6.5845833e-02
   1.1541542e+01   6.6729167e-02
   1.1581582e+01   6.7712500e-02
   1.1621622e+01   6.8670833e-02
   1.1661662e+01   6.9545833e-02
   1.1701702e+01   7.0529167e-02
   1.1741742e+01   7.1400000e-02
   1.1781782e+01   7.2295833e-02
   1.1821822e+01   7.3166667e-02
   1.1861862e+01   7.4266667e-02
   1.1901902e+01   7.5520833e-02
   1.1941942e+01   7.6679167e-02
   1.1981982e+01   7.7841667e-02
   1.2022022e+01   7.8891667e-02
   1.2062062e+01   8.0045833e-02
   1.2102102e+01   8.1262500e-02
   1.2142142e+01   8.2550000e-02
   1.2182182e+01   8.3787500e-02
   1.2222222e+01   8.5008333e-02
   1.2262262e+01   8.6262500e-02
   1.2302302e+01   8.7437500e-02
   1.2342342e+01   8.8658333e-02
   1.2382382e+01   8.9841667e-02
   1.2422422e+01   9.1175000e-02
   1.2462462e+01   9.2466667e-02
   1.2502503e+01   9.3754167e-02
   1.2542543e+01   9.5208333e-02
   1.2582583e+01   9.6608333e-02
   1.2622623e+01   9.8016667e-02
   1.2662663e+01   9.9387500e-02
   1.2702703e+01   1.0085417e-01
   1.2742743e+01   1.0241667e-01
   1.2782783e+01   1.0386250e-01
   1.2822823e+01   1.0535417e-01
   1.2862863e+01   1.0695000e-01
   1.2902903e+01   1.0858333e-01
   1.2942943e+01   1.1017917e-01
   1.2982983e+01   1.1190833e-01
   1.3023023e+01   1.1361250e-01
   1.3063063e+01   1.1518333e-01
   1.3103103e+01   1.1672500e-01
   1.3143143e+01   1.1838333e-01
   1.3183183e+01   1.2012917e-01
   1.3223223e+01   1.2194583e-01
   1.3263263e+01   1.2358333e-01
   1.3303303e+01   1.2545000e-01
   1.3343343e+01   1.2723750e-01
   1.3383383e+01   1.2909167e-01
   1.3423423e+01   1.3094167e-01
   1.3463463e+01   1.3278333e-01
   1.3503504e+01   1.3475417e-01
   1.3543544e+01   1.3672083e-01
   1.3583584e+01   1.3867500e-01
   1.3623624e+01   1.4068750e-01
   1.3663664e+01   1.4268333e-01
   1.3703704e+01   1.4430417e-01
   1.3743744e+01   1.4632500e-01
   1.3783784e+01   1.4839583e-01
   1.3823824e+01   1.5048333e-01
   1.3863864e+01   1.5253333e-01
   1.3903904e+01   1.5457500e-01
   1.3943944e+01   1.5681250e-01
   1.3983984e+01   1.5892083e-01
   1.4024024e+01   1.6117083e-01
   1.4064064e+01   1.6357917e-01
   1.4104104e+01   1.6595000e-01
   1.4144144e+01   1.6836250e-01
   1.4184184e+01   1.7092917e-01
   1.4224224e+01   1.7332917e-01
   1.4264264e+01   1.7587083e-01
   1.4304304e+01   1.7834167e-01
   1.4344344e+01   1.8095417e-01
   1.4384384e+01   1.8338333e-01
   1.4424424e+01   1.8605000e-01
   1.4464464e+01   1.8854583e-01
   1.4504505e+01   1.9109583e-01
   1.4544545e+01   1.9407500e-01
   1.4584585e+01   1.9699167e-01
   1.4624625e+01   2.0002083e-01
   1.4664665e+01   2.0293333e-01
   1.4704705e+01   2.0613750e-01
   1.4744745e+01   2.0918333e-01
   1.4784785e+01   2.1221250e-01
   1.4824825e+01   2.1542083e-01
   1.4864865e+01   2.1899583e-01
   1.4904905e+01   2.2273333e-01
   1.4944945e+01   2.2659167e-01
   1.4984985e+01   2.3015417e-01
   1.5025025e+01   2.3355833e-01
   1.5065065e+01   2.3720833e-01
   1.5105105e+01   2.4070833e-01
   1.5145145e+01   2.4410417e-01
   1.5185185e+01   2.4788333e-01
   1.5225225e+01   2.5158333e-01
   1.5265265e+01   2.5505417e-01
   1.5305305e+01   2.5862083e-01
   1.5345345e+01   2.6219583e-01
   1.5385385e+01   2.6555417e-01
   1.5425425e+01   2.6878333e-01
   1.5465465e+01   2.7219167e-01
   1.5505506e+01   2.7568750e-01
   1.5545546e+01   2.7907083e-01
   1.5585586e+01   2.8247917e-01
   1.5625626e+01   2.8580833e-01
   1.5665666e+01   2.8908333e-01
   1.5705706e+01   2.9231250e-01
   1.5745746e+01   2.9574167e-01
   1.5785786e+01   2.9900417e-01
   1.5825826e+01   3.0228750e-01
   1.5865866e+01   3.0542500e-01
   1.5905906e+01   3.0868750e-01
   1.5945946e+01   3.1167917e-01
   1.5985986e+01   3.1493750e-01
   1.6026026e+01   3.1801667e-01
   1.6066066e+01   3.2155833e-01
   1.6106106e+01   3.2466250e-01
   1.6146146e+01   3.2781250e-01
   1.6186186e+01   3.3093750e-01
   1.6226226e+01   3.3401250e-01
   1.6266266e+01   3.3715000e-01
   1.6306306e+01   3.4020000e-01
   1.6346346e+01   3.4340000e-01
   1.6386386e+01   3.4646667e-01
   1.6426426e+01   3.4974167e-01
   1.6466466e+01   3.5301250e-01
   1.6506507e+01   3.5615417e-01
   1.6546547e+01   3.5917917e-01
   1.6586587e+01   3.6228750e-01
   1.6626627e+01   3.6530000e-01
   1.6666667e+01   3.6831667e-01
   1.6706707e+01   3.7112083e-01
   1.6746747e+01   3.7403750e-01
   1.6786787e+01   3.7695833e-01
   1.6826827e+01   3.8019167e-01
   1.6866867e+01   3.8325417e-01
   1.6906907e+01   3.8607917e-01
   1.6946947e+01   3.8872083e-01
   1.6986987e+01   3.9159167e-01
   1.7027027e+01   3.9427083e-01
   1.7067067e+01   3.9715000e-01
   1.7107107e+01   3.9999167e-01
   1.7147147e+01   4.0292500e-01
   1.7187187e+01   4.0587083e-01
   1.7227227e+01   4.0853750e-01
   1.7267267e+01   4.1111667e-01
   1.7307307e+01   4.1383750e-01
   1.7347347e+01   4.1673333e-01
   1.7387387e+01   4.1942500e-01
   1.7427427e+01   4.2237917e-01
   1.7467467e+01   4.2518333e-01
   1.7507508e+01   4.2788333e-01
   1.7547548e+01   4.3060417e-01
   1.7587588e+01   4.3332083e-01
   1.7627628e+01   4.3608750e-01
   1.7667668e+01   4.3880417e-01
   1.7707708e+01   4.4168333e-01
   1.7747748e+01   4.4458750e-01
   1.7787788e+01   4.4731250e-01
   1.7827828e+01   4.4986667e-01
   1.7867868e+01   4.5260000e-01
   1.7907908e+01   4.5516250e-01
   1.7947948e+01   4.5761667e-01
   1.7987988e+01   4.6020000e-01
   1.8028028e+01   4.6282917e-01
   1.8068068e+01   4.6529167e-01
   1.8108108e+01   4.6791667e-01
   1.8148148e+01   4.7055000e-01
   1.8188188e+01   4.7332917e-01
   1.8228228e+01   4.7595833e-01
   1.8268268e+01   4.7842500e-01
   1.8308308e+01   4.8069167e-01
   1.8348348e+01   4.8324583e-01
   1.8388388e+01   4.8547500e-01
   1.8428428e+01   4.8802500e-01
   1.8468468e+01   4.9031250e-01
   1.8508509e+01   4.9263750e-01
   1.8548549e+01   4.9512500e-01
   1.8588589e+01   4.9748750e-01
   1.8628629e+01   4.9994167e-01
   1.8668669e+01   5.0235000e-01
   1.8708709e+01   5.0484167e-01
   1.8748749e+01   5.0716667e-01
   1.8788789e+01   5.0940833e-01
   1.8828829e+01   5.1185833e-01
   1.8868869e+01   5.1426667e-01
   1.8908909e+01   5.1646250e-01
   1.8948949e+01   5.1872083e-01
   1.8988989e+01   5.2117500e-01
   1.9029029e+01   5.2340000e-01
   1.9069069e+01   5.2575833e-01
   1.9109109e+01   5.2827083e-01
   1.9149149e+01   5.3055833e-01
   1.9189189e+01   5.3291667e-01
   1.9229229e+01   5.3497500e-01
   1.9269269e+01   5.3713333e-01
   1.9309309e+01   5.3951250e-01
   1.9349349e+01   5.4170417e-01
   1.9389389e+01   5.4399583e-01
   1.9429429e+01   5.4615417e-01
   1.9469469e+01   5.4833750e-01
   1.9509510e+01   5.5065000e-01
   1.9549550e+01   5.5260000e-01
   1.9589590e+01   5.5476667e-01
   1.9629630e+01   5.5706667e-01
   1.9669670e+01   5.5895000e-01
   1.9709710e+01   5.6092500e-01
   1.9749750e+01   5.6297500e-01
   1.9789790e+01   5.6508750e-01
   1.9829830e+01   5.6717500e-01
   1.9869870e+01   5.6905833e-01
   1.9909910e+01   5.7109167e-01
   1.9949950e+01   5.7323333e-01
   1.9989990e+01   5.7517083e-01
   2.0030030e+01   5.7697917e-01
   2.0070070e+01   5.7900833e-01
   2.0110110e+01   5.8092917e-01
   2.0150150e+01   5.8293750e-01
   2.0190190e+01   5.8487500e-01
   2.0230230e+01   5.8672083e-01
   2.0270270e+01   5.8870833e-01
   2.0310310e+01   5.9042917e-01
   2.0350350e+01   5.9253750e-01
   2.0390390e+01   5.9456667e-01
   2.0430430e+01   5.9639167e-01
   2.0470470e+01   5.9830000e-01
   2.0510511e+01   6.0017917e-01
   2.0550551e+01   6.0207500e-01
   2.0590591e+01   6.0395417e-01
   2.0630631e+01   6.0588333e-01
   2.0670671e+01   6.0770833e-01
   2.0710711e+01   6.0948750e-01
   2.0750751e+01   6.1125417e-01
   2.0790791e+01   6.1308750e-01
   2.0830831e+01   6.1489167e-01
   2.0870871e+01   6.1662500e-01
   2.0910911e+01   6.1820833e-01
   2.0950951e+01   6.1995000e-01
   2.0990991e+01   6.2149583e-01
   2.1031031e+01   6.2329167e-01
   2.1071071e+01   6.2497917e-01
   2.1111111e+01   6.2676667e-01
   2.1151151e+01   6.2840417e-01
   2.1191191e+01   6.3007917e-01
   2.1231231e+01   6.3160833e-01
   2.1271271e+01   6.3300833e-01
   2.1311311e+01   6.3485000e-01
   2.1351351e+01   6.3651667e-01
   2.1391391e+01   6.3824167e-01
   2.1431431e+01   6.3992917e-01
   2.1471471e+01   6.4135833e-01
   2.1511512e+01   6.4291667e-01
   2.1551552e+01   6.4456667e-01
   2.1591592e+01   6.4620417e-01
   2.1631632e+01   6.4778750e-01
   2.1671672e+01   6.4951250e-01
   2.1711712e+01   6.5105000e-01
   2.1751752e+01   6.5263333e-01
   2.1791792e+01   6.5422083e-01
   2.1831832e+01   6.5568333e-01
   2.1871872e+01   6.5724583e-01
   2.1911912e+01   6.5880833e-01
   2.1951952e+01   6.6045833e-01
   2.1991992e+01   6.6205417e-01
   2.2032032e+01   6.6361667e-01
   2.2072072e+01   6.6519167e-01
   2.2112112e+01   6.6677500e-01
   2.2152152e+01   6.6844583e-01
   2.2192192e+01   6.6995417e-01
   2.2232232e+01   6.7149583e-01
   2.2272272e+01   6.7289167e-01
   2.2312312e+01   6.7437083e-01
   2.2352352e+01   6.7568333e-01
   2.2392392e+01   6.7715417e-01
   2.2432432e+01   6.7871667e-01
   2.2472472e+01   6.8032083e-01
   2.2512513e+01   6.8168750e-01
   2.2552553e+01   6.8325417e-01
   2.2592593e+01   6.8481250e-01
   2.2632633e+01   6.8621250e-01
   2.2672673e+01   6.8760000e-01
   2.2712713e+01   6.8889583e-01
   2.2752753e+01   6.9031667e-01
   2.2792793e+01   6.9171250e-01
   2.2832833e+01   6.9316250e-01
   2.2872873e+01   6.9464167e-01
   2.2912913e+01   6.9600417e-01
   2.2952953e+01   6.9742917e-01
   2.2992993e+01   6.9872500e-01
   2.3033033e+01   7.0004167e-01
   2.3073073e+01   7.0134583e-01
   2.3113113e+01   7.0265000e-01
   2.3153153e+01   7.0401250e-01
   2.3193193e+01   7.0527917e-01
   2.3233233e+01   7.0662917e-01
   2.3273273e+01   7.0802500e-01
   2.3313313e+01   7.0921250e-01
   2.3353353e+01   7.1050417e-01
   2.3393393e+01   7.1184167e-01
   2.3433433e+01   7.1308333e-01
   2.3473473e+01   7.1440000e-01
   2.3513514e+01   7.1570833e-01
   2.3553554e+01   7.1715000e-01
   2.3593594e+01   7.1842500e-01
   2.3633634e+01   7.1976667e-01
   2.3673674e+01   7.2127083e-01
   2.3713714e+01   7.2270417e-01
   2.3753754e+01   7.2396250e-01
   2.3793794e+01   7.2525000e-01
   2.3833834e+01   7.2654167e-01
   2.3873874e+01   7.2778750e-01
   2.3913914e+01   7.2911667e-01
   2.3953954e+01   7.3037083e-01
   2.3993994e+01   7.3170000e-01
   2.4034034e+01   7.3295833e-01
   2.4074074e+01   7.3425000e-01
   2.4114114e+01   7.3551250e-01
   2.4154154e+01   7.3666667e-01
   2.4194194e+01   7.3784167e-01
   2.4234234e+01   7.3906250e-01
   2.4274274e+01   7.4020833e-01
   2.4314314e+01   7.4143750e-01
   2.4354354e+01   7.4263333e-01
   2.4394394e+01   7.4372083e-01
   2.4434434e+01   7.4496667e-01
   2.4474474e+01   7.4619583e-01
   2.4514515e+01   7.4741667e-01
   2.4554555e+01   7.4872083e-01
   2.4594595e+01   7.4989583e-01
   2.4634635e+01   7.5114167e-01
   2.4674675e+01   7.5220833e-01
   2.4714715e+01   7.5329167e-01
   2.4754755e+01   7.5438333e-01
   2.4794795e+01   7.5533750e-01
   2.4834835e+01   7.5644167e-01
   2.4874875e+01   7.5753750e-01
   2.4914915e+01   7.5870833e-01
   2.4954955e+01   7.5985833e-01
   2.4994995e+01   7.6098333e-01
   2.5035035e+01   7.6198750e-01
   2.5075075e+01   7.6310000e-01
   2.5115115e+01   7.6431250e-01
   2.5155155e+01   7.6530833e-01
   2.5195195e+01   7.6630000e-01
   2.5235235e+01   7.6740833e-01
   2.5275275e+01   7.6845833e-01
   2.5315315e+01   7.6950000e-01
   2.5355355e+01   7.7048333e-01
   2.5395395e+01   7.7159583e-01
   2.5435435e+01   7.7262917e-01
   2.5475475e+01   7.7360417e-01
   2.5515516e+01   7.7461250e-01
   2.5555556e+01   7.7567500e-01
   2.5595596e+01   7.7679167e-01
   2.5635636e+01   7.7784583e-01
   2.5675676e+01   7.7882917e-01
   2.5715716e+01   7.7992917e-01
   2.5755756e+01   7.8090833e-01
   2.5795796e+01   7.8194167e-01
   2.5835836e+01   7.8294583e-01
   2.5875876e+01   7.8409167e-01
   2.5915916e+01   7.8511667e-01
   2.5955956e+01   7.8619167e-01
   2.5995996e+01   7.8713750e-01
   2.6036036e+01   7.8817917e-01
   2.6076076e+01   7.8910000e-01
   2.6116116e+01   7.9001250e-01
   2.6156156e+01   7.9094583e-01
   2.6196196e+01   7.9185833e-01
   2.6236236e+01   7.9274583e-01
   2.6276276e+01   7.9365417e-01
   2.6316316e+01   7.9452500e-01
   2.6356356e+01   7.9544167e-01
   2.6396396e+01   7.9631250e-01
   2.6436436e+01   7.9727500e-01
   2.6476476e+01   7.9826667e-01
   2.6516517e+01   7.9927917e-01
   2.6556557e+01   8.0012917e-01
   2.6596597e+01   8.0108750e-01
   2.6636637e+01   8.0199167e-01
   2.6676677e+01   8.0297083e-01
   2.6716717e+01   8.0388333e-01
   2.6756757e+01   8.0473333e-01
   2.6796797e+01   8.0559167e-01
   2.6836837e+01   8.0655000e-01
   2.6876877e+01   8.0755000e-01
   2.6916917e+01   8.0854167e-01
   2.6956957e+01   8.0944583e-01
   2.6996997e+01   8.1030833e-01
   2.7037037e+01   8.1121250e-01
   2.7077077e+01   8.1211667e-01
   2.7117117e+01   8.1290000e-01
   2.7157157e+01   8.1373750e-01
   2.7197197e+01   8.1460417e-01
   2.7237237e+01   8.1557917e-01
   2.7277277e+01   8.1656667e-01
   2.7317317e+01   8.1736250e-01
   2.7357357e+01   8.1830833e-01
   2.7397397e+01   8.1918750e-01
   2.7437437e+01   8.2001667e-01
   2.7477477e+01   8.2081667e-01
   2.7517518e+01   8.2152500e-01
   2.7557558e+01   8.2227083e-01
   2.7597598e+01   8.2306250e-01
   2.7637638e+01   8.2387500e-01
   2.7677678e+01   8.2468333e-01
   2.7717718e+01   8.2552083e-01
   2.7757758e+01   8.2639583e-01
   2.7797798e+01   8.2719167e-01
   2.7837838e+01   8.2791250e-01
   2.7877878e+01   8.2876250e-01
   2.7917918e+01   8.2949167e-01
   2.7957958e+01   8.3027917e-01
   2.7997998e+01   8.3093750e-01
   2.8038038e+01   8.3169167e-01
   2.8078078e+01   8.3237500e-01
   2.8118118e+01   8.3314583e-01
   2.8158158e+01   8.3392500e-01
   2.8198198e+01   8.3470417e-01
   2.8238238e+01   8.3545417e-01
   2.8278278e+01   8.3614583e-01
   2.8318318e+01   8.3701667e-01
   2.8358358e+01   8.3777083e-01
   2.8398398e+01   8.3845833e-01
   2.8438438e+01   8.3923750e-01
   2.8478478e+01   8.3994167e-01
   2.8518519e+01   8.4060417e-01
   2.8558559e+01   8.4139167e-01
   2.8598599e+01   8.4225000e-01
   2.8638639e+01   8.4294583e-01
   2.8678679e+01   8.4368333e-01
   2.8718719e+01   8.4439583e-01
   2.8758759e+01   8.4521667e-01
   2.8798799e+01   8.4602917e-01
   2.8838839e+01   8.4677500e-01
   2.8878879e+01   8.4750417e-01
   2.8918919e+01   8.4814167e-01
   2.8958959e+01   8.4890833e-01
   2.8998999e+01   8.4960000e-01
   2.9039039e+01   8.5032500e-01
   2.9079079e+01   8.5100000e-01
   2.9119119e+01   8.5167083e-01
   2.9159159e+01   8.5241667e-01
   2.9199199e+01   8.5308333e-01
   2.9239239e+01   8.5369583e-01
   2.9279279e+01   8.5432083e-01
   2.9319319e+01   8.5487500e-01
   2.9359359e+01   8.5544167e-01
   2.9399399e+01   8.5617500e-01
   2.9439439e+01   8.5680000e-01
   2.9479479e+01   8.5750000e-01
   2.9519520e+01   8.5812083e-01
   2.9559560e+01   8.5876667e-01
   2.9599600e+01   8.5941667e-01
   2.9639640e+01   8.6001250e-01
   2.9679680e+01   8.6070417e-01
   2.9719720e+01   8.6131250e-01
   2.9759760e+01   8.6186250e-01
   2.9799800e+01   8.6241667e-01
   2.9839840e+01   8.6301250e-01
   2.9879880e+01   8.6371250e-01
   2.9919920e+01   8.6435417e-01
   2.9959960e+01   8.6497917e-01
   3.0000000e+01   8.6555833e-01


==> tracking_scan_pattern_Nl_24_seq.dat <==
  -1.0000000e+01   0.0000000e+00
  -9.9599600e+00   0.0000000e+00
  -9.9199199e+00   0.0000000e+00
  -9.8798799e+00   0.0000000e+00
  -9.8398398e+00   0.0000000e+00
  -9.7997998e+00   0.0000000e+00
  -9.7597598e+00   0.0000000e+00
  -9.7197197e+00   0.0000000e+00
  -9.6796797e+00   0.0000000e+00
  -9.6396396e+00   0.0000000e+00
  -9.5995996e+00   0.0000000e+00
  -9.5595596e+00   0.0000000e+00
  -9.5195195e+00   0.0000000e+00
  -9.4794795e+00   0.0000000e+00
  -9.4394394e+00   0.0000000e+00
  -9.3993994e+00   0.0000000e+00
  -9.3593594e+00   0.0000000e+00
  -9.3193193e+00   0.0000000e+00
  -9.2792793e+00   0.0000000e+00
  -9.2392392e+00   0.0000000e+00
  -9.1991992e+00   0.0000000e+00
  -9.1591592e+00   0.0000000e+00
  -9.1191191e+00   0.0000000e+00
  -9.0790791e+00   0.0000000e+00
  -9.0390390e+00   0.0000000e+00
  -8.9989990e+00   0.0000000e+00
  -8.9589590e+00   0.0000000e+00
  -8.9189189e+00   0.0000000e+00
  -8.8788789e+00   0.0000000e+00
  -8.8388388e+00   0.0000000e+00
  -8.7987988e+00   0.0000000e+00
  -8.7587588e+00   0.0000000e+00
  -8.7187187e+00   0.0000000e+00
  -8.6786787e+00   0.0000000e+00
  -8.6386386e+00   0.0000000e+00
  -8.5985986e+00   0.0000000e+00
  -8.5585586e+00   0.0000000e+00
  -8.5185185e+00   0.0000000e+00
  -8.4784785e+00   0.0000000e+00
  -8.4384384e+00   0.0000000e+00
  -8.3983984e+00   0.0000000e+00
  -8.3583584e+00   0.0000000e+00
  -8.3183183e+00   0.0000000e+00
  -8.2782783e+00   0.0000000e+00
  -8.2382382e+00   0.0000000e+00
  -8.1981982e+00   0.0000000e+00
  -8.1581582e+00   0.0000000e+00
  -8.1181181e+00   0.0000000e+00
  -8.0780781e+00   0.0000000e+00
  -8.0380380e+00   0.0000000e+00
  -7.9979980e+00   0.0000000e+00
  -7.9579580e+00   0.0000000e+00
  -7.9179179e+00   0.0000000e+00
  -7.8778779e+00   0.0000000e+00
  -7.8378378e+00   0.0000000e+00
  -7.7977978e+00   0.0000000e+00
  -7.7577578e+00   0.0000000e+00
  -7.7177177e+00   0.0000000e+00
  -7.6776777e+00   0.0000000e+00
  -7.6376376e+00   0.0000000e+00
  -7.5975976e+00   0.0000000e+00
  -7.5575576e+00   0.0000000e+00
  -7.5175175e+00   0.0000000e+00
  -7.4774775e+00   0.0000000e+00
  -7.4374374e+00   0.0000000e+00
  -7.3973974e+00   0.0000000e+00
  -7.3573574e+00   0.0000000e+00
  -7.3173173e+00   0.0000000e+00
  -7.2772773e+00   0.0000000e+00
  -7.2372372e+00   0.0000000e+00
  -7.1971972e+00   0.0000000e+00
  -7.1571572e+00   0.0000000e+00
  -7.1171171e+00   0.0000000e+00
  -7.0770771e+00   0.0000000e+00
  -7.0370370e+00   0.0000000e+00
  -6.9969970e+00   0.0000000e+00
  -6.9569570e+00   0.0000000e+00
  -6.9169169e+00   0.0000000e+00
  -6.8768769e+00   0.0000000e+00
  -6.8368368e+00   0.0000000e+00
  -6.7967968e+00   0.0000000e+00
  -6.7567568e+00   0.0000000e+00
  -6.7167167e+00   0.0000000e+00
  -6.6766767e+00   0.0000000e+00
  -6.6366366e+00   0.0000000e+00
  -6.5965966e+00   0.0000000e+00
  -6.5565566e+00   0.0000000e+00
  -6.5165165e+00   0.0000000e+00
  -6.4764765e+00   0.0000000e+00
  -6.4364364e+00   0.0000000e+00
  -6.3963964e+00   0.0000000e+00
  -6.3563564e+00   0.0000000e+00
  -6.3163163e+00   0.0000000e+00
  -6.2762763e+00   0.0000000e+00
  -6.2362362e+00   0.0000000e+00
  -6.1961962e+00   0.0000000e+00
  -6.1561562e+00   0.0000000e+00
  -6.1161161e+00   0.0000000e+00
  -6.0760761e+00   0.0000000e+00
  -6.0360360e+00   0.0000000e+00
  -5.9959960e+00   0.0000000e+00
  -5.9559560e+00   0.0000000e+00
  -5.9159159e+00   0.0000000e+00
  -5.8758759e+00   0.0000000e+00
  -5.8358358e+00   0.0000000e+00
  -5.7957958e+00   0.0000000e+00
  -5.7557558e+00   0.0000000e+00
  -5.7157157e+00   0.0000000e+00
  -5.6756757e+00   0.0000000e+00
  -5.6356356e+00   0.0000000e+00
  -5.5955956e+00   0.0000000e+00
  -5.5555556e+00   0.0000000e+00
  -5.5155155e+00   0.0000000e+00
  -5.4754755e+00   0.0000000e+00
  -5.4354354e+00   0.0000000e+00
  -5.3953954e+00   0.0000000e+00
  -5.3553554e+00   0.0000000e+00
  -5.3153153e+00   0.0000000e+00
  -5.2752753e+00   0.0000000e+00
  -5.2352352e+00   0.0000000e+00
  -5.1951952e+00   0.0000000e+00
  -5.1551552e+00   0.0000000e+00
  -5.1151151e+00   0.0000000e+00
  -5.0750751e+00   0.0000000e+00
  -5.0350350e+00   0.0000000e+00
  -4.9949950e+00   0.0000000e+00
  -4.9549550e+00   0.0000000e+00
  -4.9149149e+00   0.0000000e+00
  -4.8748749e+00   0.0000000e+00
  -4.8348348e+00   0.0000000e+00
  -4.7947948e+00   0.0000000e+00
  -4.7547548e+00   0.0000000e+00
  -4.7147147e+00   0.0000000e+00
  -4.6746747e+00   0.0000000e+00
  -4.6346346e+00   0.0000000e+00
  -4.5945946e+00   0.0000000e+00
  -4.5545546e+00   0.0000000e+00
  -4.5145145e+00   0.0000000e+00
  -4.4744745e+00   0.0000000e+00
  -4.4344344e+00   4.1666667e-06
  -4.3943944e+00   4.1666667e-06
  -4.3543544e+00   4.1666667e-06
  -4.3143143e+00   4.1666667e-06
  -4.2742743e+00   4.1666667e-06
  -4.2342342e+00   4.1666667e-06
  -4.1941942e+00   4.1666667e-06
  -4.1541542e+00   4.1666667e-06
  -4.1141141e+00   4.1666667e-06
  -4.0740741e+00   4.1666667e-06
  -4.0340340e+00   4.1666667e-06
  -3.9939940e+00   4.1666667e-06
  -3.9539540e+00   4.1666667e-06
  -3.9139139e+00   4.1666667e-06
  -3.8738739e+00   4.1666667e-06
  -3.8338338e+00   4.1666667e-06
  -3.7937938e+00   4.1666667e-06
  -3.7537538e+00   4.1666667e-06
  -3.7137137e+00   4.1666667e-06
  -3.6736737e+00   4.1666667e-06
  -3.6336336e+00   4.1666667e-06
  -3.5935936e+00   4.1666667e-06
  -3.5535536e+00   4.1666667e-06
  -3.5135135e+00   4.1666667e-06
  -3.4734735e+00   4.1666667e-06
  -3.4334334e+00   4.1666667e-06
  -3.3933934e+00   4.1666667e-06
  -3.3533534e+00   4.1666667e-06
  -3.3133133e+00   8.3333333e-06
  -3.2732733e+00   8.3333333e-06
  -3.2332332e+00   8.3333333e-06
  -3.1931932e+00   8.3333333e-06
  -3.1531532e+00   8.3333333e-06
  -3.1131131e+00   8.3333333e-06
  -3.0730731e+00   8.3333333e-06
  -3.0330330e+00   8.3333333e-06
  -2.9929930e+00   8.3333333e-06
  -2.9529530e+00   8.3333333e-06
  -2.9129129e+00   8.3333333e-06
  -2.8728729e+00   8.3333333e-06
  -2.8328328e+00   8.3333333e-06
  -2.7927928e+00   8.3333333e-06
  -2.7527528e+00   8.3333333e-06
  -2.7127127e+00   8.3333333e-06
  -2.6726727e+00   8.3333333e-06
  -2.6326326e+00   8.3333333e-06
  -2.5925926e+00   8.3333333e-06
  -2.5525526e+00   8.3333333e-06
  -2.5125125e+00   1.2500000e-05
  -2.4724725e+00   1.2500000e-05
  -2.4324324e+00   1.2500000e-05
  -2.3923924e+00   1.2500000e-05
  -2.3523524e+00   1.2500000e-05
  -2.3123123e+00   1.2500000e-05
  -2.2722723e+00   1.2500000e-05
  -2.2322322e+00   1.2500000e-05
  -2.1921922e+00   1.2500000e-05
  -2.1521522e+00   1.2500000e-05
  -2.1121121e+00   1.2500000e-05
  -2.0720721e+00   1.2500000e-05
  -2.0320320e+00   1.2500000e-05
  -1.9919920e+00   1.2500000e-05
  -1.9519520e+00   1.2500000e-05
  -1.9119119e+00   1.2500000e-05
  -1.8718719e+00   1.2500000e-05
  -1.8318318e+00   1.2500000e-05
  -1.7917918e+00   1.2500000e-05
  -1.7517518e+00   1.2500000e-05
  -1.7117117e+00   1.2500000e-05
  -1.6716717e+00   1.2500000e-05
  -1.6316316e+00   1.2500000e-05
  -1.5915916e+00   1.6666667e-05
  -1.5515516e+00   1.6666667e-05
  -1.5115115e+00   1.6666667e-05
  -1.4714715e+00   1.6666667e-05
  -1.4314314e+00   1.6666667e-05
  -1.3913914e+00   1.6666667e-05
  -1.3513514e+00   1.6666667e-05
  -1.3113113e+00   1.6666667e-05
  -1.2712713e+00   1.6666667e-05
  -1.2312312e+00   1.6666667e-05
  -1.1911912e+00   1.6666667e-05
  -1.1511512e+00   1.6666667e-05
  -1.1111111e+00   1.6666667e-05
  -1.0710711e+00   1.6666667e-05
  -1.0310310e+00   1.6666667e-05
  -9.9099099e-01   1.6666667e-05
  -9.5095095e-01   1.6666667e-05
  -9.1091091e-01   1.6666667e-05
  -8.7087087e-01   1.6666667e-05
  -8.3083083e-01   1.6666667e-05
  -7.9079079e-01   1.6666667e-05
  -7.5075075e-01   1.6666667e-05
  -7.1071071e-01   1.6666667e-05
  -6.7067067e-01   1.6666667e-05
  -6.3063063e-01   1.6666667e-05
  -5.9059059e-01   1.6666667e-05
  -5.5055055e-01   1.6666667e-05
  -5.1051051e-01   1.6666667e-05
  -4.7047047e-01   1.6666667e-05
  -4.3043043e-01   1.6666667e-05
  -3.9039039e-01   1.6666667e-05
  -3.5035035e-01   1.6666667e-05
  -3.1031031e-01   1.6666667e-05
  -2.7027027e-01   1.6666667e-05
  -2.3023023e-01   1.6666667e-05
  -1.9019019e-01   1.6666667e-05
  -1.5015015e-01   1.6666667e-05
  -1.1011011e-01   1.6666667e-05
  -7.0070070e-02   1.6666667e-05
  -3.0030030e-02   1.6666667e-05
   1.0010010e-02   1.6666667e-05
   5.0050050e-02   1.6666667e-05
   9.0090090e-02   1.6666667e-05
   1.3013013e-01   1.6666667e-05
   1.7017017e-01   1.6666667e-05
   2.1021021e-01   1.6666667e-05
   2.5025025e-01   1.6666667e-05
   2.9029029e-01   1.6666667e-05
   3.3033033e-01   1.6666667e-05
   3.7037037e-01   1.6666667e-05
   4.1041041e-01   2.0833333e-05
   4.5045045e-01   2.0833333e-05
   4.9049049e-01   2.0833333e-05
   5.3053053e-01   2.0833333e-05
   5.7057057e-01   2.0833333e-05
   6.1061061e-01   2.0833333e-05
   6.5065065e-01   2.0833333e-05
   6.9069069e-01   2.0833333e-05
   7.3073073e-01   2.0833333e-05
   7.7077077e-01   2.0833333e-05
   8.1081081e-01   2.0833333e-05
   8.5085085e-01   2.0833333e-05
   8.9089089e-01   2.0833333e-05
   9.3093093e-01   2.0833333e-05
   9.7097097e-01   2.0833333e-05
   1.0110110e+00   2.5000000e-05
   1.0510511e+00   2.5000000e-05
   1.0910911e+00   2.5000000e-05
   1.1311311e+00   2.5000000e-05
   1.1711712e+00   2.5000000e-05
   1.2112112e+00   2.5000000e-05
   1.2512513e+00   2.5000000e-05
   1.2912913e+00   2.5000000e-05
   1.3313313e+00   2.5000000e-05
   1.3713714e+00   2.9166667e-05
   1.4114114e+00   2.9166667e-05
   1.4514515e+00   2.9166667e-05
   1.4914915e+00   2.9166667e-05
   1.5315315e+00   3.3333333e-05
   1.5715716e+00   3.3333333e-05
   1.6116116e+00   3.3333333e-05
   1.6516517e+00   3.7500000e-05
   1.6916917e+00   3.7500000e-05
   1.7317317e+00   3.7500000e-05
   1.7717718e+00   3.7500000e-05
   1.8118118e+00   3.7500000e-05
   1.8518519e+00   3.7500000e-05
   1.8918919e+00   3.7500000e-05
   1.9319319e+00   3.7500000e-05
   1.9719720e+00   3.7500000e-05
   2.0120120e+00   4.5833333e-05
   2.0520521e+00   5.4166667e-05
   2.0920921e+00   5.4166667e-05
   2.1321321e+00   5.8333333e-05
   2.1721722e+00   5.8333333e-05
   2.2122122e+00   5.8333333e-05
   2.2522523e+00   6.2500000e-05
   2.2922923e+00   6.2500000e-05
   2.3323323e+00   6.2500000e-05
   2.3723724e+00   6.2500000e-05
   2.4124124e+00   7.0833333e-05
   2.4524525e+00   7.0833333e-05
   2.4924925e+00   7.0833333e-05
   2.5325325e+00   7.0833333e-05
   2.5725726e+00   7.0833333e-05
   2.6126126e+00   7.0833333e-05
   2.6526527e+00   7.5000000e-05
   2.6926927e+00   8.3333333e-05
   2.7327327e+00   8.7500000e-05
   2.7727728e+00   8.7500000e-05
   2.8128128e+00   8.7500000e-05
   2.8528529e+00   9.1666667e-05
   2.8928929e+00   9.1666667e-05
   2.9329329e+00   9.5833333e-05
   2.9729730e+00   1.0416667e-04
   3.0130130e+00   1.0416667e-04
   3.0530531e+00   1.1250000e-04
   3.0930931e+00   1.2083333e-04
   3.1331331e+00   1.2500000e-04
   3.1731732e+00   1.3750000e-04
   3.2132132e+00   1.4166667e-04
   3.2532533e+00   1.4583333e-04
   3.2932933e+00   1.5833333e-04
   3.3333333e+00   1.6666667e-04
   3.3733734e+00   1.7500000e-04
   3.4134134e+00   1.8750000e-04
   3.4534535e+00   1.9583333e-04
   3.4934935e+00   2.0416667e-04
   3.5335335e+00   2.2083333e-04
   3.5735736e+00   2.2500000e-04
   3.6136136e+00   2.3750000e-04
   3.6536537e+00   2.5833333e-04
   3.6936937e+00   2.6250000e-04
   3.7337337e+00   2.7083333e-04
   3.7737738e+00   2.8750000e-04
   3.8138138e+00   2.9166667e-04
   3.8538539e+00   3.0000000e-04
   3.8938939e+00   3.0833333e-04
   3.9339339e+00   3.2500000e-04
   3.9739740e+00   3.4166667e-04
   4.0140140e+00   3.5416667e-04
   4.0540541e+00   3.7083333e-04
   4.0940941e+00   4.0000000e-04
   4.1341341e+00   4.1250000e-04
   4.1741742e+00   4.4166667e-04
   4.2142142e+00   4.5416667e-04
   4.2542543e+00   4.7083333e-04
   4.2942943e+00   4.7500000e-04
   4.3343343e+00   4.8750000e-04
   4.3743744e+00   5.0000000e-04
   4.4144144e+00   5.0833333e-04
   4.4544545e+00   5.4583333e-04
   4.4944945e+00   5.5833333e-04
   4.5345345e+00   5.7500000e-04
   4.5745746e+00   5.9166667e-04
   4.6146146e+00   6.0416667e-04
   4.6546547e+00   6.2916667e-04
   4.6946947e+00   6.4166667e-04
   4.7347347e+00   6.5833333e-04
   4.7747748e+00   6.7500000e-04
   4.8148148e+00   6.8333333e-04
   4.8548549e+00   7.1666667e-04
   4.8948949e+00   7.3750000e-04
   4.9349349e+00   7.5416667e-04
   4.9749750e+00   7.7083333e-04
   5.0150150e+00   7.7916667e-04
   5.0550551e+00   8.0000000e-04
   5.0950951e+00   8.2083333e-04
   5.1351351e+00   8.3333333e-04
   5.1751752e+00   8.6666667e-04
   5.2152152e+00   9.0833333e-04
   5.2552553e+00   9.2083333e-04
   5.2952953e+00   9.6250000e-04
   5.3353353e+00   1.0000000e-03
   5.3753754e+00   1.0250000e-03
   5.4154154e+00   1.0625000e-03
   5.4554555e+00   1.0958333e-03
   5.4954955e+00   1.1333333e-03
   5.5355355e+00   1.1750000e-03
   5.5755756e+00   1.2166667e-03
   5.6156156e+00   1.2708333e-03
   5.6556557e+00   1.3125000e-03
   5.6956957e+00   1.3625000e-03
   5.7357357e+00   1.4208333e-03
   5.7757758e+00   1.4708333e-03
   5.8158158e+00   1.5416667e-03
   5.8558559e+00   1.6000000e-03
   5.8958959e+00   1.6666667e-03
   5.9359359e+00   1.7125000e-03
   5.9759760e+00   1.7625000e-03
   6.0160160e+00   1.8333333e-03
   6.0560561e+00   1.8875000e-03
   6.0960961e+00   1.9416667e-03
   6.1361361e+00   2.0125000e-03
   6.1761762e+00   2.1583333e-03
   6.2162162e+00   2.2625000e-03
   6.2562563e+00   2.3375000e-03
   6.2962963e+00   2.4250000e-03
   6.3363363e+00   2.4958333e-03
   6.3763764e+00   2.5375000e-03
   6.4164164e+00   2.6125000e-03
   6.4564565e+00   2.7083333e-03
   6.4964965e+00   2.7958333e-03
   6.5365365e+00   2.8791667e-03
   6.5765766e+00   3.0125000e-03
   6.6166166e+00   3.1375000e-03
   6.6566567e+00   3.2458333e-03
   6.6966967e+00   3.3333333e-03
   6.7367367e+00   3.4500000e-03
   6.7767768e+00   3.5791667e-03
   6.8168168e+00   3.6708333e-03
   6.8568569e+00   3.8000000e-03
   6.8968969e+00   3.9250000e-03
   6.9369369e+00   4.0333333e-03
   6.9769770e+00   4.1625000e-03
   7.0170170e+00   4.3083333e-03
   7.0570571e+00   4.4875000e-03
   7.0970971e+00   4.6541667e-03
   7.1371371e+00   4.8458333e-03
   7.1771772e+00   5.0083333e-03
   7.2172172e+00   5.2333333e-03
   7.2572573e+00   5.4583333e-03
   7.2972973e+00   5.6625000e-03
   7.3373373e+00   5.8083333e-03
   7.3773774e+00   5.9958333e-03
   7.4174174e+00   6.1750000e-03
   7.4574575e+00   6.3708333e-03
   7.4974975e+00   6.5666667e-03
   7.5375375e+00   6.8000000e-03
   7.5775776e+00   7.0041667e-03
   7.6176176e+00   7.1708333e-03
   7.6576577e+00   7.4583333e-03
   7.6976977e+00   7.7041667e-03
   7.7377377e+00   7.9666667e-03
   7.7777778e+00   8.2166667e-03
   7.8178178e+00   8.4875000e-03
   7.8578579e+00   8.7416667e-03
   7.8978979e+00   8.9625000e-03
   7.9379379e+00   9.1708333e-03
   7.9779780e+00   9.4708333e-03
   8.0180180e+00   9.6708333e-03
   8.0580581e+00   1.0029167e-02
   8.0980981e+00   1.0308333e-02
   8.1381381e+00   1.0604167e-02
   8.1781782e+00   1.0920833e-02
   8.2182182e+00   1.1200000e-02
   8.2582583e+00   1.1579167e-02
   8.2982983e+00   1.1858333e-02
   8.3383383e+00   1.2108333e-02
   8.3783784e+00   1.2420833e-02
   8.4184184e+00   1.2754167e-02
   8.4584585e+00   1.3225000e-02
   8.4984985e+00   1.3600000e-02
   8.5385385e+00   1.3991667e-02
   8.5785786e+00   1.4316667e-02
   8.6186186e+00   1.4704167e-02
   8.6586587e+00   1.5075000e-02
   8.6986987e+00   1.5458333e-02
   8.7387387e+00   1.5825000e-02
   8.7787788e+00   1.6187500e-02
   8.8188188e+00   1.6558333e-02
   8.8588589e+00   1.6937500e-02
   8.8988989e+00   1.7316667e-02
   8.9389389e+00   1.7700000e-02
   8.9789790e+00   1.8129167e-02
   9.0190190e+00   1.8541667e-02
   9.0590591e+00   1.9041667e-02
   9.0990991e+00   1.9400000e-02
   9.1391391e+00   1.9787500e-02
   9.1791792e+00   2.0187500e-02
   9.2192192e+00   2.0641667e-02
   9.2592593e+00   2.1158333e-02
   9.2992993e+00   2.1641667e-02
   9.3393393e+00   2.2179167e-02
   9.3793794e+00   2.2625000e-02
   9.4194194e+00   2.3066667e-02
   9.4594595e+00   2.3508333e-02
   9.4994995e+00   2.3920833e-02
   9.5395395e+00   2.4458333e-02
   9.5795796e+00   2.4933333e-02
   9.6196196e+00   2.5350000e-02
   9.6596597e+00   2.5800000e-02
   9.6996997e+00   2.6312500e-02
   9.7397397e+00   2.6795833e-02
   9.7797798e+00   2.7325000e-02
   9.8198198e+00   2.7695833e-02
   9.8598599e+00   2.8208333e-02
   9.8998999e+00   2.8683333e-02
   9.9399399e+00   2.9133333e-02
   9.9799800e+00   2.9533333e-02
   1.0020020e+01   2.9962500e-02
   1.0060060e+01   3.0433333e-02
   1.0100100e+01   3.0937500e-02
   1.0140140e+01   3.1329167e-02
   1.0180180e+01   3.1825000e-02
   1.0220220e+01   3.2291667e-02
   1.0260260e+01   3.2841667e-02
   1.0300300e+01   3.3416667e-02
   1.0340340e+01   3.3937500e-02
   1.0380380e+01   3.4558333e-02
   1.0420420e+01   3.5116667e-02
   1.0460460e+01   3.5704167e-02
   1.0500501e+01   3.6462500e-02
   1.0540541e+01   3.7191667e-02
   1.0580581e+01   3.7779167e-02
   1.0620621e+01   3.8483333e-02
   1.0660661e+01   3.9166667e-02
   1.0700701e+01   3.9862500e-02
   1.0740741e+01   4.0658333e-02
   1.0780781e+01   4.1412500e-02
   1.0820821e+01   4.2166667e-02
   1.0860861e+01   4.3066667e-02
   1.0900901e+01   4.3850000e-02
   1.0940941e+01   4.4633333e-02
   1.0980981e+01   4.5487500e-02
   1.1021021e+01   4.6329167e-02
   1.1061061e+01   4.7170833e-02
   1.1101101e+01   4.8062500e-02
   1.1141141e+01   4.9004167e-02
   1.1181181e+01   5.0016667e-02
   1.1221221e+01   5.1004167e-02
   1.1261261e+01   5.2037500e-02
   1.1301301e+01   5.3062500e-02
   1.1341341e+01   5.3983333e-02
   1.1381381e+01   5.5020833e-02
   1.1421421e+01   5.6116667e-02
   1.1461461e+01   5.7141667e-02
   1.1501502e+01   5.8108333e-02
   1.1541542e+01   5.9225000e-02
   1.1581582e+01   6.0229167e-02
   1.1621622e+01   6.1291667e-02
   1.1661662e+01   6.2325000e-02
   1.1701702e+01   6.3508333e-02
   1.1741742e+01   6.4600000e-02
   1.1781782e+01   6.5679167e-02
   1.1821822e+01   6.6766667e-02
   1.1861862e+01   6.8016667e-02
   1.1901902e+01   6.9362500e-02
   1.1941942e+01   7.0675000e-02
   1.1981982e+01   7.1908333e-02
   1.2022022e+01   7.3087500e-02
   1.2062062e+01   7.4441667e-02
   1.2102102e+01   7.5808333e-02
   1.2142142e+01   7.7233333e-02
   1.2182182e+01   7.8554167e-02
   1.2222222e+01   7.9987500e-02
   1.2262262e+01   8.1425000e-02
   1.2302302e+01   8.2750000e-02
   1.2342342e+01   8.4162500e-02
   1.2382382e+01   8.5608333e-02
   1.2422422e+01   8.7137500e-02
   1.2462462e+01   8.8520833e-02
   1.2502503e+01   9.0087500e-02
   1.2542543e+01   9.1679167e-02
   1.2582583e+01   9.3370833e-02
   1.2622623e+01   9.4954167e-02
   1.2662663e+01   9.6429167e-02
   1.2702703e+01   9.7970833e-02
   1.2742743e+01   9.9708333e-02
   1.2782783e+01   1.0114583e-01
   1.2822823e+01   1.0276250e-01
   1.2862863e+01   1.0443750e-01
   1.2902903e+01   1.0607500e-01
   1.2942943e+01   1.0775000e-01
   1.2982983e+01   1.0937083e-01
   1.3023023e+01   1.1122917e-01
   1.3063063e+01   1.1287500e-01
   1.3103103e+01   1.1450833e-01
   1.3143143e+01   1.1625417e-01
   1.3183183e+01   1.1810000e-01
   1.3223223e+01   1.1988333e-01
   1.3263263e+01   1.2156667e-01
   1.3303303e+01   1.2346667e-01
   1.3343343e+01   1.2529167e-01
   1.3383383e+01   1.2727917e-01
   1.3423423e+01   1.2938333e-01
   1.3463463e+01   1.3130417e-01
   1.3503504e+01   1.3323750e-01
   1.3543544e+01   1.3528750e-01
   1.3583584e+01   1.3732917e-01
   1.3623624e+01   1.3940000e-01
   1.3663664e+01   1.4143333e-01
   1.3703704e+01   1.4339167e-01
   1.3743744e+01   1.4531250e-01
   1.3783784e+01   1.4747500e-01
   1.3823824e+01   1.4969167e-01
   1.3863864e+01   1.5181667e-01
   1.3903904e+01   1.5392917e-01
   1.3943944e+01   1.5620417e-01
   1.3983984e+01   1.5853333e-01
   1.4024024e+01   1.6099167e-01
   1.4064064e+01   1.6347083e-01
   1.4104104e+01   1.6591667e-01
   1.4144144e+01   1.6828333e-01
   1.4184184e+01   1.7084583e-01
   1.4224224e+01   1.7345000e-01
   1.4264264e+01   1.7597917e-01
   1.4304304e+01   1.7853750e-01
   1.4344344e+01   1.8134167e-01
   1.4384384e+01   1.8384583e-01
   1.4424424e+01   1.8657500e-01
   1.4464464e+01   1.8907917e-01
   1.4504505e+01   1.9162500e-01
   1.4544545e+01   1.9456667e-01
   1.4584585e+01   1.9753333e-01
   1.4624625e+01   2.0061250e-01
   1.4664665e+01   2.0376667e-01
   1.4704705e+01   2.0692917e-01
   1.4744745e+01   2.0998333e-01
   1.4784785e+01   2.1299583e-01
   1.4824825e+01   2.1618333e-01
   1.4864865e+01   2.1973333e-01
   1.4904905e+01   2.2348750e-01
   1.4944945e+01   2.2734167e-01
   1.4984985e+01   2.3093750e-01
   1.5025025e+01   2.3449167e-01
   1.5065065e+01   2.3835417e-01
   1.5105105e+01   2.4192500e-01
   1.5145145e+01   2.4542500e-01
   1.5185185e+01   2.4926250e-01
   1.5225225e+01   2.5302917e-01
   1.5265265e+01   2.5670000e-01
   1.5305305e+01   2.6020833e-01
   1.5345345e+01   2.6380000e-01
   1.5385385e+01   2.6716250e-01
   1.5425425e+01   2.7051667e-01
   1.5465465e+01   2.7389583e-01
   1.5505506e+01   2.7729583e-01
   1.5545546e+01   2.8068750e-01
   1.5585586e+01   2.8409583e-01
   1.5625626e+01   2.8756667e-01
   1.5665666e+01   2.9092083e-01
   1.5705706e+01   2.9402083e-01
   1.5745746e+01   2.9747500e-01
   1.5785786e+01   3.0085000e-01
   1.5825826e+01   3.0417083e-01
   1.5865866e+01   3.0721667e-01
   1.5905906e+01   3.1043333e-01
   1.5945946e+01   3.1340417e-01
   1.5985986e+01   3.1655417e-01
   1.6026026e+01   3.1972500e-01
   1.6066066e+01   3.2324167e-01
   1.6106106e+01   3.2635833e-01
   1.6146146e+01   3.2948333e-01
   1.6186186e+01   3.3262917e-01
   1.6226226e+01   3.3576250e-01
   1.6266266e+01   3.3881667e-01
   1.6306306e+01   3.4184583e-01
   1.6346346e+01   3.4491667e-01
   1.6386386e+01   3.4804167e-01
   1.6426426e+01   3.5103750e-01
   1.6466466e+01   3.5433333e-01
   1.6506507e+01   3.5751667e-01
   1.6546547e+01   3.6046250e-01
   1.6586587e+01   3.6355833e-01
   1.6626627e+01   3.6645417e-01
   1.6666667e+01   3.6951250e-01
   1.6706707e+01   3.7246250e-01
   1.6746747e+01   3.7532917e-01
   1.6786787e+01   3.7815000e-01
   1.6826827e+01   3.8133333e-01
   1.6866867e+01   3.8444583e-01
   1.6906907e+01   3.8725417e-01
   1.6946947e+01   3.8991667e-01
   1.6986987e+01   3.9285000e-01
   1.7027027e+01   3.9544167e-01
   1.7067067e+01   3.9842917e-01
   1.7107107e+01   4.0128333e-01
   1.7147147e+01   4.0406667e-01
   1.7187187e+01   4.0686250e-01
   1.7227227e+01   4.0947917e-01
   1.7267267e+01   4.1207917e-01
   1.7307307e+01   4.1485000e-01
   1.7347347e+01   4.1765000e-01
   1.7387387e+01   4.2040417e-01
   1.7427427e+01   4.2341250e-01
   1.7467467e+01   4.2622917e-01
   1.7507508e+01   4.2883333e-01
   1.7547548e+01   4.3164583e-01
   1.7587588e+01   4.3423333e-01
   1.7627628e+01   4.3690417e-01
   1.7667668e+01   4.3963750e-01
   1.7707708e+01   4.4255833e-01
   1.7747748e+01   4.4547500e-01
   1.7787788e+01   4.4821250e-01
   1.7827828e+01   4.5070833e-01
   1.7867868e+01   4.5339583e-01
   1.7907908e+01   4.5595833e-01
   1.7947948e+01   4.5853333e-01
   1.7987988e+01   4.6106250e-01
   1.8028028e+01   4.6358750e-01
   1.8068068e+01   4.6603333e-01
   1.8108108e+01   4.6872083e-01
   1.8148148e+01   4.7119583e-01
   1.8188188e+01   4.7397500e-01
   1.8228228e+01   4.7655000e-01
   1.8268268e+01   4.7900833e-01
   1.8308308e+01   4.8126667e-01
   1.8348348e+01   4.8372500e-01
   1.8388388e+01   4.8592083e-01
   1.8428428e+01   4.8838333e-01
   1.8468468e+01   4.9059167e-01
   1.8508509e+01   4.9300833e-01
   1.8548549e+01   4.9544583e-01
   1.8588589e+01   4.9784167e-01
   1.8628629e+01   5.0016667e-01
   1.8668669e+01   5.0248333e-01
   1.8708709e+01   5.0484583e-01
   1.8748749e+01   5.0711667e-01
   1.8788789e+01   5.0927917e-01
   1.8828829e+01   5.1172917e-01
   1.8868869e+01   5.1413333e-01
   1.8908909e+01   5.1627500e-01
   1.8948949e+01   5.1846667e-01
   1.8988989e+01   5.2087917e-01
   1.9029029e+01   5.2296667e-01
   1.9069069e+01   5.2517500e-01
   1.9109109e+01   5.2755000e-01
   1.9149149e+01   5.2990833e-01
   1.9189189e+01   5.3217500e-01
   1.9229229e+01   5.3426667e-01
   1.9269269e+01   5.3643333e-01
   1.9309309e+01   5.3872083e-01
   1.9349349e+01   5.4090417e-01
   1.9389389e+01   5.4341250e-01
   1.9429429e+01   5.4549167e-01
   1.9469469e+01   5.4759167e-01
   1.9509510e+01   5.4987917e-01
   1.9549550e+01   5.5189167e-01
   1.9589590e+01   5.5398333e-01
   1.9629630e+01   5.5618750e-01
   1.9669670e+01   5.5801667e-01
   1.9709710e+01   5.5997917e-01
   1.9749750e+01   5.6205417e-01
   1.9789790e+01   5.6417917e-01
   1.9829830e+01   5.6614167e-01
   1.9869870e+01   5.6797083e-01
   1.9909910e+01   5.7001250e-01
   1.9949950e+01   5.7207500e-01
   1.9989990e+01   5.7409583e-01
   2.0030030e+01   5.7582500e-01
   2.0070070e+01   5.7780833e-01
   2.0110110e+01   5.7965833e-01
   2.0150150e+01   5.8163333e-01
   2.0190190e+01   5.8364583e-01
   2.0230230e+01   5.8532083e-01
   2.0270270e+01   5.8729167e-01
   2.0310310e+01   5.8890000e-01
   2.0350350e+01   5.9092917e-01
   2.0390390e+01   5.9307500e-01
   2.0430430e+01   5.9494167e-01
   2.0470470e+01   5.9682500e-01
   2.0510511e+01   5.9863333e-01
   2.0550551e+01   6.0050417e-01
   2.0590591e+01   6.0237917e-01
   2.0630631e+01   6.0436250e-01
   2.0670671e+01   6.0629583e-01
   2.0710711e+01   6.0801250e-01
   2.0750751e+01   6.0988750e-01
   2.0790791e+01   6.1166250e-01
   2.0830831e+01   6.1349583e-01
   2.0870871e+01   6.1527083e-01
   2.0910911e+01   6.1684167e-01
   2.0950951e+01   6.1855417e-01
   2.0990991e+01   6.2020000e-01
   2.1031031e+01   6.2202500e-01
   2.1071071e+01   6.2377500e-01
   2.1111111e+01   6.2562917e-01
   2.1151151e+01   6.2737500e-01
   2.1191191e+01   6.2902917e-01
   2.1231231e+01   6.3056667e-01
   2.1271271e+01   6.3208333e-01
   2.1311311e+01   6.3396667e-01
   2.1351351e+01   6.3558750e-01
   2.1391391e+01   6.3741667e-01
   2.1431431e+01   6.3908750e-01
   2.1471471e+01   6.4068750e-01
   2.1511512e+01   6.4232500e-01
   2.1551552e+01   6.4400833e-01
   2.1591592e+01   6.4564167e-01
   2.1631632e+01   6.4726667e-01
   2.1671672e+01   6.4894167e-01
   2.1711712e+01   6.5043333e-01
   2.1751752e+01   6.5206667e-01
   2.1791792e+01   6.5367083e-01
   2.1831832e+01   6.5509167e-01
   2.1871872e+01   6.5668333e-01
   2.1911912e+01   6.5819167e-01
   2.1951952e+01   6.5977083e-01
   2.1991992e+01   6.6135833e-01
   2.2032032e+01   6.6297083e-01
   2.2072072e+01   6.6450000e-01
   2.2112112e+01   6.6598750e-01
   2.2152152e+01   6.6761250e-01
   2.2192192e+01   6.6921250e-01
   2.2232232e+01   6.7080000e-01
   2.2272272e+01   6.7224167e-01
   2.2312312e+01   6.7374167e-01
   2.2352352e+01   6.7507917e-01
   2.2392392e+01   6.7651250e-01
   2.2432432e+01   6.7810000e-01
   2.2472472e+01   6.7978750e-01
   2.2512513e+01   6.8121667e-01
   2.2552553e+01   6.8271250e-01
   2.2592593e+01   6.8425833e-01
   2.2632633e+01   6.8564167e-01
   2.2672673e+01   6.8705833e-01
   2.2712713e+01   6.8843750e-01
   2.2752753e+01   6.8977083e-01
   2.2792793e+01   6.9106667e-01
   2.2832833e+01   6.9255833e-01
   2.2872873e+01   6.9399583e-01
   2.2912913e+01   6.9545833e-01
   2.2952953e+01   6.9692500e-01
   2.2992993e+01   6.9815000e-01
   2.3033033e+01   6.9944167e-01
   2.3073073e+01   7.0080000e-01
   2.3113113e+01   7.0211250e-01
   2.3153153e+01   7.0352083e-01
   2.3193193e+01   7.0480000e-01
   2.3233233e+01   7.0609583e-01
   2.3273273e+01   7.0745833e-01
   2.3313313e+01   7.0869583e-01
   2.3353353e+01   7.1013333e-01
   2.3393393e+01   7.1142083e-01
   2.3433433e+01   7.1265000e-01
   2.3473473e+01   7.1401667e-01
   2.3513514e+01   7.1547917e-01
   2.3553554e+01   7.1685000e-01
   2.3593594e+01   7.1809583e-01
   2.3633634e+01   7.1943333e-01
   2.3673674e+01   7.2094583e-01
   2.3713714e+01   7.2231250e-01
   2.3753754e+01   7.2366667e-01
   2.3793794e+01   7.2501667e-01
   2.3833834e+01   7.2642500e-01
   2.3873874e+01   7.2776250e-01
   2.3913914e+01   7.2913750e-01
   2.3953954e+01   7.3041667e-01
   2.3993994e+01   7.3182917e-01
   2.4034034e+01   7.3308333e-01
   2.4074074e+01   7.3430000e-01
   2.4114114e+01   7.3553750e-01
   2.4154154e+01   7.3671250e-01
   2.4194194e+01   7.3785833e-01
   2.4234234e+01   7.3909167e-01
   2.4274274e+01   7.4027917e-01
   2.4314314e+01   7.4158750e-01
   2.4354354e+01   7.4280000e-01
   2.4394394e+01   7.4391250e-01
   2.4434434e+01   7.4518750e-01
   2.4474474e+01   7.4640417e-01
   2.4514515e+01   7.4752083e-01
   2.4554555e+01   7.4882917e-01
   2.4594595e+01   7.5005417e-01
   2.4634635e+01   7.5126250e-01
   2.4674675e+01   7.5238750e-01
   2.4714715e+01   7.5346250e-01
   2.4754755e+01   7.5451250e-01
   2.4794795e+01   7.5548750e-01
   2.4834835e+01   7.5660833e-01
   2.4874875e+01   7.5772083e-01
   2.4914915e+01   7.5897917e-01
   2.4954955e+01   7.6004167e-01
   2.4994995e+01   7.6121250e-01
   2.5035035e+01   7.6224583e-01
   2.5075075e+01   7.6338750e-01
   2.5115115e+01   7.6455833e-01
   2.5155155e+01   7.6553750e-01
   2.5195195e+01   7.6658750e-01
   2.5235235e+01   7.6775000e-01
   2.5275275e+01   7.6882083e-01
   2.5315315e+01   7.6986667e-01
   2.5355355e+01   7.7092083e-01
   2.5395395e+01   7.7195000e-01
   2.5435435e+01   7.7297917e-01
   2.5475475e+01   7.7394583e-01
   2.5515516e+01   7.7492500e-01
   2.5555556e+01   7.7603333e-01
   2.5595596e+01   7.7704583e-01
   2.5635636e+01   7.7810417e-01
   2.5675676e+01   7.7910000e-01
   2.5715716e+01   7.8016667e-01
   2.5755756e+01   7.8113750e-01
   2.5795796e+01   7.8220000e-01
   2.5835836e+01   7.8320000e-01
   2.5875876e+01   7.8428750e-01
   2.5915916e+01   7.8539583e-01
   2.5955956e+01   7.8649167e-01
   2.5995996e+01   7.8744583e-01
   2.6036036e+01   7.8843750e-01
   2.6076076e+01   7.8944167e-01
   2.6116116e+01   7.9040833e-01
   2.6156156e+01   7.9141250e-01
   2.6196196e+01   7.9238333e-01
   2.6236236e+01   7.9325833e-01
   2.6276276e+01   7.9415000e-01
   2.6316316e+01   7.9498750e-01
   2.6356356e+01   7.9594167e-01
   2.6396396e+01   7.9689167e-01
   2.6436436e+01   7.9788750e-01
   2.6476476e+01   7.9885417e-01
   2.6516517e+01   7.9990833e-01
   2.6556557e+01   8.0084583e-01
   2.6596597e+01   8.0176667e-01
   2.6636637e+01   8.0267083e-01
   2.6676677e+01   8.0359167e-01
   2.6716717e+01   8.0458333e-01
   2.6756757e+01   8.0537083e-01
   2.6796797e+01   8.0628333e-01
   2.6836837e+01   8.0721667e-01
   2.6876877e+01   8.0814167e-01
   2.6916917e+01   8.0915417e-01
   2.6956957e+01   8.1003750e-01
   2.6996997e+01   8.1094167e-01
   2.7037037e+01   8.1188333e-01
   2.7077077e+01   8.1277917e-01
   2.7117117e+01   8.1362917e-01
   2.7157157e+01   8.1441667e-01
   2.7197197e+01   8.1529167e-01
   2.7237237e+01   8.1627083e-01
   2.7277277e+01   8.1715000e-01
   2.7317317e+01   8.1800417e-01
   2.7357357e+01   8.1888750e-01
   2.7397397e+01   8.1979167e-01
   2.7437437e+01   8.2064583e-01
   2.7477477e+01   8.2145833e-01
   2.7517518e+01   8.2215833e-01
   2.7557558e+01   8.2285000e-01
   2.7597598e+01   8.2369583e-01
   2.7637638e+01   8.2444167e-01
   2.7677678e+01   8.2535000e-01
   2.7717718e+01   8.2625417e-01
   2.7757758e+01   8.2711250e-01
   2.7797798e+01   8.2792917e-01
   2.7837838e+01   8.2868750e-01
   2.7877878e+01   8.2959583e-01
   2.7917918e+01   8.3023333e-01
   2.7957958e+01   8.3100833e-01
   2.7997998e+01   8.3170417e-01
   2.8038038e+01   8.3253333e-01
   2.8078078e+01   8.3323333e-01
   2.8118118e+01   8.3397500e-01
   2.8158158e+01   8.3475417e-01
   2.8198198e+01   8.3555000e-01
   2.8238238e+01   8.3633333e-01
   2.8278278e+01   8.3705000e-01
   2.8318318e+01   8.3790833e-01
   2.8358358e+01   8.3869167e-01
   2.8398398e+01   8.3940833e-01
   2.8438438e+01   8.4021667e-01
   2.8478478e+01   8.4095417e-01
   2.8518519e+01   8.4166250e-01
   2.8558559e+01   8.4245833e-01
   2.8598599e+01   8.4324583e-01
   2.8638639e+01   8.4392083e-01
   2.8678679e+01   8.4464167e-01
   2.8718719e+01   8.4538750e-01
   2.8758759e+01   8.4618333e-01
   2.8798799e+01   8.4701250e-01
   2.8838839e+01   8.4773333e-01
   2.8878879e+01   8.4849583e-01
   2.8918919e+01   8.4914583e-01
   2.8958959e+01   8.4987917e-01
   2.8998999e+01   8.5067083e-01
   2.9039039e+01   8.5139167e-01
   2.9079079e+01   8.5208333e-01
   2.9119119e+01   8.5274167e-01
   2.9159159e+01   8.5347500e-01
   2.9199199e+01   8.5415000e-01
   2.9239239e+01   8.5477500e-01
   2.9279279e+01   8.5542917e-01
   2.9319319e+01   8.5605000e-01
   2.9359359e+01   8.5662500e-01
   2.9399399e+01   8.5731667e-01
   2.9439439e+01   8.5798750e-01
   2.9479479e+01   8.5868750e-01
   2.9519520e+01   8.5926667e-01
   2.9559560e+01   8.5985833e-01
   2.9599600e+01   8.6053333e-01
   2.9639640e+01   8.6117917e-01
   2.9679680e+01   8.6185417e-01
   2.9719720e+01   8.6245833e-01
   2.9759760e+01   8.6301667e-01
   2.9799800e+01   8.6366250e-01
   2.9839840e+01   8.6432083e-01
   2.9879880e+01   8.6498750e-01
   2.9919920e+01   8.6559583e-01
   2.9959960e+01   8.6633333e-01
   3.0000000e+01   8.6690417e-01


==> tracking_scan_pattern_Nl_72_opt.dat <==
  -1.0000000e+01   0.0000000e+00
  -9.9599600e+00   0.0000000e+00
  -9.9199199e+00   0.0000000e+00
  -9.8798799e+00   0.0000000e+00
  -9.8398398e+00   0.0000000e+00
  -9.7997998e+00   0.0000000e+00
  -9.7597598e+00   0.0000000e+00
  -9.7197197e+00   0.0000000e+00
  -9.6796797e+00   0.0000000e+00
  -9.6396396e+00   0.0000000e+00
  -9.5995996e+00   0.0000000e+00
  -9.5595596e+00   0.0000000e+00
  -9.5195195e+00   0.0000000e+00
  -9.4794795e+00   0.0000000e+00
  -9.4394394e+00   0.0000000e+00
  -9.3993994e+00   0.0000000e+00
  -9.3593594e+00   0.0000000e+00
  -9.3193193e+00   0.0000000e+00
  -9.2792793e+00   0.0000000e+00
  -9.2392392e+00   0.0000000e+00
  -9.1991992e+00   0.0000000e+00
  -9.1591592e+00   0.0000000e+00
  -9.1191191e+00   0.0000000e+00
  -9.0790791e+00   0.0000000e+00
  -9.0390390e+00   0.0000000e+00
  -8.9989990e+00   0.0000000e+00
  -8.9589590e+00   0.0000000e+00
  -8.9189189e+00   0.0000000e+00
  -8.8788789e+00   0.0000000e+00
  -8.8388388e+00   0.0000000e+00
  -8.7987988e+00   0.0000000e+00
  -8.7587588e+00   0.0000000e+00
  -8.7187187e+00   0.0000000e+00
  -8.6786787e+00   0.0000000e+00
  -8.6386386e+00   0.0000000e+00
  -8.5985986e+00   0.0000000e+00
  -8.5585586e+00   0.0000000e+00
  -8.5185185e+00   0.0000000e+00
  -8.4784785e+00   0.0000000e+00
  -8.4384384e+00   0.0000000e+00
  -8.3983984e+00   0.0000000e+00
  -8.3583584e+00   0.0000000e+00
  -8.3183183e+00   0.0000000e+00
  -8.2782783e+00   0.0000000e+00
  -8.2382382e+00   0.0000000e+00
  -8.1981982e+00   0.0000000e+00
  -8.1581582e+00   0.0000000e+00
  -8.1181181e+00   0.0000000e+00
  -8.0780781e+00   0.0000000e+00
  -8.0380380e+00   0.0000000e+00
  -7.9979980e+00   0.0000000e+00
  -7.9579580e+00   0.0000000e+00
  -7.9179179e+00   0.0000000e+00
  -7.8778779e+00   0.0000000e+00
  -7.8378378e+00   0.0000000e+00
  -7.7977978e+00   0.0000000e+00
  -7.7577578e+00   0.0000000e+00
  -7.7177177e+00   0.0000000e+00
  -7.6776777e+00   0.0000000e+00
  -7.6376376e+00   0.0000000e+00
  -7.5975976e+00   0.0000000e+00
  -7.5575576e+00   0.0000000e+00
  -7.5175175e+00   0.0000000e+00
  -7.4774775e+00   0.0000000e+00
  -7.4374374e+00   0.0000000e+00
  -7.3973974e+00   0.0000000e+00
  -7.3573574e+00   0.0000000e+00
  -7.3173173e+00   0.0000000e+00
  -7.2772773e+00   0.0000000e+00
  -7.2372372e+00   0.0000000e+00
  -7.1971972e+00   0.0000000e+00
  -7.1571572e+00   0.0000000e+00
  -7.1171171e+00   0.0000000e+00
  -7.0770771e+00   0.0000000e+00
  -7.0370370e+00   0.0000000e+00
  -6.9969970e+00   0.0000000e+00
  -6.9569570e+00   0.0000000e+00
  -6.9169169e+00   0.0000000e+00
  -6.8768769e+00   0.0000000e+00
  -6.8368368e+00   0.0000000e+00
  -6.7967968e+00   0.0000000e+00
  -6.7567568e+00   0.0000000e+00
  -6.7167167e+00   0.0000000e+00
  -6.6766767e+00   0.0000000e+00
  -6.6366366e+00   0.0000000e+00
  -6.5965966e+00   0.0000000e+00
  -6.5565566e+00   0.0000000e+00
  -6.5165165e+00   0.0000000e+00
  -6.4764765e+00   0.0000000e+00
  -6.4364364e+00   0.0000000e+00
  -6.3963964e+00   0.0000000e+00
  -6.3563564e+00   0.0000000e+00
  -6.3163163e+00   0.0000000e+00
  -6.2762763e+00   0.0000000e+00
  -6.2362362e+00   0.0000000e+00
  -6.1961962e+00   0.0000000e+00
  -6.1561562e+00   0.0000000e+00
  -6.1161161e+00   0.0000000e+00
  -6.0760761e+00   0.0000000e+00
  -6.0360360e+00   0.0000000e+00
  -5.9959960e+00   0.0000000e+00
  -5.9559560e+00   0.0000000e+00
  -5.9159159e+00   0.0000000e+00
  -5.8758759e+00   0.0000000e+00
  -5.8358358e+00   0.0000000e+00
  -5.7957958e+00   0.0000000e+00
  -5.7557558e+00   0.0000000e+00
  -5.7157157e+00   0.0000000e+00
  -5.6756757e+00   0.0000000e+00
  -5.6356356e+00   0.0000000e+00
  -5.5955956e+00   0.0000000e+00
  -5.5555556e+00   0.0000000e+00
  -5.5155155e+00   0.0000000e+00
  -5.4754755e+00   0.0000000e+00
  -5.4354354e+00   0.0000000e+00
  -5.3953954e+00   0.0000000e+00
  -5.3553554e+00   0.0000000e+00
  -5.3153153e+00   0.0000000e+00
  -5.2752753e+00   0.0000000e+00
  -5.2352352e+00   0.0000000e+00
  -5.1951952e+00   0.0000000e+00
  -5.1551552e+00   0.0000000e+00
  -5.1151151e+00   0.0000000e+00
  -5.0750751e+00   0.0000000e+00
  -5.0350350e+00   0.0000000e+00
  -4.9949950e+00   0.0000000e+00
  -4.9549550e+00   0.0000000e+00
  -4.9149149e+00   0.0000000e+00
  -4.8748749e+00   0.0000000e+00
  -4.8348348e+00   0.0000000e+00
  -4.7947948e+00   0.0000000e+00
  -4.7547548e+00   0.0000000e+00
  -4.7147147e+00   0.0000000e+00
  -4.6746747e+00   0.0000000e+00
  -4.6346346e+00   0.0000000e+00
  -4.5945946e+00   0.0000000e+00
  -4.5545546e+00   0.0000000e+00
  -4.5145145e+00   0.0000000e+00
  -4.4744745e+00   0.0000000e+00
  -4.4344344e+00   0.0000000e+00
  -4.3943944e+00   0.0000000e+00
  -4.3543544e+00   0.0000000e+00
  -4.3143143e+00   0.0000000e+00
  -4.2742743e+00   0.0000000e+00
  -4.2342342e+00   0.0000000e+00
  -4.1941942e+00   0.0000000e+00
  -4.1541542e+00   0.0000000e+00
  -4.1141141e+00   0.0000000e+00
  -4.0740741e+00   0.0000000e+00
  -4.0340340e+00   0.0000000e+00
  -3.9939940e+00   0.0000000e+00
  -3.9539540e+00   0.0000000e+00
  -3.9139139e+00   0.0000000e+00
  -3.8738739e+00   0.0000000e+00
  -3.8338338e+00   0.0000000e+00
  -3.7937938e+00   0.0000000e+00
  -3.7537538e+00   0.0000000e+00
  -3.7137137e+00   0.0000000e+00
  -3.6736737e+00   0.0000000e+00
  -3.6336336e+00   0.0000000e+00
  -3.5935936e+00   0.0000000e+00
  -3.5535536e+00   0.0000000e+00
  -3.5135135e+00   0.0000000e+00
  -3.4734735e+00   0.0000000e+00
  -3.4334334e+00   0.0000000e+00
  -3.3933934e+00   0.0000000e+00
  -3.3533534e+00   0.0000000e+00
  -3.3133133e+00   0.0000000e+00
  -3.2732733e+00   0.0000000e+00
  -3.2332332e+00   0.0000000e+00
  -3.1931932e+00   0.0000000e+00
  -3.1531532e+00   0.0000000e+00
  -3.1131131e+00   0.0000000e+00
  -3.0730731e+00   0.0000000e+00
  -3.0330330e+00   0.0000000e+00
  -2.9929930e+00   0.0000000e+00
  -2.9529530e+00   0.0000000e+00
  -2.9129129e+00   0.0000000e+00
  -2.8728729e+00   0.0000000e+00
  -2.8328328e+00   0.0000000e+00
  -2.7927928e+00   0.0000000e+00
  -2.7527528e+00   0.0000000e+00
  -2.7127127e+00   0.0000000e+00
  -2.6726727e+00   0.0000000e+00
  -2.6326326e+00   0.0000000e+00
  -2.5925926e+00   0.0000000e+00
  -2.5525526e+00   0.0000000e+00
  -2.5125125e+00   0.0000000e+00
  -2.4724725e+00   0.0000000e+00
  -2.4324324e+00   0.0000000e+00
  -2.3923924e+00   0.0000000e+00
  -2.3523524e+00   0.0000000e+00
  -2.3123123e+00   0.0000000e+00
  -2.2722723e+00   0.0000000e+00
  -2.2322322e+00   0.0000000e+00
  -2.1921922e+00   0.0000000e+00
  -2.1521522e+00   0.0000000e+00
  -2.1121121e+00   0.0000000e+00
  -2.0720721e+00   0.0000000e+00
  -2.0320320e+00   0.0000000e+00
  -1.9919920e+00   0.0000000e+00
  -1.9519520e+00   0.0000000e+00
  -1.9119119e+00   0.0000000e+00
  -1.8718719e+00   0.0000000e+00
  -1.8318318e+00   0.0000000e+00
  -1.7917918e+00   0.0000000e+00
  -1.7517518e+00   0.0000000e+00
  -1.7117117e+00   0.0000000e+00
  -1.6716717e+00   0.0000000e+00
  -1.6316316e+00   0.0000000e+00
  -1.5915916e+00   0.0000000e+00
  -1.5515516e+00   0.0000000e+00
  -1.5115115e+00   0.0000000e+00
  -1.4714715e+00   0.0000000e+00
  -1.4314314e+00   0.0000000e+00
  -1.3913914e+00   0.0000000e+00
  -1.3513514e+00   0.0000000e+00
  -1.3113113e+00   0.0000000e+00
  -1.2712713e+00   0.0000000e+00
  -1.2312312e+00   0.0000000e+00
  -1.1911912e+00   0.0000000e+00
  -1.1511512e+00   0.0000000e+00
  -1.1111111e+00   0.0000000e+00
  -1.0710711e+00   0.0000000e+00
  -1.0310310e+00   0.0000000e+00
  -9.9099099e-01   0.0000000e+00
  -9.5095095e-01   0.0000000e+00
  -9.1091091e-01   0.0000000e+00
  -8.7087087e-01   0.0000000e+00
  -8.3083083e-01   0.0000000e+00
  -7.9079079e-01   0.0000000e+00
  -7.5075075e-01   0.0000000e+00
  -7.1071071e-01   0.0000000e+00
  -6.7067067e-01   0.0000000e+00
  -6.3063063e-01   0.0000000e+00
  -5.9059059e-01   0.0000000e+00
  -5.5055055e-01   0.0000000e+00
  -5.1051051e-01   0.0000000e+00
  -4.7047047e-01   0.0000000e+00
  -4.3043043e-01   0.0000000e+00
  -3.9039039e-01   0.0000000e+00
  -3.5035035e-01   0.0000000e+00
  -3.1031031e-01   0.0000000e+00
  -2.7027027e-01   0.0000000e+00
  -2.3023023e-01   0.0000000e+00
  -1.9019019e-01   0.0000000e+00
  -1.5015015e-01   0.0000000e+00
  -1.1011011e-01   0.0000000e+00
  -7.0070070e-02   0.0000000e+00
  -3.0030030e-02   0.0000000e+00
   1.0010010e-02   0.0000000e+00
   5.0050050e-02   0.0000000e+00
   9.0090090e-02   0.0000000e+00
   1.3013013e-01   0.0000000e+00
   1.7017017e-01   0.0000000e+00
   2.1021021e-01   0.0000000e+00
   2.5025025e-01   0.0000000e+00
   2.9029029e-01   0.0000000e+00
   3.3033033e-01   0.0000000e+00
   3.7037037e-01   0.0000000e+00
   4.1041041e-01   0.0000000e+00
   4.5045045e-01   0.0000000e+00
   4.9049049e-01   0.0000000e+00
   5.3053053e-01   0.0000000e+00
   5.7057057e-01   0.0000000e+00
   6.1061061e-01   0.0000000e+00
   6.5065065e-01   0.0000000e+00
   6.9069069e-01   0.0000000e+00
   7.3073073e-01   0.0000000e+00
   7.7077077e-01   0.0000000e+00
   8.1081081e-01   0.0000000e+00
   8.5085085e-01   0.0000000e+00
   8.9089089e-01   0.0000000e+00
   9.3093093e-01   0.0000000e+00
   9.7097097e-01   0.0000000e+00
   1.0110110e+00   0.0000000e+00
   1.0510511e+00   0.0000000e+00
   1.0910911e+00   0.0000000e+00
   1.1311311e+00   0.0000000e+00
   1.1711712e+00   0.0000000e+00
   1.2112112e+00   0.0000000e+00
   1.2512513e+00   0.0000000e+00
   1.2912913e+00   0.0000000e+00
   1.3313313e+00   0.0000000e+00
   1.3713714e+00   0.0000000e+00
   1.4114114e+00   0.0000000e+00
   1.4514515e+00   0.0000000e+00
   1.4914915e+00   0.0000000e+00
   1.5315315e+00   0.0000000e+00
   1.5715716e+00   0.0000000e+00
   1.6116116e+00   0.0000000e+00
   1.6516517e+00   0.0000000e+00
   1.6916917e+00   0.0000000e+00
   1.7317317e+00   0.0000000e+00
   1.7717718e+00   0.0000000e+00
   1.8118118e+00   0.0000000e+00
   1.8518519e+00   0.0000000e+00
   1.8918919e+00   0.0000000e+00
   1.9319319e+00   0.0000000e+00
   1.9719720e+00   0.0000000e+00
   2.0120120e+00   0.0000000e+00
   2.0520521e+00   0.0000000e+00
   2.0920921e+00   0.0000000e+00
   2.1321321e+00   0.0000000e+00
   2.1721722e+00   0.0000000e+00
   2.2122122e+00   0.0000000e+00
   2.2522523e+00   0.0000000e+00
   2.2922923e+00   0.0000000e+00
   2.3323323e+00   0.0000000e+00
   2.3723724e+00   0.0000000e+00
   2.4124124e+00   0.0000000e+00
   2.4524525e+00   0.0000000e+00
   2.4924925e+00   0.0000000e+00
   2.5325325e+00   0.0000000e+00
   2.5725726e+00   0.0000000e+00
   2.6126126e+00   0.0000000e+00
   2.6526527e+00   0.0000000e+00
   2.6926927e+00   0.0000000e+00
   2.7327327e+00   0.0000000e+00
   2.7727728e+00   0.0000000e+00
   2.8128128e+00   0.0000000e+00
   2.8528529e+00   0.0000000e+00
   2.8928929e+00   0.0000000e+00
   2.9329329e+00   0.0000000e+00
   2.9729730e+00   0.0000000e+00
   3.0130130e+00   0.0000000e+00
   3.0530531e+00   0.0000000e+00
   3.0930931e+00   0.0000000e+00
   3.1331331e+00   0.0000000e+00
   3.1731732e+00   0.0000000e+00
   3.2132132e+00   0.0000000e+00
   3.2532533e+00   0.0000000e+00
   3.2932933e+00   0.0000000e+00
   3.3333333e+00   0.0000000e+00
   3.3733734e+00   0.0000000e+00
   3.4134134e+00   0.0000000e+00
   3.4534535e+00   0.0000000e+00
   3.4934935e+00   0.0000000e+00
   3.5335335e+00   0.0000000e+00
   3.5735736e+00   1.3888889e-06
   3.6136136e+00   1.3888889e-06
   3.6536537e+00   1.3888889e-06
   3.6936937e+00   1.3888889e-06
   3.7337337e+00   1.3888889e-06
   3.7737738e+00   1.3888889e-06
   3.8138138e+00   1.3888889e-06
   3.8538539e+00   1.3888889e-06
   3.8938939e+00   1.3888889e-06
   3.9339339e+00   1.3888889e-06
   3.9739740e+00   1.3888889e-06
   4.0140140e+00   1.3888889e-06
   4.0540541e+00   1.3888889e-06
   4.0940941e+00   1.3888889e-06
   4.1341341e+00   1.3888889e-06
   4.1741742e+00   1.3888889e-06
   4.2142142e+00   1.3888889e-06
   4.2542543e+00   1.3888889e-06
   4.2942943e+00   1.3888889e-06
   4.3343343e+00   1.3888889e-06
   4.3743744e+00   2.7777778e-06
   4.4144144e+00   4.1666667e-06
   4.4544545e+00   4.1666667e-06
   4.4944945e+00   5.5555556e-06
   4.5345345e+00   6.9444444e-06
   4.5745746e+00   6.9444444e-06
   4.6146146e+00   6.9444444e-06
   4.6546547e+00   6.9444444e-06
   4.6946947e+00   6.9444444e-06
   4.7347347e+00   6.9444444e-06
   4.7747748e+00   6.9444444e-06
   4.8148148e+00   6.9444444e-06
   4.8548549e+00   8.3333333e-06
   4.8948949e+00   8.3333333e-06
   4.9349349e+00   8.3333333e-06
   4.9749750e+00   8.3333333e-06
   5.0150150e+00   8.3333333e-06
   5.0550551e+00   8.3333333e-06
   5.0950951e+00   8.3333333e-06
   5.1351351e+00   8.3333333e-06
   5.1751752e+00   8.3333333e-06
   5.2152152e+00   9.7222222e-06
   5.2552553e+00   9.7222222e-06
   5.2952953e+00   1.1111111e-05
   5.3353353e+00   1.1111111e-05
   5.3753754e+00   1.1111111e-05
   5.4154154e+00   1.3888889e-05
   5.4554555e+00   1.3888889e-05
   5.4954955e+00   1.3888889e-05
   5.5355355e+00   1.5277778e-05
   5.5755756e+00   1.6666667e-05
   5.6156156e+00   1.9444444e-05
   5.6556557e+00   1.9444444e-05
   5.6956957e+00   2.0833333e-05
   5.7357357e+00   2.0833333e-05
   5.7757758e+00   2.5000000e-05
   5.8158158e+00   2.6388889e-05
   5.8558559e+00   2.6388889e-05
   5.8958959e+00   2.9166667e-05
   5.9359359e+00   3.1944444e-05
   5.9759760e+00   3.3333333e-05
   6.0160160e+00   3.3333333e-05
   6.0560561e+00   3.4722222e-05
   6.0960961e+00   3.6111111e-05
   6.1361361e+00   3.8888889e-05
   6.1761762e+00   4.0277778e-05
   6.2162162e+00   4.4444444e-05
   6.2562563e+00   4.4444444e-05
   6.2962963e+00   4.5833333e-05
   6.3363363e+00   4.7222222e-05
   6.3763764e+00   4.8611111e-05
   6.4164164e+00   5.4166667e-05
   6.4564565e+00   5.4166667e-05
   6.4964965e+00   5.5555556e-05
   6.5365365e+00   5.6944444e-05
   6.5765766e+00   5.6944444e-05
   6.6166166e+00   5.8333333e-05
   6.6566567e+00   6.5277778e-05
   6.6966967e+00   6.6666667e-05
   6.7367367e+00   6.8055556e-05
   6.7767768e+00   7.0833333e-05
   6.8168168e+00   7.2222222e-05
   6.8568569e+00   7.5000000e-05
   6.8968969e+00   7.9166667e-05
   6.9369369e+00   8.0555556e-05
   6.9769770e+00   8.6111111e-05
   7.0170170e+00   8.6111111e-05
   7.0570571e+00   9.1666667e-05
   7.0970971e+00   9.7222222e-05
   7.1371371e+00   9.8611111e-05
   7.1771772e+00   1.0138889e-04
   7.2172172e+00   1.0277778e-04
   7.2572573e+00   1.1250000e-04
   7.2972973e+00   1.2222222e-04
   7.3373373e+00   1.2777778e-04
   7.3773774e+00   1.3055556e-04
   7.4174174e+00   1.3611111e-04
   7.4574575e+00   1.3888889e-04
   7.4974975e+00   1.4027778e-04
   7.5375375e+00   1.4305556e-04
   7.5775776e+00   1.5000000e-04
   7.6176176e+00   1.5694444e-04
   7.6576577e+00   1.5972222e-04
   7.6976977e+00   1.6388889e-04
   7.7377377e+00   1.6666667e-04
   7.7777778e+00   1.7500000e-04
   7.8178178e+00   1.7916667e-04
   7.8578579e+00   1.8472222e-04
   7.8978979e+00   1.8888889e-04
   7.9379379e+00   1.9305556e-04
   7.9779780e+00   1.9444444e-04
   8.0180180e+00   2.0000000e-04
   8.0580581e+00   2.0694444e-04
   8.0980981e+00   2.1250000e-04
   8.1381381e+00   2.1805556e-04
   8.1781782e+00   2.2777778e-04
   8.2182182e+00   2.3194444e-04
   8.2582583e+00   2.4305556e-04
   8.2982983e+00   2.5555556e-04
   8.3383383e+00   2.6111111e-04
   8.3783784e+00   2.6666667e-04
   8.4184184e+00   2.7638889e-04
   8.4584585e+00   2.8750000e-04
   8.4984985e+00   2.9305556e-04
   8.5385385e+00   3.0138889e-04
   8.5785786e+00   3.1250000e-04
   8.6186186e+00   3.2500000e-04
   8.6586587e+00   3.3194444e-04
   8.6986987e+00   3.4166667e-04
   8.7387387e+00   3.4722222e-04
   8.7787788e+00   3.5833333e-04
   8.8188188e+00   3.7361111e-04
   8.8588589e+00   3.8194444e-04
   8.8988989e+00   4.0138889e-04
   8.9389389e+00   4.1388889e-04
   8.9789790e+00   4.2638889e-04
   9.0190190e+00   4.3333333e-04
   9.0590591e+00   4.4583333e-04
   9.0990991e+00   4.5555556e-04
   9.1391391e+00   4.6388889e-04
   9.1791792e+00   4.7500000e-04
   9.2192192e+00   4.7916667e-04
   9.2592593e+00   4.8888889e-04
   9.2992993e+00   5.0972222e-04
   9.3393393e+00   5.1805556e-04
   9.3793794e+00   5.2361111e-04
   9.4194194e+00   5.3055556e-04
   9.4594595e+00   5.3888889e-04
   9.4994995e+00   5.5555556e-04
   9.5395395e+00   5.6527778e-04
   9.5795796e+00   5.8333333e-04
   9.6196196e+00   5.9305556e-04
   9.6596597e+00   6.0416667e-04
   9.6996997e+00   6.1944444e-04
   9.7397397e+00   6.2500000e-04
   9.7797798e+00   6.3888889e-04
   9.8198198e+00   6.4861111e-04
   9.8598599e+00   6.5416667e-04
   9.8998999e+00   6.7361111e-04
   9.9399399e+00   6.9722222e-04
   9.9799800e+00   7.0972222e-04
   1.0020020e+01   7.3055556e-04
   1.0060060e+01   7.5416667e-04
   1.0100100e+01   8.0833333e-04
   1.0140140e+01   8.5694444e-04
   1.0180180e+01   9.3750000e-04
   1.0220220e+01   1.0305556e-03
   1.0260260e+01   1.1166667e-03
   1.0300300e+01   1.2319444e-03
   1.0340340e+01   1.3930556e-03
   1.0380380e+01   1.5375000e-03
   1.0420420e+01   1.6958333e-03
   1.0460460e+01   1.9041667e-03
   1.0500501e+01   2.1013889e-03
   1.0540541e+01   2.3263889e-03
   1.0580581e+01   2.5791667e-03
   1.0620621e+01   2.8444444e-03
   1.0660661e+01   3.0916667e-03
   1.0700701e+01   3.3777778e-03
   1.0740741e+01   3.7305556e-03
   1.0780781e+01   4.0597222e-03
   1.0820821e+01   4.4083333e-03
   1.0860861e+01   4.7861111e-03
   1.0900901e+01   5.1333333e-03
   1.0940941e+01   5.5527778e-03
   1.0980981e+01   5.9194444e-03
   1.1021021e+01   6.3597222e-03
   1.1061061e+01   6.7513889e-03
   1.1101101e+01   7.1972222e-03
   1.1141141e+01   7.6500000e-03
   1.1181181e+01   8.1152778e-03
   1.1221221e+01   8.6402778e-03
   1.1261261e+01   9.1833333e-03
   1.1301301e+01   9.6819444e-03
   1.1341341e+01   1.0216667e-02
   1.1381381e+01   1.0780556e-02
   1.1421421e+01   1.1405556e-02
   1.1461461e+01   1.1981944e-02
   1.1501502e+01   1.2579167e-02
   1.1541542e+01   1.3219444e-02
   1.1581582e+01   1.3843056e-02
   1.1621622e+01   1.4556944e-02
   1.1661662e+01   1.5305556e-02
   1.1701702e+01   1.5994444e-02
   1.1741742e+01   1.6709722e-02
   1.1781782e+01   1.7390278e-02
   1.1821822e+01   1.8204167e-02
   1.1861862e+01   1.8968056e-02
   1.1901902e+01   1.9775000e-02
   1.1941942e+01   2.0550000e-02
   1.1981982e+01   2.1329167e-02
   1.2022022e+01   2.2184722e-02
   1.2062062e+01   2.3083333e-02
   1.2102102e+01   2.4018056e-02
   1.2142142e+01   2.4913889e-02
   1.2182182e+01   2.5751389e-02
   1.2222222e+01   2.6625000e-02
   1.2262262e+01   2.7575000e-02
   1.2302302e+01   2.8623611e-02
   1.2342342e+01   2.9554167e-02
   1.2382382e+01   3.0512500e-02
   1.2422422e+01   3.1504167e-02
   1.2462462e+01   3.2623611e-02
   1.2502503e+01   3.3640278e-02
   1.2542543e+01   3.4702778e-02
   1.2582583e+01   3.5679167e-02
   1.2622623e+01   3.6751389e-02
   1.2662663e+01   3.7822222e-02
   1.2702703e+01   3.8908333e-02
   1.2742743e+01   4.0062500e-02
   1.2782783e+01   4.1223611e-02
   1.2822823e+01   4.2361111e-02
   1.2862863e+01   4.3530556e-02
   1.2902903e+01   4.4768056e-02
   1.2942943e+01   4.5980556e-02
   1.2982983e+01   4.7284722e-02
   1.3023023e+01   4.8506944e-02
   1.3063063e+01   4.9818056e-02
   1.3103103e+01   5.1072222e-02
   1.3143143e+01   5.2468056e-02
   1.3183183e+01   5.3858333e-02
   1.3223223e+01   5.5127778e-02
   1.3263263e+01   5.6463889e-02
   1.3303303e+01   5.7829167e-02
   1.3343343e+01   5.9255556e-02
   1.3383383e+01   6.0677778e-02
   1.3423423e+01   6.2150000e-02
   1.3463463e+01   6.3729167e-02
   1.3503504e+01   6.5184722e-02
   1.3543544e+01   6.6654167e-02
   1.3583584e+01   6.8070833e-02
   1.3623624e+01   6.9647222e-02
   1.3663664e+01   7.1230556e-02
   1.3703704e+01   7.2873611e-02
   1.3743744e+01   7.4544444e-02
   1.3783784e+01   7.6222222e-02
   1.3823824e+01   7.7836111e-02
   1.3863864e+01   7.9469444e-02
   1.3903904e+01   8.1122222e-02
   1.3943944e+01   8.2843056e-02
   1.3983984e+01   8.4580556e-02
   1.4024024e+01   8.6218056e-02
   1.4064064e+01   8.7920833e-02
   1.4104104e+01   8.9837500e-02
   1.4144144e+01   9.1627778e-02
   1.4184184e+01   9.3506944e-02
   1.4224224e+01   9.5313889e-02
   1.4264264e+01   9.7195833e-02
   1.4304304e+01   9.9112500e-02
   1.4344344e+01   1.0104861e-01
   1.4384384e+01   1.0309722e-01
   1.4424424e+01   1.0506389e-01
   1.4464464e+01   1.0704861e-01
   1.4504505e+01   1.0908611e-01
   1.4544545e+01   1.1111528e-01
   1.4584585e+01   1.1319444e-01
   1.4624625e+01   1.1529306e-01
   1.4664665e+01   1.1750417e-01
   1.4704705e+01   1.1979028e-01
   1.4744745e+01   1.2195000e-01
   1.4784785e+01   1.2425556e-01
   1.4824825e+01   1.2651528e-01
   1.4864865e+01   1.2894306e-01
   1.4904905e+01   1.3134444e-01
   1.4944945e+01   1.3372778e-01
   1.4984985e+01   1.3626389e-01
   1.5025025e+01   1.3871111e-01
   1.5065065e+01   1.4122639e-01
   1.5105105e+01   1.4362917e-01
   1.5145145e+01   1.4622500e-01
   1.5185185e+01   1.4883889e-01
   1.5225225e+01   1.5142639e-01
   1.5265265e+01   1.5433333e-01
   1.5305305e+01   1.5711944e-01
   1.5345345e+01   1.5997500e-01
   1.5385385e+01   1.6278333e-01
   1.5425425e+01   1.6573611e-01
   1.5465465e+01   1.6874583e-01
   1.5505506e+01   1.7187917e-01
   1.5545546e+01   1.7490556e-01
   1.5585586e+01   1.7810694e-01
   1.5625626e+01   1.8163056e-01
   1.5665666e+01   1.8525000e-01
   1.5705706e+01   1.8893056e-01
   1.5745746e+01   1.9274861e-01
   1.5785786e+01   1.9651111e-01
   1.5825826e+01   2.0020278e-01
   1.5865866e+01   2.0388611e-01
   1.5905906e+01   2.0767222e-01
   1.5945946e+01   2.1138333e-01
   1.5985986e+01   2.1519861e-01
   1.6026026e+01   2.1892083e-01
   1.6066066e+01   2.2261250e-01
   1.6106106e+01   2.2625000e-01
   1.6146146e+01   2.2990139e-01
   1.6186186e+01   2.3341111e-01
   1.6226226e+01   2.3697361e-01
   1.6266266e+01   2.4047361e-01
   1.6306306e+01   2.4418611e-01
   1.6346346e+01   2.4774306e-01
   1.6386386e+01   2.5138333e-01
   1.6426426e+01   2.5473194e-01
   1.6466466e+01   2.5802778e-01
   1.6506507e+01   2.6140694e-01
   1.6546547e+01   2.6479583e-01
   1.6586587e+01   2.6826944e-01
   1.6626627e+01   2.7160417e-01
   1.6666667e+01   2.7499861e-01
   1.6706707e+01   2.7848611e-01
   1.6746747e+01   2.8186111e-01
   1.6786787e+01   2.8530000e-01
   1.6826827e+01   2.8863611e-01
   1.6866867e+01   2.9200000e-01
   1.6906907e+01   2.9527639e-01
   1.6946947e+01   2.9858889e-01
   1.6986987e+01   3.0191528e-01
   1.7027027e+01   3.0510139e-01
   1.7067067e+01   3.0851250e-01
   1.7107107e+01   3.1176806e-01
   1.7147147e+01   3.1512778e-01
   1.7187187e+01   3.1824028e-01
   1.7227227e+01   3.2143889e-01
   1.7267267e+01   3.2461944e-01
   1.7307307e+01   3.2783889e-01
   1.7347347e+01   3.3093472e-01
   1.7387387e+01   3.3429306e-01
   1.7427427e+01   3.3743194e-01
   1.7467467e+01   3.4050556e-01
   1.7507508e+01   3.4352500e-01
   1.7547548e+01   3.4670139e-01
   1.7587588e+01   3.4976250e-01
   1.7627628e+01   3.5280139e-01
   1.7667668e+01   3.5583889e-01
   1.7707708e+01   3.5888750e-01
   1.7747748e+01   3.6199167e-01
   1.7787788e+01   3.6487917e-01
   1.7827828e+01   3.6783333e-01
   1.7867868e+01   3.7074306e-01
   1.7907908e+01   3.7379861e-01
   1.7947948e+01   3.7655278e-01
   1.7987988e+01   3.7946111e-01
   1.8028028e+01   3.8243194e-01
   1.8068068e+01   3.8537083e-01
   1.8108108e+01   3.8822361e-01
   1.8148148e+01   3.9115556e-01
   1.8188188e+01   3.9404167e-01
   1.8228228e+01   3.9674028e-01
   1.8268268e+01   3.9944444e-01
   1.8308308e+01   4.0224167e-01
   1.8348348e+01   4.0505972e-01
   1.8388388e+01   4.0799167e-01
   1.8428428e+01   4.1073472e-01
   1.8468468e+01   4.1345417e-01
   1.8508509e+01   4.1619861e-01
   1.8548549e+01   4.1886806e-01
   1.8588589e+01   4.2160278e-01
   1.8628629e+01   4.2429583e-01
   1.8668669e+01   4.2688194e-01
   1.8708709e+01   4.2959167e-01
   1.8748749e+01   4.3231944e-01
   1.8788789e+01   4.3508889e-01
   1.8828829e+01   4.3760972e-01
   1.8868869e+01   4.4029028e-01
   1.8908909e+01   4.4296806e-01
   1.8948949e+01   4.4565000e-01
   1.8988989e+01   4.4827222e-01
   1.9029029e+01   4.5082500e-01
   1.9069069e+01   4.5345417e-01
   1.9109109e+01   4.5596389e-01
   1.9149149e+01   4.5845972e-01
   1.9189189e+01   4.6094722e-01
   1.9229229e+01   4.6342500e-01
   1.9269269e+01   4.6583056e-01
   1.9309309e+01   4.6828472e-01
   1.9349349e+01   4.7062361e-01
   1.9389389e+01   4.7310556e-01
   1.9429429e+01   4.7551806e-01
   1.9469469e+01   4.7799028e-01
   1.9509510e+01   4.8044167e-01
   1.9549550e+01   4.8294722e-01
   1.9589590e+01   4.8529722e-01
   1.9629630e+01   4.8767361e-01
   1.9669670e+01   4.9005694e-01
   1.9709710e+01   4.9254444e-01
   1.9749750e+01   4.9484583e-01
   1.9789790e+01   4.9724722e-01
   1.9829830e+01   4.9947083e-01
   1.9869870e+01   5.0190139e-01
   1.9909910e+01   5.0436806e-01
   1.9949950e+01   5.0671111e-01
   1.9989990e+01   5.0903333e-01
   2.0030030e+01   5.1140694e-01
   2.0070070e+01   5.1361944e-01
   2.0110110e+01   5.1579306e-01
   2.0150150e+01   5.1813611e-01
   2.0190190e+01   5.2034722e-01
   2.0230230e+01   5.2263333e-01
   2.0270270e+01   5.2489306e-01
   2.0310310e+01   5.2725278e-01
   2.0350350e+01   5.2941944e-01
   2.0390390e+01   5.3161667e-01
   2.0430430e+01   5.3375694e-01
   2.0470470e+01   5.3596389e-01
   2.0510511e+01   5.3813750e-01
   2.0550551e+01   5.4033056e-01
   2.0590591e+01   5.4250278e-01
   2.0630631e+01   5.4464167e-01
   2.0670671e+01   5.4679306e-01
   2.0710711e+01   5.4889028e-01
   2.0750751e+01   5.5088333e-01
   2.0790791e+01   5.5295556e-01
   2.0830831e+01   5.5498056e-01
   2.0870871e+01   5.5708750e-01
   2.0910911e+01   5.5918889e-01
   2.0950951e+01   5.6120000e-01
   2.0990991e+01   5.6320694e-01
   2.1031031e+01   5.6525000e-01
   2.1071071e+01   5.6722500e-01
   2.1111111e+01   5.6930278e-01
   2.1151151e+01   5.7124028e-01
   2.1191191e+01   5.7324028e-01
   2.1231231e+01   5.7524722e-01
   2.1271271e+01   5.7728333e-01
   2.1311311e+01   5.7931528e-01
   2.1351351e+01   5.8124306e-01
   2.1391391e+01   5.8310417e-01
   2.1431431e+01   5.8504028e-01
   2.1471471e+01   5.8701111e-01
   2.1511512e+01   5.8893194e-01
   2.1551552e+01   5.9080139e-01
   2.1591592e+01   5.9268194e-01
   2.1631632e+01   5.9451111e-01
   2.1671672e+01   5.9637222e-01
   2.1711712e+01   5.9827778e-01
   2.1751752e+01   6.0026806e-01
   2.1791792e+01   6.0201806e-01
   2.1831832e+01   6.0386250e-01
   2.1871872e+01   6.0570000e-01
   2.1911912e+01   6.0754306e-01
   2.1951952e+01   6.0942917e-01
   2.1991992e+01   6.1135278e-01
   2.2032032e+01   6.1314583e-01
   2.2072072e+01   6.1485000e-01
   2.2112112e+01   6.1661667e-01
   2.2152152e+01   6.1844583e-01
   2.2192192e+01   6.2020556e-01
   2.2232232e+01   6.2198472e-01
   2.2272272e+01   6.2383889e-01
   2.2312312e+01   6.2558611e-01
   2.2352352e+01   6.2737778e-01
   2.2392392e+01   6.2920694e-01
   2.2432432e+01   6.3095556e-01
   2.2472472e+01   6.3264722e-01
   2.2512513e+01   6.3430417e-01
   2.2552553e+01   6.3598472e-01
   2.2592593e+01   6.3774028e-01
   2.2632633e+01   6.3939583e-01
   2.2672673e+01   6.4106528e-01
   2.2712713e+01   6.4279028e-01
   2.2752753e+01   6.4445833e-01
   2.2792793e+01   6.4616806e-01
   2.2832833e+01   6.4779861e-01
   2.2872873e+01   6.4937083e-01
   2.2912913e+01   6.5102083e-01
   2.2952953e+01   6.5255556e-01
   2.2992993e+01   6.5417083e-01
   2.3033033e+01   6.5579722e-01
   2.3073073e+01   6.5738889e-01
   2.3113113e+01   6.5895694e-01
   2.3153153e+01   6.6060000e-01
   2.3193193e+01   6.6216944e-01
   2.3233233e+01   6.6375278e-01
   2.3273273e+01   6.6529722e-01
   2.3313313e+01   6.6681806e-01
   2.3353353e+01   6.6830278e-01
   2.3393393e+01   6.6983333e-01
   2.3433433e+01   6.7138889e-01
   2.3473473e+01   6.7293333e-01
   2.3513514e+01   6.7440972e-01
   2.3553554e+01   6.7592500e-01
   2.3593594e+01   6.7745833e-01
   2.3633634e+01   6.7901667e-01
   2.3673674e+01   6.8046944e-01
   2.3713714e+01   6.8192500e-01
   2.3753754e+01   6.8344028e-01
   2.3793794e+01   6.8493750e-01
   2.3833834e+01   6.8646250e-01
   2.3873874e+01   6.8788750e-01
   2.3913914e+01   6.8937639e-01
   2.3953954e+01   6.9083750e-01
   2.3993994e+01   6.9216944e-01
   2.4034034e+01   6.9366528e-01
   2.4074074e+01   6.9511667e-01
   2.4114114e+01   6.9658750e-01
   2.4154154e+01   6.9800833e-01
   2.4194194e+01   6.9936528e-01
   2.4234234e+01   7.0081389e-01
   2.4274274e+01   7.0228889e-01
   2.4314314e+01   7.0370972e-01
   2.4354354e+01   7.0502639e-01
   2.4394394e+01   7.0635972e-01
   2.4434434e+01   7.0765139e-01
   2.4474474e+01   7.0908472e-01
   2.4514515e+01   7.1034722e-01
   2.4554555e+01   7.1168611e-01
   2.4594595e+01   7.1303889e-01
   2.4634635e+01   7.1439028e-01
   2.4674675e+01   7.1574167e-01
   2.4714715e+01   7.1705833e-01
   2.4754755e+01   7.1834722e-01
   2.4794795e+01   7.1963194e-01
   2.4834835e+01   7.2089861e-01
   2.4874875e+01   7.2217083e-01
   2.4914915e+01   7.2326944e-01
   2.4954955e+01   7.2446389e-01
   2.4994995e+01   7.2569167e-01
   2.5035035e+01   7.2688889e-01
   2.5075075e+01   7.2814861e-01
   2.5115115e+01   7.2936389e-01
   2.5155155e+01   7.3065833e-01
   2.5195195e+01   7.3189167e-01
   2.5235235e+01   7.3310278e-01
   2.5275275e+01   7.3428611e-01
   2.5315315e+01   7.3544722e-01
   2.5355355e+01   7.3670833e-01
   2.5395395e+01   7.3790417e-01
   2.5435435e+01   7.3910556e-01
   2.5475475e+01   7.4038889e-01
   2.5515516e+01   7.4165278e-01
   2.5555556e+01   7.4285417e-01
   2.5595596e+01   7.4402917e-01
   2.5635636e+01   7.4519444e-01
   2.5675676e+01   7.4641667e-01
   2.5715716e+01   7.4754028e-01
   2.5755756e+01   7.4869306e-01
   2.5795796e+01   7.4981528e-01
   2.5835836e+01   7.5099861e-01
   2.5875876e+01   7.5219028e-01
   2.5915916e+01   7.5335278e-01
   2.5955956e+01   7.5457361e-01
   2.5995996e+01   7.5573889e-01
   2.6036036e+01   7.5686528e-01
   2.6076076e+01   7.5796111e-01
   2.6116116e+01   7.5917639e-01
   2.6156156e+01   7.6027778e-01
   2.6196196e+01   7.6139722e-01
   2.6236236e+01   7.6250417e-01
   2.6276276e+01   7.6350972e-01
   2.6316316e+01   7.6460556e-01
   2.6356356e+01   7.6575972e-01
   2.6396396e+01   7.6683056e-01
   2.6436436e+01   7.6790972e-01
   2.6476476e+01   7.6897083e-01
   2.6516517e+01   7.7005972e-01
   2.6556557e+01   7.7115694e-01
   2.6596597e+01   7.7225694e-01
   2.6636637e+01   7.7331111e-01
   2.6676677e+01   7.7432639e-01
   2.6716717e+01   7.7544722e-01
   2.6756757e+01   7.7654583e-01
   2.6796797e+01   7.7762500e-01
   2.6836837e+01   7.7863750e-01
   2.6876877e+01   7.7961528e-01
   2.6916917e+01   7.8058056e-01
   2.6956957e+01   7.8160556e-01
   2.6996997e+01   7.8262639e-01
   2.7037037e+01   7.8352361e-01
   2.7077077e+01   7.8451806e-01
   2.7117117e+01   7.8548056e-01
   2.7157157e+01   7.8655417e-01
   2.7197197e+01   7.8751806e-01
   2.7237237e+01   7.8848472e-01
   2.7277277e+01   7.8946944e-01
   2.7317317e+01   7.9051111e-01
   2.7357357e+01   7.9148056e-01
   2.7397397e+01   7.9244167e-01
   2.7437437e+01   7.9336806e-01
   2.7477477e+01   7.9431389e-01
   2.7517518e+01   7.9525694e-01
   2.7557558e+01   7.9629861e-01
   2.7597598e+01   7.9732917e-01
   2.7637638e+01   7.9822500e-01
   2.7677678e+01   7.9915694e-01
   2.7717718e+01   8.0007222e-01
   2.7757758e+01   8.0094028e-01
   2.7797798e+01   8.0188056e-01
   2.7837838e+01   8.0273194e-01
   2.7877878e+01   8.0360972e-01
   2.7917918e+01   8.0451806e-01
   2.7957958e+01   8.0540694e-01
   2.7997998e+01   8.0630694e-01
   2.8038038e+01   8.0715833e-01
   2.8078078e+01   8.0809583e-01
   2.8118118e+01   8.0890139e-01
   2.8158158e+01   8.0978333e-01
   2.8198198e+01   8.1070417e-01
   2.8238238e+01   8.1151667e-01
   2.8278278e+01   8.1235139e-01
   2.8318318e+01   8.1313889e-01
   2.8358358e+01   8.1395000e-01
   2.8398398e+01   8.1480972e-01
   2.8438438e+01   8.1564722e-01
   2.8478478e+01   8.1653472e-01
   2.8518519e+01   8.1740556e-01
   2.8558559e+01   8.1828333e-01
   2.8598599e+01   8.1903611e-01
   2.8638639e+01   8.1994028e-01
   2.8678679e+01   8.2077361e-01
   2.8718719e+01   8.2164722e-01
   2.8758759e+01   8.2250556e-01
   2.8798799e+01   8.2335556e-01
   2.8838839e+01   8.2420556e-01
   2.8878879e+01   8.2501806e-01
   2.8918919e+01   8.2580694e-01
   2.8958959e+01   8.2658194e-01
   2.8998999e+01   8.2732639e-01
   2.9039039e+01   8.2816667e-01
   2.9079079e+01   8.2886806e-01
   2.9119119e+01   8.2960139e-01
   2.9159159e+01   8.3034306e-01
   2.9199199e+01   8.3113333e-01
   2.9239239e+01   8.3190000e-01
   2.9279279e+01   8.3268472e-01
   2.9319319e+01   8.3344722e-01
   2.9359359e+01   8.3419861e-01
   2.9399399e+01   8.3495556e-01
   2.9439439e+01   8.3579722e-01
   2.9479479e+01   8.3652500e-01
   2.9519520e+01   8.3735694e-01
   2.9559560e+01   8.3813611e-01
   2.9599600e+01   8.3885833e-01
   2.9639640e+01   8.3959167e-01
   2.9679680e+01   8.4035417e-01
   2.9719720e+01   8.4107778e-01
   2.9759760e+01   8.4183889e-01
   2.9799800e+01   8.4258056e-01
   2.9839840e+01   8.4330556e-01
   2.9879880e+01   8.4403611e-01
   2.9919920e+01   8.4478056e-01
   2.9959960e+01   8.4551806e-01
   3.0000000e+01   8.4623056e-01


==> tracking_scan_pattern_Nl_72_random.dat <==
  -1.0000000e+01   4.1805556e-04
  -9.9599600e+00   4.1944444e-04
  -9.9199199e+00   4.2083333e-04
  -9.8798799e+00   4.2083333e-04
  -9.8398398e+00   4.2500000e-04
  -9.7997998e+00   4.2500000e-04
  -9.7597598e+00   4.2777778e-04
  -9.7197197e+00   4.3333333e-04
  -9.6796797e+00   4.3333333e-04
  -9.6396396e+00   4.3750000e-04
  -9.5995996e+00   4.3888889e-04
  -9.5595596e+00   4.4166667e-04
  -9.5195195e+00   4.4166667e-04
  -9.4794795e+00   4.4166667e-04
  -9.4394394e+00   4.4305556e-04
  -9.3993994e+00   4.4583333e-04
  -9.3593594e+00   4.4861111e-04
  -9.3193193e+00   4.5000000e-04
  -9.2792793e+00   4.5277778e-04
  -9.2392392e+00   4.5555556e-04
  -9.1991992e+00   4.5833333e-04
  -9.1591592e+00   4.6111111e-04
  -9.1191191e+00   4.6250000e-04
  -9.0790791e+00   4.6250000e-04
  -9.0390390e+00   4.6805556e-04
  -8.9989990e+00   4.7222222e-04
  -8.9589590e+00   4.7500000e-04
  -8.9189189e+00   4.7638889e-04
  -8.8788789e+00   4.8194444e-04
  -8.8388388e+00   4.8472222e-04
  -8.7987988e+00   4.8750000e-04
  -8.7587588e+00   4.9444444e-04
  -8.7187187e+00   4.9722222e-04
  -8.6786787e+00   4.9861111e-04
  -8.6386386e+00   5.0416667e-04
  -8.5985986e+00   5.0694444e-04
  -8.5585586e+00   5.0694444e-04
  -8.5185185e+00   5.0972222e-04
  -8.4784785e+00   5.1250000e-04
  -8.4384384e+00   5.1527778e-04
  -8.3983984e+00   5.1666667e-04
  -8.3583584e+00   5.1805556e-04
  -8.3183183e+00   5.2083333e-04
  -8.2782783e+00   5.2083333e-04
  -8.2382382e+00   5.2222222e-04
  -8.1981982e+00   5.2361111e-04
  -8.1581582e+00   5.2638889e-04
  -8.1181181e+00   5.2777778e-04
  -8.0780781e+00   5.2777778e-04
  -8.0380380e+00   5.3055556e-04
  -7.9979980e+00   5.3055556e-04
  -7.9579580e+00   5.3194444e-04
  -7.9179179e+00   5.3472222e-04
  -7.8778779e+00   5.3750000e-04
  -7.8378378e+00   5.3888889e-04
  -7.7977978e+00   5.4444444e-04
  -7.7577578e+00   5.4583333e-04
  -7.7177177e+00   5.5138889e-04
  -7.6776777e+00   5.5138889e-04
  -7.6376376e+00   5.5277778e-04
  -7.5975976e+00   5.5833333e-04
  -7.5575576e+00   5.5833333e-04
  -7.5175175e+00   5.6111111e-04
  -7.4774775e+00   5.6527778e-04
  -7.4374374e+00   5.6666667e-04
  -7.3973974e+00   5.6805556e-04
  -7.3573574e+00   5.6944444e-04
  -7.3173173e+00   5.7222222e-04
  -7.2772773e+00   5.7222222e-04
  -7.2372372e+00   5.7361111e-04
  -7.1971972e+00   5.7500000e-04
  -7.1571572e+00   5.7638889e-04
  -7.1171171e+00   5.7916667e-04
  -7.0770771e+00   5.8472222e-04
  -7.0370370e+00   5.8611111e-04
  -6.9969970e+00   5.9027778e-04
  -6.9569570e+00   5.9444444e-04
  -6.9169169e+00   5.9861111e-04
  -6.8768769e+00   5.9861111e-04
  -6.8368368e+00   6.0000000e-04
  -6.7967968e+00   6.0277778e-04
  -6.7567568e+00   6.0416667e-04
  -6.7167167e+00   6.0555556e-04
  -6.6766767e+00   6.0694444e-04
  -6.6366366e+00   6.0833333e-04
  -6.5965966e+00   6.0972222e-04
  -6.5565566e+00   6.1250000e-04
  -6.5165165e+00   6.1250000e-04
  -6.4764765e+00   6.1527778e-04
  -6.4364364e+00   6.2222222e-04
  -6.3963964e+00   6.2222222e-04
  -6.3563564e+00   6.2222222e-04
  -6.3163163e+00   6.2222222e-04
  -6.2762763e+00   6.2222222e-04
  -6.2362362e+00   6.2500000e-04
  -6.1961962e+00   6.2777778e-04
  -6.1561562e+00   6.2777778e-04
  -6.1161161e+00   6.2916667e-04
  -6.0760761e+00   6.2916667e-04
  -6.0360360e+00   6.3194444e-04
  -5.9959960e+00   6.3333333e-04
  -5.9559560e+00   6.3750000e-04
  -5.9159159e+00   6.3888889e-04
  -5.8758759e+00   6.4166667e-04
  -5.8358358e+00   6.4444444e-04
  -5.7957958e+00   6.4583333e-04
  -5.7557558e+00   6.4861111e-04
  -5.7157157e+00   6.5000000e-04
  -5.6756757e+00   6.5000000e-04
  -5.6356356e+00   6.5416667e-04
  -5.5955956e+00   6.5833333e-04
  -5.5555556e+00   6.5833333e-04
  -5.5155155e+00   6.6111111e-04
  -5.4754755e+00   6.6388889e-04
  -5.4354354e+00   6.6388889e-04
  -5.3953954e+00   6.6527778e-04
  -5.3553554e+00   6.6527778e-04
  -5.3153153e+00   6.6805556e-04
  -5.2752753e+00   6.6944444e-04
  -5.2352352e+00   6.7083333e-04
  -5.1951952e+00   6.7361111e-04
  -5.1551552e+00   6.7361111e-04
  -5.1151151e+00   6.7361111e-04
  -5.0750751e+00   6.7500000e-04
  -5.0350350e+00   6.7638889e-04
  -4.9949950e+00   6.8055556e-04
  -4.9549550e+00   6.8611111e-04
  -4.9149149e+00   6.9027778e-04
  -4.8748749e+00   6.9027778e-04
  -4.8348348e+00   6.9027778e-04
  -4.7947948e+00   6.9166667e-04
  -4.7547548e+00   6.9305556e-04
  -4.7147147e+00   6.9583333e-04
  -4.6746747e+00   7.0000000e-04
  -4.6346346e+00   7.0416667e-04
  -4.5945946e+00   7.0416667e-04
  -4.5545546e+00   7.0555556e-04
  -4.5145145e+00   7.0555556e-04
  -4.4744745e+00   7.0694444e-04
  -4.4344344e+00   7.0694444e-04
  -4.3943944e+00   7.1111111e-04
  -4.3543544e+00   7.1111111e-04
  -4.3143143e+00   7.1250000e-04
  -4.2742743e+00   7.1388889e-04
  -4.2342342e+00   7.1805556e-04
  -4.1941942e+00   7.2083333e-04
  -4.1541542e+00   7.2083333e-04
  -4.1141141e+00   7.2222222e-04
  -4.0740741e+00   7.2500000e-04
  -4.0340340e+00   7.2500000e-04
  -3.9939940e+00   7.2777778e-04
  -3.9539540e+00   7.3055556e-04
  -3.9139139e+00   7.3055556e-04
  -3.8738739e+00   7.3194444e-04
  -3.8338338e+00   7.3472222e-04
  -3.7937938e+00   7.3750000e-04
  -3.7537538e+00   7.3888889e-04
  -3.7137137e+00   7.4166667e-04
  -3.6736737e+00   7.4583333e-04
  -3.6336336e+00   7.4583333e-04
  -3.5935936e+00   7.4722222e-04
  -3.5535536e+00   7.4861111e-04
  -3.5135135e+00   7.5138889e-04
  -3.4734735e+00   7.5138889e-04
  -3.4334334e+00   7.5555556e-04
  -3.3933934e+00   7.5972222e-04
  -3.3533534e+00   7.6111111e-04
  -3.3133133e+00   7.6388889e-04
  -3.2732733e+00   7.6527778e-04
  -3.2332332e+00   7.6944444e-04
  -3.1931932e+00   7.7083333e-04
  -3.1531532e+00   7.7222222e-04
  -3.1131131e+00   7.7361111e-04
  -3.0730731e+00   7.7638889e-04
  -3.0330330e+00   7.8055556e-04
  -2.9929930e+00   7.8333333e-04
  -2.9529530e+00   7.8611111e-04
  -2.9129129e+00   7.8888889e-04
  -2.8728729e+00   7.9027778e-04
  -2.8328328e+00   7.9305556e-04
  -2.7927928e+00   7.9305556e-04
  -2.7527528e+00   7.9444444e-04
  -2.7127127e+00   7.9444444e-04
  -2.6726727e+00   7.9444444e-04
  -2.6326326e+00   7.9583333e-04
  -2.5925926e+00   8.0000000e-04
  -2.5525526e+00   8.0277778e-04
  -2.5125125e+00   8.0555556e-04
  -2.4724725e+00   8.0833333e-04
  -2.4324324e+00   8.1250000e-04
  -2.3923924e+00   8.1527778e-04
  -2.3523524e+00   8.1666667e-04
  -2.3123123e+00   8.1805556e-04
  -2.2722723e+00   8.1944444e-04
  -2.2322322e+00   8.2361111e-04
  -2.1921922e+00   8.2500000e-04
  -2.1521522e+00   8.2638889e-04
  -2.1121121e+00   8.2777778e-04
  -2.0720721e+00   8.3055556e-04
  -2.0320320e+00   8.3333333e-04
  -1.9919920e+00   8.3472222e-04
  -1.9519520e+00   8.3888889e-04
  -1.9119119e+00   8.4444444e-04
  -1.8718719e+00   8.4583333e-04
  -1.8318318e+00   8.4583333e-04
  -1.7917918e+00   8.5000000e-04
  -1.7517518e+00   8.5277778e-04
  -1.7117117e+00   8.5277778e-04
  -1.6716717e+00   8.5555556e-04
  -1.6316316e+00   8.5694444e-04
  -1.5915916e+00   8.5972222e-04
  -1.5515516e+00   8.6111111e-04
  -1.5115115e+00   8.6527778e-04
  -1.4714715e+00   8.6666667e-04
  -1.4314314e+00   8.6944444e-04
  -1.3913914e+00   8.7083333e-04
  -1.3513514e+00   8.7638889e-04
  -1.3113113e+00   8.8055556e-04
  -1.2712713e+00   8.8333333e-04
  -1.2312312e+00   8.8611111e-04
  -1.1911912e+00   8.9444444e-04
  -1.1511512e+00   8.9722222e-04
  -1.1111111e+00   9.0138889e-04
  -1.0710711e+00   9.0277778e-04
  -1.0310310e+00   9.0555556e-04
  -9.9099099e-01   9.0972222e-04
  -9.5095095e-01   9.1388889e-04
  -9.1091091e-01   9.2083333e-04
  -8.7087087e-01   9.2500000e-04
  -8.3083083e-01   9.2777778e-04
  -7.9079079e-01   9.3611111e-04
  -7.5075075e-01   9.3750000e-04
  -7.1071071e-01   9.4444444e-04
  -6.7067067e-01   9.5000000e-04
  -6.3063063e-01   9.5972222e-04
  -5.9059059e-01   9.6250000e-04
  -5.5055055e-01   9.6944444e-04
  -5.1051051e-01   9.7222222e-04
  -4.7047047e-01   9.7500000e-04
  -4.3043043e-01   9.7916667e-04
  -3.9039039e-01   9.8333333e-04
  -3.5035035e-01   9.9305556e-04
  -3.1031031e-01   1.0000000e-03
  -2.7027027e-01   1.0083333e-03
  -2.3023023e-01   1.0097222e-03
  -1.9019019e-01   1.0125000e-03
  -1.5015015e-01   1.0180556e-03
  -1.1011011e-01   1.0208333e-03
  -7.0070070e-02   1.0263889e-03
  -3.0030030e-02   1.0333333e-03
   1.0010010e-02   1.0361111e-03
   5.0050050e-02   1.0430556e-03
   9.0090090e-02   1.0500000e-03
   1.3013013e-01   1.0541667e-03
   1.7017017e-01   1.0597222e-03
   2.1021021e-01   1.0611111e-03
   2.5025025e-01   1.0694444e-03
   2.9029029e-01   1.0736111e-03
   3.3033033e-01   1.0777778e-03
   3.7037037e-01   1.0819444e-03
   4.1041041e-01   1.0875000e-03
   4.5045045e-01   1.0944444e-03
   4.9049049e-01   1.1013889e-03
   5.3053053e-01   1.1097222e-03
   5.7057057e-01   1.1138889e-03
   6.1061061e-01   1.1180556e-03
   6.5065065e-01   1.1319444e-03
   6.9069069e-01   1.1375000e-03
   7.3073073e-01   1.1472222e-03
   7.7077077e-01   1.1555556e-03
   8.1081081e-01   1.1611111e-03
   8.5085085e-01   1.1680556e-03
   8.9089089e-01   1.1805556e-03
   9.3093093e-01   1.1861111e-03
   9.7097097e-01   1.1930556e-03
   1.0110110e+00   1.2027778e-03
   1.0510511e+00   1.2125000e-03
   1.0910911e+00   1.2236111e-03
   1.1311311e+00   1.2319444e-03
   1.1711712e+00   1.2388889e-03
   1.2112112e+00   1.2513889e-03
   1.2512513e+00   1.2569444e-03
   1.2912913e+00   1.2680556e-03
   1.3313313e+00   1.2763889e-03
   1.3713714e+00   1.2944444e-03
   1.4114114e+00   1.3069444e-03
   1.4514515e+00   1.3138889e-03
   1.4914915e+00   1.3250000e-03
   1.5315315e+00   1.3388889e-03
   1.5715716e+00   1.3500000e-03
   1.6116116e+00   1.3625000e-03
   1.6516517e+00   1.3750000e-03
   1.6916917e+00   1.3888889e-03
   1.7317317e+00   1.3986111e-03
   1.7717718e+00   1.4069444e-03
   1.8118118e+00   1.4250000e-03
   1.8518519e+00   1.4402778e-03
   1.8918919e+00   1.4513889e-03
   1.9319319e+00   1.4625000e-03
   1.9719720e+00   1.4763889e-03
   2.0120120e+00   1.4902778e-03
   2.0520521e+00   1.5027778e-03
   2.0920921e+00   1.5166667e-03
   2.1321321e+00   1.5388889e-03
   2.1721722e+00   1.5472222e-03
   2.2122122e+00   1.5666667e-03
   2.2522523e+00   1.5819444e-03
   2.2922923e+00   1.5944444e-03
   2.3323323e+00   1.6152778e-03
   2.3723724e+00   1.6305556e-03
   2.4124124e+00   1.6458333e-03
   2.4524525e+00   1.6597222e-03
   2.4924925e+00   1.6777778e-03
   2.5325325e+00   1.6986111e-03
   2.5725726e+00   1.7097222e-03
   2.6126126e+00   1.7194444e-03
   2.6526527e+00   1.7375000e-03
   2.6926927e+00   1.7541667e-03
   2.7327327e+00   1.7791667e-03
   2.7727728e+00   1.8041667e-03
   2.8128128e+00   1.8263889e-03
   2.8528529e+00   1.8416667e-03
   2.8928929e+00   1.8597222e-03
   2.9329329e+00   1.8736111e-03
   2.9729730e+00   1.8958333e-03
   3.0130130e+00   1.9180556e-03
   3.0530531e+00   1.9361111e-03
   3.0930931e+00   1.9527778e-03
   3.1331331e+00   1.9694444e-03
   3.1731732e+00   1.9930556e-03
   3.2132132e+00   2.0125000e-03
   3.2532533e+00   2.0458333e-03
   3.2932933e+00   2.0680556e-03
   3.3333333e+00   2.0958333e-03
   3.3733734e+00   2.1138889e-03
   3.4134134e+00   2.1347222e-03
   3.4534535e+00   2.1569444e-03
   3.4934935e+00   2.1708333e-03
   3.5335335e+00   2.1847222e-03
   3.5735736e+00   2.2041667e-03
   3.6136136e+00   2.2138889e-03
   3.6536537e+00   2.2347222e-03
   3.6936937e+00   2.2486111e-03
   3.7337337e+00   2.2652778e-03
   3.7737738e+00   2.2888889e-03
   3.8138138e+00   2.3138889e-03
   3.8538539e+00   2.3319444e-03
   3.8938939e+00   2.3555556e-03
   3.9339339e+00   2.3736111e-03
   3.9739740e+00   2.4097222e-03
   4.0140140e+00   2.4375000e-03
   4.0540541e+00   2.4611111e-03
   4.0940941e+00   2.4888889e-03
   4.1341341e+00   2.5111111e-03
   4.1741742e+00   2.5472222e-03
   4.2142142e+00   2.5652778e-03
   4.2542543e+00   2.5902778e-03
   4.2942943e+00   2.6152778e-03
   4.3343343e+00   2.6402778e-03
   4.3743744e+00   2.6694444e-03
   4.4144144e+00   2.7013889e-03
   4.4544545e+00   2.7319444e-03
   4.4944945e+00   2.7597222e-03
   4.5345345e+00   2.7916667e-03
   4.5745746e+00   2.8166667e-03
   4.6146146e+00   2.8458333e-03
   4.6546547e+00   2.8791667e-03
   4.6946947e+00   2.9125000e-03
   4.7347347e+00   2.9388889e-03
   4.7747748e+00   2.9666667e-03
   4.8148148e+00   2.9972222e-03
   4.8548549e+00   3.0333333e-03
   4.8948949e+00   3.0652778e-03
   4.9349349e+00   3.0972222e-03
   4.9749750e+00   3.1263889e-03
   5.0150150e+00   3.1736111e-03
   5.0550551e+00   3.2055556e-03
   5.0950951e+00   3.2416667e-03
   5.1351351e+00   3.2875000e-03
   5.1751752e+00   3.3194444e-03
   5.2152152e+00   3.3527778e-03
   5.2552553e+00   3.3944444e-03
   5.2952953e+00   3.4250000e-03
   5.3353353e+00   3.4652778e-03
   5.3753754e+00   3.5000000e-03
   5.4154154e+00   3.5222222e-03
   5.4554555e+00   3.5625000e-03
   5.4954955e+00   3.5944444e-03
   5.5355355e+00   3.6319444e-03
   5.5755756e+00   3.6722222e-03
   5.6156156e+00   3.7125000e-03
   5.6556557e+00   3.7458333e-03
   5.6956957e+00   3.7777778e-03
   5.7357357e+00   3.8208333e-03
   5.7757758e+00   3.8625000e-03
   5.8158158e+00   3.8875000e-03
   5.8558559e+00   3.9305556e-03
   5.8958959e+00   3.9680556e-03
   5.9359359e+00   4.0208333e-03
   5.9759760e+00   4.0555556e-03
   6.0160160e+00   4.1027778e-03
   6.0560561e+00   4.1513889e-03
   6.0960961e+00   4.2055556e-03
   6.1361361e+00   4.2527778e-03
   6.1761762e+00   4.3041667e-03
   6.2162162e+00   4.3513889e-03
   6.2562563e+00   4.4013889e-03
   6.2962963e+00   4.4500000e-03
   6.3363363e+00   4.5027778e-03
   6.3763764e+00   4.5402778e-03
   6.4164164e+00   4.5930556e-03
   6.4564565e+00   4.6277778e-03
   6.4964965e+00   4.6722222e-03
   6.5365365e+00   4.7305556e-03
   6.5765766e+00   4.7888889e-03
   6.6166166e+00   4.8347222e-03
   6.6566567e+00   4.8916667e-03
   6.6966967e+00   4.9472222e-03
   6.7367367e+00   5.0055556e-03
   6.7767768e+00   5.0541667e-03
   6.8168168e+00   5.1111111e-03
   6.8568569e+00   5.1805556e-03
   6.8968969e+00   5.2375000e-03
   6.9369369e+00   5.3152778e-03
   6.9769770e+00   5.3638889e-03
   7.0170170e+00   5.4083333e-03
   7.0570571e+00   5.4638889e-03
   7.0970971e+00   5.5152778e-03
   7.1371371e+00   5.5583333e-03
   7.1771772e+00   5.6194444e-03
   7.2172172e+00   5.6833333e-03
   7.2572573e+00   5.7444444e-03
   7.2972973e+00   5.8083333e-03
   7.3373373e+00   5.8694444e-03
   7.3773774e+00   5.9402778e-03
   7.4174174e+00   6.0041667e-03
   7.4574575e+00   6.0458333e-03
   7.4974975e+00   6.0916667e-03
   7.5375375e+00   6.1666667e-03
   7.5775776e+00   6.2319444e-03
   7.6176176e+00   6.2875000e-03
   7.6576577e+00   6.3625000e-03
   7.6976977e+00   6.4361111e-03
   7.7377377e+00   6.4791667e-03
   7.7777778e+00   6.5500000e-03
   7.8178178e+00   6.6194444e-03
   7.8578579e+00   6.6958333e-03
   7.8978979e+00   6.7527778e-03
   7.9379379e+00   6.8263889e-03
   7.9779780e+00   6.8902778e-03
   8.0180180e+00   6.9652778e-03
   8.0580581e+00   7.0416667e-03
   8.0980981e+00   7.1013889e-03
   8.1381381e+00   7.1819444e-03
   8.1781782e+00   7.2472222e-03
   8.2182182e+00   7.3180556e-03
   8.2582583e+00   7.4111111e-03
   8.2982983e+00   7.4763889e-03
   8.3383383e+00   7.5458333e-03
   8.3783784e+00   7.6041667e-03
   8.4184184e+00   7.6833333e-03
   8.4584585e+00   7.7722222e-03
   8.4984985e+00   7.8458333e-03
   8.5385385e+00   7.9236111e-03
   8.5785786e+00   7.9972222e-03
   8.6186186e+00   8.0736111e-03
   8.6586587e+00   8.1430556e-03
   8.6986987e+00   8.2125000e-03
   8.7387387e+00   8.2958333e-03
   8.7787788e+00   8.3888889e-03
   8.8188188e+00   8.4694444e-03
   8.8588589e+00   8.5291667e-03
   8.8988989e+00   8.6125000e-03
   8.9389389e+00   8.7041667e-03
   8.9789790e+00   8.7888889e-03
   9.0190190e+00   8.8666667e-03
   9.0590591e+00   8.9736111e-03
   9.0990991e+00   9.0611111e-03
   9.1391391e+00   9.1402778e-03
   9.1791792e+00   9.2236111e-03
   9.2192192e+00   9.3152778e-03
   9.2592593e+00   9.3958333e-03
   9.2992993e+00   9.4763889e-03
   9.3393393e+00   9.5638889e-03
   9.3793794e+00   9.6694444e-03
   9.4194194e+00   9.7722222e-03
   9.4594595e+00   9.8430556e-03
   9.4994995e+00   9.9111111e-03
   9.5395395e+00   1.0004167e-02
   9.5795796e+00   1.0111111e-02
   9.6196196e+00   1.0175000e-02
   9.6596597e+00   1.0256944e-02
   9.6996997e+00   1.0370833e-02
   9.7397397e+00   1.0437500e-02
   9.7797798e+00   1.0520833e-02
   9.8198198e+00   1.0583333e-02
   9.8598599e+00   1.0651389e-02
   9.8998999e+00   1.0745833e-02
   9.9399399e+00   1.0829167e-02
   9.9799800e+00   1.0918056e-02
   1.0020020e+01   1.1037500e-02
   1.0060060e+01   1.1166667e-02
   1.0100100e+01   1.1288889e-02
   1.0140140e+01   1.1409722e-02
   1.0180180e+01   1.1561111e-02
   1.0220220e+01   1.1737500e-02
   1.0260260e+01   1.1884722e-02
   1.0300300e+01   1.2093056e-02
   1.0340340e+01   1.2313889e-02
   1.0380380e+01   1.2575000e-02
   1.0420420e+01   1.2811111e-02
   1.0460460e+01   1.3100000e-02
   1.0500501e+01   1.3341667e-02
   1.0540541e+01   1.3658333e-02
   1.0580581e+01   1.3976389e-02
   1.0620621e+01   1.4302778e-02
   1.0660661e+01   1.4609722e-02
   1.0700701e+01   1.4915278e-02
   1.0740741e+01   1.5331944e-02
   1.0780781e+01   1.5711111e-02
   1.0820821e+01   1.6138889e-02
   1.0860861e+01   1.6588889e-02
   1.0900901e+01   1.7009722e-02
   1.0940941e+01   1.7473611e-02
   1.0980981e+01   1.7927778e-02
   1.1021021e+01   1.8429167e-02
   1.1061061e+01   1.8875000e-02
   1.1101101e+01   1.9355556e-02
   1.1141141e+01   1.9872222e-02
   1.1181181e+01   2.0372222e-02
   1.1221221e+01   2.0962500e-02
   1.1261261e+01   2.1534722e-02
   1.1301301e+01   2.2113889e-02
   1.1341341e+01   2.2698611e-02
   1.1381381e+01   2.3323611e-02
   1.1421421e+01   2.3988889e-02
   1.1461461e+01   2.4609722e-02
   1.1501502e+01   2.5245833e-02
   1.1541542e+01   2.5922222e-02
   1.1581582e+01   2.6577778e-02
   1.1621622e+01   2.7343056e-02
   1.1661662e+01   2.8116667e-02
   1.1701702e+01   2.8804167e-02
   1.1741742e+01   2.9576389e-02
   1.1781782e+01   3.0322222e-02
   1.1821822e+01   3.1154167e-02
   1.1861862e+01   3.1975000e-02
   1.1901902e+01   3.2809722e-02
   1.1941942e+01   3.3626389e-02
   1.1981982e+01   3.4447222e-02
   1.2022022e+01   3.5355556e-02
   1.2062062e+01   3.6313889e-02
   1.2102102e+01   3.7273611e-02
   1.2142142e+01   3.8194444e-02
   1.2182182e+01   3.9068056e-02
   1.2222222e+01   3.9955556e-02
   1.2262262e+01   4.0913889e-02
   1.2302302e+01   4.2001389e-02
   1.2342342e+01   4.2981944e-02
   1.2382382e+01   4.3968056e-02
   1.2422422e+01   4.4962500e-02
   1.2462462e+01   4.6100000e-02
   1.2502503e+01   4.7127778e-02
   1.2542543e+01   4.8150000e-02
   1.2582583e+01   4.9170833e-02
   1.2622623e+01   5.0252778e-02
   1.2662663e+01   5.1375000e-02
   1.2702703e+01   5.2469444e-02
   1.2742743e+01   5.3659722e-02
   1.2782783e+01   5.4833333e-02
   1.2822823e+01   5.5980556e-02
   1.2862863e+01   5.7156944e-02
   1.2902903e+01   5.8350000e-02
   1.2942943e+01   5.9555556e-02
   1.2982983e+01   6.0869444e-02
   1.3023023e+01   6.2088889e-02
   1.3063063e+01   6.3434722e-02
   1.3103103e+01   6.4701389e-02
   1.3143143e+01   6.6061111e-02
   1.3183183e+01   6.7419444e-02
   1.3223223e+01   6.8698611e-02
   1.3263263e+01   7.0029167e-02
   1.3303303e+01   7.1427778e-02
   1.3343343e+01   7.2877778e-02
   1.3383383e+01   7.4284722e-02
   1.3423423e+01   7.5709722e-02
   1.3463463e+01   7.7245833e-02
   1.3503504e+01   7.8715278e-02
   1.3543544e+01   8.0190278e-02
   1.3583584e+01   8.1622222e-02
   1.3623624e+01   8.3213889e-02
   1.3663664e+01   8.4787500e-02
   1.3703704e+01   8.6441667e-02
   1.3743744e+01   8.8095833e-02
   1.3783784e+01   8.9773611e-02
   1.3823824e+01   9.1391667e-02
   1.3863864e+01   9.2983333e-02
   1.3903904e+01   9.4618056e-02
   1.3943944e+01   9.6270833e-02
   1.3983984e+01   9.8029167e-02
   1.4024024e+01   9.9663889e-02
   1.4064064e+01   1.0137083e-01
   1.4104104e+01   1.0326250e-01
   1.4144144e+01   1.0503194e-01
   1.4184184e+01   1.0691389e-01
   1.4224224e+01   1.0870139e-01
   1.4264264e+01   1.1057639e-01
   1.4304304e+01   1.1250833e-01
   1.4344344e+01   1.1442917e-01
   1.4384384e+01   1.1639028e-01
   1.4424424e+01   1.1835556e-01
   1.4464464e+01   1.2033611e-01
   1.4504505e+01   1.2233333e-01
   1.4544545e+01   1.2437778e-01
   1.4584585e+01   1.2642500e-01
   1.4624625e+01   1.2850278e-01
   1.4664665e+01   1.3066250e-01
   1.4704705e+01   1.3291667e-01
   1.4744745e+01   1.3505556e-01
   1.4784785e+01   1.3734167e-01
   1.4824825e+01   1.3957500e-01
   1.4864865e+01   1.4193333e-01
   1.4904905e+01   1.4427222e-01
   1.4944945e+01   1.4662361e-01
   1.4984985e+01   1.4915000e-01
   1.5025025e+01   1.5153611e-01
   1.5065065e+01   1.5397361e-01
   1.5105105e+01   1.5633750e-01
   1.5145145e+01   1.5887361e-01
   1.5185185e+01   1.6137778e-01
   1.5225225e+01   1.6392500e-01
   1.5265265e+01   1.6677778e-01
   1.5305305e+01   1.6953750e-01
   1.5345345e+01   1.7230000e-01
   1.5385385e+01   1.7507778e-01
   1.5425425e+01   1.7798056e-01
   1.5465465e+01   1.8090556e-01
   1.5505506e+01   1.8398194e-01
   1.5545546e+01   1.8691944e-01
   1.5585586e+01   1.9001944e-01
   1.5625626e+01   1.9349306e-01
   1.5665666e+01   1.9701250e-01
   1.5705706e+01   2.0058611e-01
   1.5745746e+01   2.0432083e-01
   1.5785786e+01   2.0797778e-01
   1.5825826e+01   2.1161667e-01
   1.5865866e+01   2.1516944e-01
   1.5905906e+01   2.1887083e-01
   1.5945946e+01   2.2246250e-01
   1.5985986e+01   2.2619306e-01
   1.6026026e+01   2.2981944e-01
   1.6066066e+01   2.3339861e-01
   1.6106106e+01   2.3693889e-01
   1.6146146e+01   2.4045972e-01
   1.6186186e+01   2.4387917e-01
   1.6226226e+01   2.4738056e-01
   1.6266266e+01   2.5081250e-01
   1.6306306e+01   2.5438611e-01
   1.6346346e+01   2.5783333e-01
   1.6386386e+01   2.6136528e-01
   1.6426426e+01   2.6462361e-01
   1.6466466e+01   2.6793333e-01
   1.6506507e+01   2.7125139e-01
   1.6546547e+01   2.7453472e-01
   1.6586587e+01   2.7790833e-01
   1.6626627e+01   2.8116944e-01
   1.6666667e+01   2.8445694e-01
   1.6706707e+01   2.8788750e-01
   1.6746747e+01   2.9116667e-01
   1.6786787e+01   2.9447083e-01
   1.6826827e+01   2.9774583e-01
   1.6866867e+01   3.0097500e-01
   1.6906907e+01   3.0420139e-01
   1.6946947e+01   3.0740139e-01
   1.6986987e+01   3.1062917e-01
   1.7027027e+01   3.1383056e-01
   1.7067067e+01   3.1711806e-01
   1.7107107e+01   3.2033194e-01
   1.7147147e+01   3.2356389e-01
   1.7187187e+01   3.2662917e-01
   1.7227227e+01   3.2969722e-01
   1.7267267e+01   3.3284167e-01
   1.7307307e+01   3.3595139e-01
   1.7347347e+01   3.3896111e-01
   1.7387387e+01   3.4226389e-01
   1.7427427e+01   3.4529028e-01
   1.7467467e+01   3.4832083e-01
   1.7507508e+01   3.5123056e-01
   1.7547548e+01   3.5429861e-01
   1.7587588e+01   3.5726250e-01
   1.7627628e+01   3.6019306e-01
   1.7667668e+01   3.6316806e-01
   1.7707708e+01   3.6618472e-01
   1.7747748e+01   3.6917083e-01
   1.7787788e+01   3.7200278e-01
   1.7827828e+01   3.7491389e-01
   1.7867868e+01   3.7772361e-01
   1.7907908e+01   3.8066806e-01
   1.7947948e+01   3.8337778e-01
   1.7987988e+01   3.8624861e-01
   1.8028028e+01   3.8918889e-01
   1.8068068e+01   3.9211389e-01
   1.8108108e+01   3.9494306e-01
   1.8148148e+01   3.9779861e-01
   1.8188188e+01   4.0066111e-01
   1.8228228e+01   4.0331111e-01
   1.8268268e+01   4.0600000e-01
   1.8308308e+01   4.0875694e-01
   1.8348348e+01   4.1149861e-01
   1.8388388e+01   4.1431250e-01
   1.8428428e+01   4.1702361e-01
   1.8468468e+01   4.1969583e-01
   1.8508509e+01   4.2238056e-01
   1.8548549e+01   4.2498333e-01
   1.8588589e+01   4.2766250e-01
   1.8628629e+01   4.3027917e-01
   1.8668669e+01   4.3286806e-01
   1.8708709e+01   4.3553611e-01
   1.8748749e+01   4.3820417e-01
   1.8788789e+01   4.4089722e-01
   1.8828829e+01   4.4338333e-01
   1.8868869e+01   4.4600000e-01
   1.8908909e+01   4.4863194e-01
   1.8948949e+01   4.5125833e-01
   1.8988989e+01   4.5386667e-01
   1.9029029e+01   4.5639028e-01
   1.9069069e+01   4.5900833e-01
   1.9109109e+01   4.6143750e-01
   1.9149149e+01   4.6389583e-01
   1.9189189e+01   4.6629861e-01
   1.9229229e+01   4.6871389e-01
   1.9269269e+01   4.7103611e-01
   1.9309309e+01   4.7344306e-01
   1.9349349e+01   4.7570278e-01
   1.9389389e+01   4.7813750e-01
   1.9429429e+01   4.8047083e-01
   1.9469469e+01   4.8286111e-01
   1.9509510e+01   4.8525833e-01
   1.9549550e+01   4.8771667e-01
   1.9589590e+01   4.9001389e-01
   1.9629630e+01   4.9233333e-01
   1.9669670e+01   4.9466250e-01
   1.9709710e+01   4.9707222e-01
   1.9749750e+01   4.9934583e-01
   1.9789790e+01   5.0167500e-01
   1.9829830e+01   5.0383333e-01
   1.9869870e+01   5.0616667e-01
   1.9909910e+01   5.0855556e-01
   1.9949950e+01   5.1085972e-01
   1.9989990e+01   5.1314722e-01
   2.0030030e+01   5.1545278e-01
   2.0070070e+01   5.1760972e-01
   2.0110110e+01   5.1974306e-01
   2.0150150e+01   5.2206528e-01
   2.0190190e+01   5.2425972e-01
   2.0230230e+01   5.2646250e-01
   2.0270270e+01   5.2872083e-01
   2.0310310e+01   5.3100139e-01
   2.0350350e+01   5.3312361e-01
   2.0390390e+01   5.3525694e-01
   2.0430430e+01   5.3737917e-01
   2.0470470e+01   5.3952500e-01
   2.0510511e+01   5.4162917e-01
   2.0550551e+01   5.4376250e-01
   2.0590591e+01   5.4585278e-01
   2.0630631e+01   5.4797361e-01
   2.0670671e+01   5.5008750e-01
   2.0710711e+01   5.5216944e-01
   2.0750751e+01   5.5412222e-01
   2.0790791e+01   5.5611944e-01
   2.0830831e+01   5.5812778e-01
   2.0870871e+01   5.6021111e-01
   2.0910911e+01   5.6228333e-01
   2.0950951e+01   5.6429722e-01
   2.0990991e+01   5.6626944e-01
   2.1031031e+01   5.6827778e-01
   2.1071071e+01   5.7022778e-01
   2.1111111e+01   5.7225139e-01
   2.1151151e+01   5.7415833e-01
   2.1191191e+01   5.7613472e-01
   2.1231231e+01   5.7812083e-01
   2.1271271e+01   5.8010000e-01
   2.1311311e+01   5.8209583e-01
   2.1351351e+01   5.8400694e-01
   2.1391391e+01   5.8586667e-01
   2.1431431e+01   5.8772222e-01
   2.1471471e+01   5.8966528e-01
   2.1511512e+01   5.9155556e-01
   2.1551552e+01   5.9334722e-01
   2.1591592e+01   5.9523889e-01
   2.1631632e+01   5.9705417e-01
   2.1671672e+01   5.9894583e-01
   2.1711712e+01   6.0081667e-01
   2.1751752e+01   6.0273889e-01
   2.1791792e+01   6.0443194e-01
   2.1831832e+01   6.0629306e-01
   2.1871872e+01   6.0807917e-01
   2.1911912e+01   6.0990139e-01
   2.1951952e+01   6.1175556e-01
   2.1991992e+01   6.1363333e-01
   2.2032032e+01   6.1538889e-01
   2.2072072e+01   6.1705417e-01
   2.2112112e+01   6.1883056e-01
   2.2152152e+01   6.2061111e-01
   2.2192192e+01   6.2235139e-01
   2.2232232e+01   6.2408472e-01
   2.2272272e+01   6.2593472e-01
   2.2312312e+01   6.2767778e-01
   2.2352352e+01   6.2941389e-01
   2.2392392e+01   6.3122222e-01
   2.2432432e+01   6.3296111e-01
   2.2472472e+01   6.3463611e-01
   2.2512513e+01   6.3627500e-01
   2.2552553e+01   6.3792639e-01
   2.2592593e+01   6.3965972e-01
   2.2632633e+01   6.4133194e-01
   2.2672673e+01   6.4300972e-01
   2.2712713e+01   6.4468194e-01
   2.2752753e+01   6.4633333e-01
   2.2792793e+01   6.4802361e-01
   2.2832833e+01   6.4965139e-01
   2.2872873e+01   6.5116944e-01
   2.2912913e+01   6.5283472e-01
   2.2952953e+01   6.5437361e-01
   2.2992993e+01   6.5599444e-01
   2.3033033e+01   6.5761806e-01
   2.3073073e+01   6.5917222e-01
   2.3113113e+01   6.6072083e-01
   2.3153153e+01   6.6230694e-01
   2.3193193e+01   6.6384722e-01
   2.3233233e+01   6.6538194e-01
   2.3273273e+01   6.6691389e-01
   2.3313313e+01   6.6841111e-01
   2.3353353e+01   6.6991111e-01
   2.3393393e+01   6.7141944e-01
   2.3433433e+01   6.7294306e-01
   2.3473473e+01   6.7446250e-01
   2.3513514e+01   6.7591806e-01
   2.3553554e+01   6.7737778e-01
   2.3593594e+01   6.7891250e-01
   2.3633634e+01   6.8041111e-01
   2.3673674e+01   6.8184583e-01
   2.3713714e+01   6.8329028e-01
   2.3753754e+01   6.8479583e-01
   2.3793794e+01   6.8625694e-01
   2.3833834e+01   6.8777222e-01
   2.3873874e+01   6.8919444e-01
   2.3913914e+01   6.9065972e-01
   2.3953954e+01   6.9210972e-01
   2.3993994e+01   6.9342778e-01
   2.4034034e+01   6.9491111e-01
   2.4074074e+01   6.9633750e-01
   2.4114114e+01   6.9777083e-01
   2.4154154e+01   6.9918056e-01
   2.4194194e+01   7.0053472e-01
   2.4234234e+01   7.0196528e-01
   2.4274274e+01   7.0346250e-01
   2.4314314e+01   7.0487917e-01
   2.4354354e+01   7.0617917e-01
   2.4394394e+01   7.0750694e-01
   2.4434434e+01   7.0878889e-01
   2.4474474e+01   7.1020278e-01
   2.4514515e+01   7.1145278e-01
   2.4554555e+01   7.1279444e-01
   2.4594595e+01   7.1412639e-01
   2.4634635e+01   7.1546944e-01
   2.4674675e+01   7.1681667e-01
   2.4714715e+01   7.1811250e-01
   2.4754755e+01   7.1939722e-01
   2.4794795e+01   7.2065694e-01
   2.4834835e+01   7.2191111e-01
   2.4874875e+01   7.2319167e-01
   2.4914915e+01   7.2427778e-01
   2.4954955e+01   7.2545000e-01
   2.4994995e+01   7.2666111e-01
   2.5035035e+01   7.2782222e-01
   2.5075075e+01   7.2907778e-01
   2.5115115e+01   7.3025417e-01
   2.5155155e+01   7.3153611e-01
   2.5195195e+01   7.3278056e-01
   2.5235235e+01   7.3397500e-01
   2.5275275e+01   7.3511944e-01
   2.5315315e+01   7.3626389e-01
   2.5355355e+01   7.3750000e-01
   2.5395395e+01   7.3865833e-01
   2.5435435e+01   7.3987222e-01
   2.5475475e+01   7.4113056e-01
   2.5515516e+01   7.4238889e-01
   2.5555556e+01   7.4360000e-01
   2.5595596e+01   7.4476111e-01
   2.5635636e+01   7.4590556e-01
   2.5675676e+01   7.4706667e-01
   2.5715716e+01   7.4821111e-01
   2.5755756e+01   7.4936806e-01
   2.5795796e+01   7.5046528e-01
   2.5835836e+01   7.5166667e-01
   2.5875876e+01   7.5282361e-01
   2.5915916e+01   7.5398333e-01
   2.5955956e+01   7.5518194e-01
   2.5995996e+01   7.5633472e-01
   2.6036036e+01   7.5740833e-01
   2.6076076e+01   7.5850417e-01
   2.6116116e+01   7.5970556e-01
   2.6156156e+01   7.6080000e-01
   2.6196196e+01   7.6188472e-01
   2.6236236e+01   7.6297500e-01
   2.6276276e+01   7.6399444e-01
   2.6316316e+01   7.6508750e-01
   2.6356356e+01   7.6624444e-01
   2.6396396e+01   7.6731667e-01
   2.6436436e+01   7.6836806e-01
   2.6476476e+01   7.6941111e-01
   2.6516517e+01   7.7049444e-01
   2.6556557e+01   7.7156250e-01
   2.6596597e+01   7.7264861e-01
   2.6636637e+01   7.7369444e-01
   2.6676677e+01   7.7472778e-01
   2.6716717e+01   7.7580972e-01
   2.6756757e+01   7.7688889e-01
   2.6796797e+01   7.7798611e-01
   2.6836837e+01   7.7899722e-01
   2.6876877e+01   7.7996944e-01
   2.6916917e+01   7.8092917e-01
   2.6956957e+01   7.8195417e-01
   2.6996997e+01   7.8298194e-01
   2.7037037e+01   7.8387500e-01
   2.7077077e+01   7.8485417e-01
   2.7117117e+01   7.8577917e-01
   2.7157157e+01   7.8684722e-01
   2.7197197e+01   7.8781806e-01
   2.7237237e+01   7.8881528e-01
   2.7277277e+01   7.8979167e-01
   2.7317317e+01   7.9083194e-01
   2.7357357e+01   7.9180833e-01
   2.7397397e+01   7.9277778e-01
   2.7437437e+01   7.9368472e-01
   2.7477477e+01   7.9462222e-01
   2.7517518e+01   7.9553056e-01
   2.7557558e+01   7.9659583e-01
   2.7597598e+01   7.9762778e-01
   2.7637638e+01   7.9850000e-01
   2.7677678e+01   7.9944306e-01
   2.7717718e+01   8.0033333e-01
   2.7757758e+01   8.0120833e-01
   2.7797798e+01   8.0213472e-01
   2.7837838e+01   8.0297222e-01
   2.7877878e+01   8.0383889e-01
   2.7917918e+01   8.0476111e-01
   2.7957958e+01   8.0563056e-01
   2.7997998e+01   8.0649306e-01
   2.8038038e+01   8.0734722e-01
   2.8078078e+01   8.0827917e-01
   2.8118118e+01   8.0910972e-01
   2.8158158e+01   8.0998889e-01
   2.8198198e+01   8.1092222e-01
   2.8238238e+01   8.1176389e-01
   2.8278278e+01   8.1258333e-01
   2.8318318e+01   8.1337917e-01
   2.8358358e+01   8.1418611e-01
   2.8398398e+01   8.1504722e-01
   2.8438438e+01   8.1587778e-01
   2.8478478e+01   8.1675139e-01
   2.8518519e+01   8.1760694e-01
   2.8558559e+01   8.1847222e-01
   2.8598599e+01   8.1921806e-01
   2.8638639e+01   8.2011944e-01
   2.8678679e+01   8.2097222e-01
   2.8718719e+01   8.2182500e-01
   2.8758759e+01   8.2268472e-01
   2.8798799e+01   8.2350139e-01
   2.8838839e+01   8.2435417e-01
   2.8878879e+01   8.2517083e-01
   2.8918919e+01   8.2595556e-01
   2.8958959e+01   8.2672778e-01
   2.8998999e+01   8.2749167e-01
   2.9039039e+01   8.2830278e-01
   2.9079079e+01   8.2900694e-01
   2.9119119e+01   8.2974861e-01
   2.9159159e+01   8.3047917e-01
   2.9199199e+01   8.3128611e-01
   2.9239239e+01   8.3204444e-01
   2.9279279e+01   8.3283472e-01
   2.9319319e+01   8.3356528e-01
   2.9359359e+01   8.3431528e-01
   2.9399399e+01   8.3509861e-01
   2.9439439e+01   8.3592083e-01
   2.9479479e+01   8.3664028e-01
   2.9519520e+01   8.3744583e-01
   2.9559560e+01   8.3825556e-01
   2.9599600e+01   8.3899722e-01
   2.9639640e+01   8.3973611e-01
   2.9679680e+01   8.4044444e-01
   2.9719720e+01   8.4118611e-01
   2.9759760e+01   8.4191528e-01
   2.9799800e+01   8.4264722e-01
   2.9839840e+01   8.4337500e-01
   2.9879880e+01   8.4408750e-01
   2.9919920e+01   8.4482500e-01
   2.9959960e+01   8.4557222e-01
   3.0000000e+01   8.4628611e-01


==> tracking_scan_pattern_Nl_72_seq.dat <==
  -1.0000000e+01   0.0000000e+00
  -9.9599600e+00   0.0000000e+00
  -9.9199199e+00   0.0000000e+00
  -9.8798799e+00   0.0000000e+00
  -9.8398398e+00   0.0000000e+00
  -9.7997998e+00   0.0000000e+00
  -9.7597598e+00   0.0000000e+00
  -9.7197197e+00   0.0000000e+00
  -9.6796797e+00   0.0000000e+00
  -9.6396396e+00   0.0000000e+00
  -9.5995996e+00   0.0000000e+00
  -9.5595596e+00   0.0000000e+00
  -9.5195195e+00   0.0000000e+00
  -9.4794795e+00   0.0000000e+00
  -9.4394394e+00   0.0000000e+00
  -9.3993994e+00   0.0000000e+00
  -9.3593594e+00   0.0000000e+00
  -9.3193193e+00   0.0000000e+00
  -9.2792793e+00   0.0000000e+00
  -9.2392392e+00   0.0000000e+00
  -9.1991992e+00   0.0000000e+00
  -9.1591592e+00   0.0000000e+00
  -9.1191191e+00   0.0000000e+00
  -9.0790791e+00   0.0000000e+00
  -9.0390390e+00   0.0000000e+00
  -8.9989990e+00   0.0000000e+00
  -8.9589590e+00   0.0000000e+00
  -8.9189189e+00   0.0000000e+00
  -8.8788789e+00   0.0000000e+00
  -8.8388388e+00   0.0000000e+00
  -8.7987988e+00   0.0000000e+00
  -8.7587588e+00   0.0000000e+00
  -8.7187187e+00   0.0000000e+00
  -8.6786787e+00   0.0000000e+00
  -8.6386386e+00   0.0000000e+00
  -8.5985986e+00   0.0000000e+00
  -8.5585586e+00   0.0000000e+00
  -8.5185185e+00   0.0000000e+00
  -8.4784785e+00   0.0000000e+00
  -8.4384384e+00   0.0000000e+00
  -8.3983984e+00   0.0000000e+00
  -8.3583584e+00   0.0000000e+00
  -8.3183183e+00   0.0000000e+00
  -8.2782783e+00   0.0000000e+00
  -8.2382382e+00   0.0000000e+00
  -8.1981982e+00   0.0000000e+00
  -8.1581582e+00   0.0000000e+00
  -8.1181181e+00   0.0000000e+00
  -8.0780781e+00   0.0000000e+00
  -8.0380380e+00   0.0000000e+00
  -7.9979980e+00   0.0000000e+00
  -7.9579580e+00   0.0000000e+00
  -7.9179179e+00   0.0000000e+00
  -7.8778779e+00   0.0000000e+00
  -7.8378378e+00   0.0000000e+00
  -7.7977978e+00   0.0000000e+00
  -7.7577578e+00   0.0000000e+00
  -7.7177177e+00   0.0000000e+00
  -7.6776777e+00   0.0000000e+00
  -7.6376376e+00   0.0000000e+00
  -7.5975976e+00   0.0000000e+00
  -7.5575576e+00   0.0000000e+00
  -7.5175175e+00   0.0000000e+00
  -7.4774775e+00   0.0000000e+00
  -7.4374374e+00   0.0000000e+00
  -7.3973974e+00   0.0000000e+00
  -7.3573574e+00   0.0000000e+00
  -7.3173173e+00   0.0000000e+00
  -7.2772773e+00   0.0000000e+00
  -7.2372372e+00   0.0000000e+00
  -7.1971972e+00   0.0000000e+00
  -7.1571572e+00   0.0000000e+00
  -7.1171171e+00   0.0000000e+00
  -7.0770771e+00   0.0000000e+00
  -7.0370370e+00   0.0000000e+00
  -6.9969970e+00   0.0000000e+00
  -6.9569570e+00   0.0000000e+00
  -6.9169169e+00   0.0000000e+00
  -6.8768769e+00   0.0000000e+00
  -6.8368368e+00   0.0000000e+00
  -6.7967968e+00   0.0000000e+00
  -6.7567568e+00   0.0000000e+00
  -6.7167167e+00   0.0000000e+00
  -6.6766767e+00   0.0000000e+00
  -6.6366366e+00   0.0000000e+00
  -6.5965966e+00   0.0000000e+00
  -6.5565566e+00   0.0000000e+00
  -6.5165165e+00   0.0000000e+00
  -6.4764765e+00   0.0000000e+00
  -6.4364364e+00   0.0000000e+00
  -6.3963964e+00   0.0000000e+00
  -6.3563564e+00   0.0000000e+00
  -6.3163163e+00   0.0000000e+00
  -6.2762763e+00   0.0000000e+00
  -6.2362362e+00   0.0000000e+00
  -6.1961962e+00   0.0000000e+00
  -6.1561562e+00   0.0000000e+00
  -6.1161161e+00   0.0000000e+00
  -6.0760761e+00   0.0000000e+00
  -6.0360360e+00   0.0000000e+00
  -5.9959960e+00   0.0000000e+00
  -5.9559560e+00   0.0000000e+00
  -5.9159159e+00   0.0000000e+00
  -5.8758759e+00   0.0000000e+00
  -5.8358358e+00   0.0000000e+00
  -5.7957958e+00   0.0000000e+00
  -5.7557558e+00   0.0000000e+00
  -5.7157157e+00   0.0000000e+00
  -5.6756757e+00   0.0000000e+00
  -5.6356356e+00   0.0000000e+00
  -5.5955956e+00   0.0000000e+00
  -5.5555556e+00   0.0000000e+00
  -5.5155155e+00   0.0000000e+00
  -5.4754755e+00   0.0000000e+00
  -5.4354354e+00   0.0000000e+00
  -5.3953954e+00   0.0000000e+00
  -5.3553554e+00   0.0000000e+00
  -5.3153153e+00   0.0000000e+00
  -5.2752753e+00   0.0000000e+00
  -5.2352352e+00   0.0000000e+00
  -5.1951952e+00   0.0000000e+00
  -5.1551552e+00   0.0000000e+00
  -5.1151151e+00   0.0000000e+00
  -5.0750751e+00   0.0000000e+00
  -5.0350350e+00   0.0000000e+00
  -4.9949950e+00   0.0000000e+00
  -4.9549550e+00   0.0000000e+00
  -4.9149149e+00   0.0000000e+00
  -4.8748749e+00   0.0000000e+00
  -4.8348348e+00   0.0000000e+00
  -4.7947948e+00   0.0000000e+00
  -4.7547548e+00   0.0000000e+00
  -4.7147147e+00   0.0000000e+00
  -4.6746747e+00   0.0000000e+00
  -4.6346346e+00   0.0000000e+00
  -4.5945946e+00   0.0000000e+00
  -4.5545546e+00   0.0000000e+00
  -4.5145145e+00   0.0000000e+00
  -4.4744745e+00   0.0000000e+00
  -4.4344344e+00   0.0000000e+00
  -4.3943944e+00   0.0000000e+00
  -4.3543544e+00   0.0000000e+00
  -4.3143143e+00   0.0000000e+00
  -4.2742743e+00   0.0000000e+00
  -4.2342342e+00   0.0000000e+00
  -4.1941942e+00   0.0000000e+00
  -4.1541542e+00   0.0000000e+00
  -4.1141141e+00   0.0000000e+00
  -4.0740741e+00   0.0000000e+00
  -4.0340340e+00   0.0000000e+00
  -3.9939940e+00   0.0000000e+00
  -3.9539540e+00   0.0000000e+00
  -3.9139139e+00   0.0000000e+00
  -3.8738739e+00   0.0000000e+00
  -3.8338338e+00   0.0000000e+00
  -3.7937938e+00   0.0000000e+00
  -3.7537538e+00   0.0000000e+00
  -3.7137137e+00   0.0000000e+00
  -3.6736737e+00   0.0000000e+00
  -3.6336336e+00   0.0000000e+00
  -3.5935936e+00   0.0000000e+00
  -3.5535536e+00   0.0000000e+00
  -3.5135135e+00   0.0000000e+00
  -3.4734735e+00   0.0000000e+00
  -3.4334334e+00   0.0000000e+00
  -3.3933934e+00   0.0000000e+00
  -3.3533534e+00   0.0000000e+00
  -3.3133133e+00   0.0000000e+00
  -3.2732733e+00   0.0000000e+00
  -3.2332332e+00   0.0000000e+00
  -3.1931932e+00   0.0000000e+00
  -3.1531532e+00   0.0000000e+00
  -3.1131131e+00   0.0000000e+00
  -3.0730731e+00   0.0000000e+00
  -3.0330330e+00   0.0000000e+00
  -2.9929930e+00   0.0000000e+00
  -2.9529530e+00   0.0000000e+00
  -2.9129129e+00   0.0000000e+00
  -2.8728729e+00   0.0000000e+00
  -2.8328328e+00   0.0000000e+00
  -2.7927928e+00   0.0000000e+00
  -2.7527528e+00   0.0000000e+00
  -2.7127127e+00   0.0000000e+00
  -2.6726727e+00   0.0000000e+00
  -2.6326326e+00   0.0000000e+00
  -2.5925926e+00   0.0000000e+00
  -2.5525526e+00   0.0000000e+00
  -2.5125125e+00   0.0000000e+00
  -2.4724725e+00   0.0000000e+00
  -2.4324324e+00   0.0000000e+00
  -2.3923924e+00   0.0000000e+00
  -2.3523524e+00   0.0000000e+00
  -2.3123123e+00   0.0000000e+00
  -2.2722723e+00   0.0000000e+00
  -2.2322322e+00   0.0000000e+00
  -2.1921922e+00   0.0000000e+00
  -2.1521522e+00   0.0000000e+00
  -2.1121121e+00   0.0000000e+00
  -2.0720721e+00   0.0000000e+00
  -2.0320320e+00   0.0000000e+00
  -1.9919920e+00   0.0000000e+00
  -1.9519520e+00   0.0000000e+00
  -1.9119119e+00   0.0000000e+00
  -1.8718719e+00   0.0000000e+00
  -1.8318318e+00   0.0000000e+00
  -1.7917918e+00   0.0000000e+00
  -1.7517518e+00   0.0000000e+00
  -1.7117117e+00   0.0000000e+00
  -1.6716717e+00   0.0000000e+00
  -1.6316316e+00   0.0000000e+00
  -1.5915916e+00   0.0000000e+00
  -1.5515516e+00   0.0000000e+00
  -1.5115115e+00   0.0000000e+00
  -1.4714715e+00   0.0000000e+00
  -1.4314314e+00   0.0000000e+00
  -1.3913914e+00   0.0000000e+00
  -1.3513514e+00   0.0000000e+00
  -1.3113113e+00   0.0000000e+00
  -1.2712713e+00   0.0000000e+00
  -1.2312312e+00   0.0000000e+00
  -1.1911912e+00   0.0000000e+00
  -1.1511512e+00   0.0000000e+00
  -1.1111111e+00   0.0000000e+00
  -1.0710711e+00   0.0000000e+00
  -1.0310310e+00   0.0000000e+00
  -9.9099099e-01   0.0000000e+00
  -9.5095095e-01   0.0000000e+00
  -9.1091091e-01   0.0000000e+00
  -8.7087087e-01   0.0000000e+00
  -8.3083083e-01   0.0000000e+00
  -7.9079079e-01   0.0000000e+00
  -7.5075075e-01   0.0000000e+00
  -7.1071071e-01   0.0000000e+00
  -6.7067067e-01   0.0000000e+00
  -6.3063063e-01   0.0000000e+00
  -5.9059059e-01   0.0000000e+00
  -5.5055055e-01   0.0000000e+00
  -5.1051051e-01   0.0000000e+00
  -4.7047047e-01   0.0000000e+00
  -4.3043043e-01   0.0000000e+00
  -3.9039039e-01   0.0000000e+00
  -3.5035035e-01   0.0000000e+00
  -3.1031031e-01   0.0000000e+00
  -2.7027027e-01   0.0000000e+00
  -2.3023023e-01   0.0000000e+00
  -1.9019019e-01   0.0000000e+00
  -1.5015015e-01   0.0000000e+00
  -1.1011011e-01   0.0000000e+00
  -7.0070070e-02   0.0000000e+00
  -3.0030030e-02   0.0000000e+00
   1.0010010e-02   0.0000000e+00
   5.0050050e-02   0.0000000e+00
   9.0090090e-02   0.0000000e+00
   1.3013013e-01   0.0000000e+00
   1.7017017e-01   0.0000000e+00
   2.1021021e-01   0.0000000e+00
   2.5025025e-01   0.0000000e+00
   2.9029029e-01   0.0000000e+00
   3.3033033e-01   0.0000000e+00
   3.7037037e-01   0.0000000e+00
   4.1041041e-01   0.0000000e+00
   4.5045045e-01   0.0000000e+00
   4.9049049e-01   0.0000000e+00
   5.3053053e-01   0.0000000e+00
   5.7057057e-01   0.0000000e+00
   6.1061061e-01   0.0000000e+00
   6.5065065e-01   0.0000000e+00
   6.9069069e-01   0.0000000e+00
   7.3073073e-01   0.0000000e+00
   7.7077077e-01   0.0000000e+00
   8.1081081e-01   0.0000000e+00
   8.5085085e-01   0.0000000e+00
   8.9089089e-01   0.0000000e+00
   9.3093093e-01   0.0000000e+00
   9.7097097e-01   0.0000000e+00
   1.0110110e+00   0.0000000e+00
   1.0510511e+00   0.0000000e+00
   1.0910911e+00   0.0000000e+00
   1.1311311e+00   0.0000000e+00
   1.1711712e+00   0.0000000e+00
   1.2112112e+00   0.0000000e+00
   1.2512513e+00   0.0000000e+00
   1.2912913e+00   0.0000000e+00
   1.3313313e+00   0.0000000e+00
   1.3713714e+00   0.0000000e+00
   1.4114114e+00   0.0000000e+00
   1.4514515e+00   0.0000000e+00
   1.4914915e+00   0.0000000e+00
   1.5315315e+00   0.0000000e+00
   1.5715716e+00   0.0000000e+00
   1.6116116e+00   0.0000000e+00
   1.6516517e+00   0.0000000e+00
   1.6916917e+00   0.0000000e+00
   1.7317317e+00   0.0000000e+00
   1.7717718e+00   0.0000000e+00
   1.8118118e+00   0.0000000e+00
   1.8518519e+00   0.0000000e+00
   1.8918919e+00   0.0000000e+00
   1.9319319e+00   0.0000000e+00
   1.9719720e+00   0.0000000e+00
   2.0120120e+00   0.0000000e+00
   2.0520521e+00   0.0000000e+00
   2.0920921e+00   0.0000000e+00
   2.1321321e+00   0.0000000e+00
   2.1721722e+00   0.0000000e+00
   2.2122122e+00   0.0000000e+00
   2.2522523e+00   0.0000000e+00
   2.2922923e+00   0.0000000e+00
   2.3323323e+00   0.0000000e+00
   2.3723724e+00   0.0000000e+00
   2.4124124e+00   0.0000000e+00
   2.4524525e+00   0.0000000e+00
   2.4924925e+00   0.0000000e+00
   2.5325325e+00   0.0000000e+00
   2.5725726e+00   0.0000000e+00
   2.6126126e+00   0.0000000e+00
   2.6526527e+00   0.0000000e+00
   2.6926927e+00   0.0000000e+00
   2.7327327e+00   0.0000000e+00
   2.7727728e+00   0.0000000e+00
   2.8128128e+00   0.0000000e+00
   2.8528529e+00   0.0000000e+00
   2.8928929e+00   0.0000000e+00
   2.9329329e+00   0.0000000e+00
   2.9729730e+00   0.0000000e+00
   3.0130130e+00   0.0000000e+00
   3.0530531e+00   0.0000000e+00
   3.0930931e+00   0.0000000e+00
   3.1331331e+00   0.0000000e+00
   3.1731732e+00   0.0000000e+00
   3.2132132e+00   0.0000000e+00
   3.2532533e+00   0.0000000e+00
   3.2932933e+00   0.0000000e+00
   3.3333333e+00   0.0000000e+00
   3.3733734e+00   0.0000000e+00
   3.4134134e+00   0.0000000e+00
   3.4534535e+00   0.0000000e+00
   3.4934935e+00   1.3888889e-06
   3.5335335e+00   1.3888889e-06
   3.5735736e+00   1.3888889e-06
   3.6136136e+00   1.3888889e-06
   3.6536537e+00   1.3888889e-06
   3.6936937e+00   1.3888889e-06
   3.7337337e+00   1.3888889e-06
   3.7737738e+00   1.3888889e-06
   3.8138138e+00   2.7777778e-06
   3.8538539e+00   2.7777778e-06
   3.8938939e+00   2.7777778e-06
   3.9339339e+00   2.7777778e-06
   3.9739740e+00   2.7777778e-06
   4.0140140e+00   2.7777778e-06
   4.0540541e+00   2.7777778e-06
   4.0940941e+00   2.7777778e-06
   4.1341341e+00   2.7777778e-06
   4.1741742e+00   2.7777778e-06
   4.2142142e+00   2.7777778e-06
   4.2542543e+00   2.7777778e-06
   4.2942943e+00   5.5555556e-06
   4.3343343e+00   5.5555556e-06
   4.3743744e+00   5.5555556e-06
   4.4144144e+00   6.9444444e-06
   4.4544545e+00   6.9444444e-06
   4.4944945e+00   6.9444444e-06
   4.5345345e+00   8.3333333e-06
   4.5745746e+00   8.3333333e-06
   4.6146146e+00   8.3333333e-06
   4.6546547e+00   8.3333333e-06
   4.6946947e+00   8.3333333e-06
   4.7347347e+00   9.7222222e-06
   4.7747748e+00   9.7222222e-06
   4.8148148e+00   1.1111111e-05
   4.8548549e+00   1.3888889e-05
   4.8948949e+00   1.5277778e-05
   4.9349349e+00   1.8055556e-05
   4.9749750e+00   1.9444444e-05
   5.0150150e+00   2.0833333e-05
   5.0550551e+00   2.5000000e-05
   5.0950951e+00   2.6388889e-05
   5.1351351e+00   2.9166667e-05
   5.1751752e+00   3.1944444e-05
   5.2152152e+00   3.4722222e-05
   5.2552553e+00   3.7500000e-05
   5.2952953e+00   4.0277778e-05
   5.3353353e+00   4.3055556e-05
   5.3753754e+00   4.8611111e-05
   5.4154154e+00   5.6944444e-05
   5.4554555e+00   6.3888889e-05
   5.4954955e+00   7.0833333e-05
   5.5355355e+00   7.7777778e-05
   5.5755756e+00   8.0555556e-05
   5.6156156e+00   9.3055556e-05
   5.6556557e+00   1.0000000e-04
   5.6956957e+00   1.0694444e-04
   5.7357357e+00   1.1250000e-04
   5.7757758e+00   1.3472222e-04
   5.8158158e+00   1.4861111e-04
   5.8558559e+00   1.6250000e-04
   5.8958959e+00   1.7777778e-04
   5.9359359e+00   1.9027778e-04
   5.9759760e+00   2.0416667e-04
   6.0160160e+00   2.2083333e-04
   6.0560561e+00   2.3333333e-04
   6.0960961e+00   2.5277778e-04
   6.1361361e+00   2.6944444e-04
   6.1761762e+00   2.7500000e-04
   6.2162162e+00   2.8888889e-04
   6.2562563e+00   3.0833333e-04
   6.2962963e+00   3.3333333e-04
   6.3363363e+00   3.5833333e-04
   6.3763764e+00   3.7777778e-04
   6.4164164e+00   4.0555556e-04
   6.4564565e+00   4.2916667e-04
   6.4964965e+00   4.5277778e-04
   6.5365365e+00   4.6666667e-04
   6.5765766e+00   4.9166667e-04
   6.6166166e+00   5.3333333e-04
   6.6566567e+00   5.6944444e-04
   6.6966967e+00   5.9861111e-04
   6.7367367e+00   6.3611111e-04
   6.7767768e+00   6.5833333e-04
   6.8168168e+00   6.9166667e-04
   6.8568569e+00   7.3333333e-04
   6.8968969e+00   7.7500000e-04
   6.9369369e+00   8.1250000e-04
   6.9769770e+00   8.4166667e-04
   7.0170170e+00   8.7222222e-04
   7.0570571e+00   9.1111111e-04
   7.0970971e+00   9.5416667e-04
   7.1371371e+00   9.8472222e-04
   7.1771772e+00   1.0263889e-03
   7.2172172e+00   1.0666667e-03
   7.2572573e+00   1.1166667e-03
   7.2972973e+00   1.1722222e-03
   7.3373373e+00   1.2222222e-03
   7.3773774e+00   1.2708333e-03
   7.4174174e+00   1.3194444e-03
   7.4574575e+00   1.3750000e-03
   7.4974975e+00   1.4208333e-03
   7.5375375e+00   1.4736111e-03
   7.5775776e+00   1.5236111e-03
   7.6176176e+00   1.5694444e-03
   7.6576577e+00   1.6319444e-03
   7.6976977e+00   1.6833333e-03
   7.7377377e+00   1.7347222e-03
   7.7777778e+00   1.7930556e-03
   7.8178178e+00   1.8500000e-03
   7.8578579e+00   1.9250000e-03
   7.8978979e+00   1.9902778e-03
   7.9379379e+00   2.0597222e-03
   7.9779780e+00   2.1180556e-03
   8.0180180e+00   2.1861111e-03
   8.0580581e+00   2.2666667e-03
   8.0980981e+00   2.3458333e-03
   8.1381381e+00   2.4333333e-03
   8.1781782e+00   2.5277778e-03
   8.2182182e+00   2.6000000e-03
   8.2582583e+00   2.6958333e-03
   8.2982983e+00   2.7722222e-03
   8.3383383e+00   2.8555556e-03
   8.3783784e+00   2.9625000e-03
   8.4184184e+00   3.0583333e-03
   8.4584585e+00   3.1458333e-03
   8.4984985e+00   3.2305556e-03
   8.5385385e+00   3.3430556e-03
   8.5785786e+00   3.4625000e-03
   8.6186186e+00   3.5708333e-03
   8.6586587e+00   3.6750000e-03
   8.6986987e+00   3.7750000e-03
   8.7387387e+00   3.8722222e-03
   8.7787788e+00   3.9416667e-03
   8.8188188e+00   4.0430556e-03
   8.8588589e+00   4.1597222e-03
   8.8988989e+00   4.2861111e-03
   8.9389389e+00   4.3972222e-03
   8.9789790e+00   4.5111111e-03
   9.0190190e+00   4.6263889e-03
   9.0590591e+00   4.7486111e-03
   9.0990991e+00   4.8416667e-03
   9.1391391e+00   4.9833333e-03
   9.1791792e+00   5.1416667e-03
   9.2192192e+00   5.2750000e-03
   9.2592593e+00   5.3875000e-03
   9.2992993e+00   5.4958333e-03
   9.3393393e+00   5.6180556e-03
   9.3793794e+00   5.7291667e-03
   9.4194194e+00   5.8555556e-03
   9.4594595e+00   6.0125000e-03
   9.4994995e+00   6.1430556e-03
   9.5395395e+00   6.2847222e-03
   9.5795796e+00   6.4486111e-03
   9.6196196e+00   6.5763889e-03
   9.6596597e+00   6.7347222e-03
   9.6996997e+00   6.8541667e-03
   9.7397397e+00   6.9861111e-03
   9.7797798e+00   7.1430556e-03
   9.8198198e+00   7.3027778e-03
   9.8598599e+00   7.4500000e-03
   9.8998999e+00   7.5847222e-03
   9.9399399e+00   7.7138889e-03
   9.9799800e+00   7.8444444e-03
   1.0020020e+01   7.9986111e-03
   1.0060060e+01   8.1750000e-03
   1.0100100e+01   8.3513889e-03
   1.0140140e+01   8.5416667e-03
   1.0180180e+01   8.7375000e-03
   1.0220220e+01   8.9361111e-03
   1.0260260e+01   9.1486111e-03
   1.0300300e+01   9.3930556e-03
   1.0340340e+01   9.6625000e-03
   1.0380380e+01   9.9305556e-03
   1.0420420e+01   1.0201389e-02
   1.0460460e+01   1.0556944e-02
   1.0500501e+01   1.0883333e-02
   1.0540541e+01   1.1287500e-02
   1.0580581e+01   1.1648611e-02
   1.0620621e+01   1.2020833e-02
   1.0660661e+01   1.2386111e-02
   1.0700701e+01   1.2773611e-02
   1.0740741e+01   1.3220833e-02
   1.0780781e+01   1.3637500e-02
   1.0820821e+01   1.4097222e-02
   1.0860861e+01   1.4570833e-02
   1.0900901e+01   1.4997222e-02
   1.0940941e+01   1.5519444e-02
   1.0980981e+01   1.6009722e-02
   1.1021021e+01   1.6577778e-02
   1.1061061e+01   1.7012500e-02
   1.1101101e+01   1.7545833e-02
   1.1141141e+01   1.8087500e-02
   1.1181181e+01   1.8641667e-02
   1.1221221e+01   1.9258333e-02
   1.1261261e+01   1.9886111e-02
   1.1301301e+01   2.0476389e-02
   1.1341341e+01   2.1083333e-02
   1.1381381e+01   2.1738889e-02
   1.1421421e+01   2.2438889e-02
   1.1461461e+01   2.3127778e-02
   1.1501502e+01   2.3779167e-02
   1.1541542e+01   2.4488889e-02
   1.1581582e+01   2.5209722e-02
   1.1621622e+01   2.6009722e-02
   1.1661662e+01   2.6829167e-02
   1.1701702e+01   2.7609722e-02
   1.1741742e+01   2.8427778e-02
   1.1781782e+01   2.9184722e-02
   1.1821822e+01   3.0090278e-02
   1.1861862e+01   3.0929167e-02
   1.1901902e+01   3.1861111e-02
   1.1941942e+01   3.2754167e-02
   1.1981982e+01   3.3616667e-02
   1.2022022e+01   3.4563889e-02
   1.2062062e+01   3.5530556e-02
   1.2102102e+01   3.6534722e-02
   1.2142142e+01   3.7484722e-02
   1.2182182e+01   3.8416667e-02
   1.2222222e+01   3.9337500e-02
   1.2262262e+01   4.0352778e-02
   1.2302302e+01   4.1448611e-02
   1.2342342e+01   4.2426389e-02
   1.2382382e+01   4.3444444e-02
   1.2422422e+01   4.4497222e-02
   1.2462462e+01   4.5683333e-02
   1.2502503e+01   4.6761111e-02
   1.2542543e+01   4.7863889e-02
   1.2582583e+01   4.8918056e-02
   1.2622623e+01   4.9998611e-02
   1.2662663e+01   5.1136111e-02
   1.2702703e+01   5.2256944e-02
   1.2742743e+01   5.3484722e-02
   1.2782783e+01   5.4700000e-02
   1.2822823e+01   5.5876389e-02
   1.2862863e+01   5.7105556e-02
   1.2902903e+01   5.8356944e-02
   1.2942943e+01   5.9627778e-02
   1.2982983e+01   6.0994444e-02
   1.3023023e+01   6.2236111e-02
   1.3063063e+01   6.3579167e-02
   1.3103103e+01   6.4859722e-02
   1.3143143e+01   6.6273611e-02
   1.3183183e+01   6.7693056e-02
   1.3223223e+01   6.8965278e-02
   1.3263263e+01   7.0320833e-02
   1.3303303e+01   7.1691667e-02
   1.3343343e+01   7.3127778e-02
   1.3383383e+01   7.4590278e-02
   1.3423423e+01   7.6066667e-02
   1.3463463e+01   7.7644444e-02
   1.3503504e+01   7.9131944e-02
   1.3543544e+01   8.0647222e-02
   1.3583584e+01   8.2122222e-02
   1.3623624e+01   8.3709722e-02
   1.3663664e+01   8.5302778e-02
   1.3703704e+01   8.6940278e-02
   1.3743744e+01   8.8636111e-02
   1.3783784e+01   9.0323611e-02
   1.3823824e+01   9.1968056e-02
   1.3863864e+01   9.3652778e-02
   1.3903904e+01   9.5300000e-02
   1.3943944e+01   9.7029167e-02
   1.3983984e+01   9.8761111e-02
   1.4024024e+01   1.0048056e-01
   1.4064064e+01   1.0221250e-01
   1.4104104e+01   1.0413333e-01
   1.4144144e+01   1.0591528e-01
   1.4184184e+01   1.0776528e-01
   1.4224224e+01   1.0957917e-01
   1.4264264e+01   1.1146528e-01
   1.4304304e+01   1.1337639e-01
   1.4344344e+01   1.1529306e-01
   1.4384384e+01   1.1729722e-01
   1.4424424e+01   1.1923611e-01
   1.4464464e+01   1.2117500e-01
   1.4504505e+01   1.2317639e-01
   1.4544545e+01   1.2519583e-01
   1.4584585e+01   1.2727778e-01
   1.4624625e+01   1.2936111e-01
   1.4664665e+01   1.3154167e-01
   1.4704705e+01   1.3383472e-01
   1.4744745e+01   1.3597639e-01
   1.4784785e+01   1.3828056e-01
   1.4824825e+01   1.4052500e-01
   1.4864865e+01   1.4294583e-01
   1.4904905e+01   1.4529028e-01
   1.4944945e+01   1.4765000e-01
   1.4984985e+01   1.5014028e-01
   1.5025025e+01   1.5254167e-01
   1.5065065e+01   1.5504583e-01
   1.5105105e+01   1.5739722e-01
   1.5145145e+01   1.5992083e-01
   1.5185185e+01   1.6248750e-01
   1.5225225e+01   1.6501528e-01
   1.5265265e+01   1.6785694e-01
   1.5305305e+01   1.7060139e-01
   1.5345345e+01   1.7336944e-01
   1.5385385e+01   1.7616667e-01
   1.5425425e+01   1.7905556e-01
   1.5465465e+01   1.8200694e-01
   1.5505506e+01   1.8511111e-01
   1.5545546e+01   1.8803194e-01
   1.5585586e+01   1.9115833e-01
   1.5625626e+01   1.9457083e-01
   1.5665666e+01   1.9810556e-01
   1.5705706e+01   2.0167083e-01
   1.5745746e+01   2.0534306e-01
   1.5785786e+01   2.0899583e-01
   1.5825826e+01   2.1258194e-01
   1.5865866e+01   2.1616389e-01
   1.5905906e+01   2.1989861e-01
   1.5945946e+01   2.2344861e-01
   1.5985986e+01   2.2715278e-01
   1.6026026e+01   2.3081528e-01
   1.6066066e+01   2.3442083e-01
   1.6106106e+01   2.3793472e-01
   1.6146146e+01   2.4149583e-01
   1.6186186e+01   2.4489861e-01
   1.6226226e+01   2.4836667e-01
   1.6266266e+01   2.5176389e-01
   1.6306306e+01   2.5535694e-01
   1.6346346e+01   2.5884722e-01
   1.6386386e+01   2.6244028e-01
   1.6426426e+01   2.6569583e-01
   1.6466466e+01   2.6892361e-01
   1.6506507e+01   2.7224444e-01
   1.6546547e+01   2.7555833e-01
   1.6586587e+01   2.7894583e-01
   1.6626627e+01   2.8221111e-01
   1.6666667e+01   2.8550556e-01
   1.6706707e+01   2.8885972e-01
   1.6746747e+01   2.9215000e-01
   1.6786787e+01   2.9547917e-01
   1.6826827e+01   2.9873472e-01
   1.6866867e+01   3.0204028e-01
   1.6906907e+01   3.0524167e-01
   1.6946947e+01   3.0846250e-01
   1.6986987e+01   3.1170833e-01
   1.7027027e+01   3.1486667e-01
   1.7067067e+01   3.1814722e-01
   1.7107107e+01   3.2133194e-01
   1.7147147e+01   3.2459444e-01
   1.7187187e+01   3.2764861e-01
   1.7227227e+01   3.3079444e-01
   1.7267267e+01   3.3391389e-01
   1.7307307e+01   3.3705278e-01
   1.7347347e+01   3.4006389e-01
   1.7387387e+01   3.4334167e-01
   1.7427427e+01   3.4632083e-01
   1.7467467e+01   3.4932917e-01
   1.7507508e+01   3.5225833e-01
   1.7547548e+01   3.5533611e-01
   1.7587588e+01   3.5833333e-01
   1.7627628e+01   3.6130417e-01
   1.7667668e+01   3.6422778e-01
   1.7707708e+01   3.6718056e-01
   1.7747748e+01   3.7022083e-01
   1.7787788e+01   3.7301667e-01
   1.7827828e+01   3.7591389e-01
   1.7867868e+01   3.7874028e-01
   1.7907908e+01   3.8169861e-01
   1.7947948e+01   3.8440139e-01
   1.7987988e+01   3.8722778e-01
   1.8028028e+01   3.9014722e-01
   1.8068068e+01   3.9305000e-01
   1.8108108e+01   3.9586806e-01
   1.8148148e+01   3.9874583e-01
   1.8188188e+01   4.0158333e-01
   1.8228228e+01   4.0425833e-01
   1.8268268e+01   4.0690417e-01
   1.8308308e+01   4.0960972e-01
   1.8348348e+01   4.1238472e-01
   1.8388388e+01   4.1525000e-01
   1.8428428e+01   4.1797917e-01
   1.8468468e+01   4.2061667e-01
   1.8508509e+01   4.2333750e-01
   1.8548549e+01   4.2596389e-01
   1.8588589e+01   4.2860000e-01
   1.8628629e+01   4.3123750e-01
   1.8668669e+01   4.3379583e-01
   1.8708709e+01   4.3644306e-01
   1.8748749e+01   4.3910000e-01
   1.8788789e+01   4.4180417e-01
   1.8828829e+01   4.4426944e-01
   1.8868869e+01   4.4691389e-01
   1.8908909e+01   4.4952083e-01
   1.8948949e+01   4.5214306e-01
   1.8988989e+01   4.5471250e-01
   1.9029029e+01   4.5722639e-01
   1.9069069e+01   4.5979444e-01
   1.9109109e+01   4.6223056e-01
   1.9149149e+01   4.6466111e-01
   1.9189189e+01   4.6708750e-01
   1.9229229e+01   4.6952222e-01
   1.9269269e+01   4.7187639e-01
   1.9309309e+01   4.7427222e-01
   1.9349349e+01   4.7655833e-01
   1.9389389e+01   4.7897500e-01
   1.9429429e+01   4.8131667e-01
   1.9469469e+01   4.8372639e-01
   1.9509510e+01   4.8614167e-01
   1.9549550e+01   4.8855139e-01
   1.9589590e+01   4.9083889e-01
   1.9629630e+01   4.9318889e-01
   1.9669670e+01   4.9552083e-01
   1.9709710e+01   4.9792917e-01
   1.9749750e+01   5.0014861e-01
   1.9789790e+01   5.0249306e-01
   1.9829830e+01   5.0465556e-01
   1.9869870e+01   5.0696111e-01
   1.9909910e+01   5.0938056e-01
   1.9949950e+01   5.1166667e-01
   1.9989990e+01   5.1391944e-01
   2.0030030e+01   5.1623611e-01
   2.0070070e+01   5.1839722e-01
   2.0110110e+01   5.2053889e-01
   2.0150150e+01   5.2282639e-01
   2.0190190e+01   5.2496250e-01
   2.0230230e+01   5.2721806e-01
   2.0270270e+01   5.2943472e-01
   2.0310310e+01   5.3172500e-01
   2.0350350e+01   5.3383333e-01
   2.0390390e+01   5.3597361e-01
   2.0430430e+01   5.3807361e-01
   2.0470470e+01   5.4024167e-01
   2.0510511e+01   5.4234861e-01
   2.0550551e+01   5.4448472e-01
   2.0590591e+01   5.4659583e-01
   2.0630631e+01   5.4865694e-01
   2.0670671e+01   5.5076389e-01
   2.0710711e+01   5.5283333e-01
   2.0750751e+01   5.5480833e-01
   2.0790791e+01   5.5683611e-01
   2.0830831e+01   5.5880833e-01
   2.0870871e+01   5.6088611e-01
   2.0910911e+01   5.6293889e-01
   2.0950951e+01   5.6491944e-01
   2.0990991e+01   5.6689028e-01
   2.1031031e+01   5.6889583e-01
   2.1071071e+01   5.7083472e-01
   2.1111111e+01   5.7287639e-01
   2.1151151e+01   5.7481667e-01
   2.1191191e+01   5.7680278e-01
   2.1231231e+01   5.7878194e-01
   2.1271271e+01   5.8076667e-01
   2.1311311e+01   5.8278056e-01
   2.1351351e+01   5.8466528e-01
   2.1391391e+01   5.8649306e-01
   2.1431431e+01   5.8839444e-01
   2.1471471e+01   5.9031944e-01
   2.1511512e+01   5.9219722e-01
   2.1551552e+01   5.9402222e-01
   2.1591592e+01   5.9588472e-01
   2.1631632e+01   5.9770000e-01
   2.1671672e+01   5.9952361e-01
   2.1711712e+01   6.0137917e-01
   2.1751752e+01   6.0330972e-01
   2.1791792e+01   6.0504306e-01
   2.1831832e+01   6.0685694e-01
   2.1871872e+01   6.0869444e-01
   2.1911912e+01   6.1051806e-01
   2.1951952e+01   6.1236944e-01
   2.1991992e+01   6.1425694e-01
   2.2032032e+01   6.1603333e-01
   2.2072072e+01   6.1770972e-01
   2.2112112e+01   6.1945417e-01
   2.2152152e+01   6.2124583e-01
   2.2192192e+01   6.2298472e-01
   2.2232232e+01   6.2474167e-01
   2.2272272e+01   6.2657778e-01
   2.2312312e+01   6.2830556e-01
   2.2352352e+01   6.3005139e-01
   2.2392392e+01   6.3187083e-01
   2.2432432e+01   6.3359306e-01
   2.2472472e+01   6.3527361e-01
   2.2512513e+01   6.3693333e-01
   2.2552553e+01   6.3859167e-01
   2.2592593e+01   6.4032917e-01
   2.2632633e+01   6.4198056e-01
   2.2672673e+01   6.4362361e-01
   2.2712713e+01   6.4530972e-01
   2.2752753e+01   6.4695694e-01
   2.2792793e+01   6.4865139e-01
   2.2832833e+01   6.5026111e-01
   2.2872873e+01   6.5179722e-01
   2.2912913e+01   6.5342222e-01
   2.2952953e+01   6.5494444e-01
   2.2992993e+01   6.5652222e-01
   2.3033033e+01   6.5816250e-01
   2.3073073e+01   6.5974722e-01
   2.3113113e+01   6.6129306e-01
   2.3153153e+01   6.6292222e-01
   2.3193193e+01   6.6444306e-01
   2.3233233e+01   6.6598194e-01
   2.3273273e+01   6.6749583e-01
   2.3313313e+01   6.6899722e-01
   2.3353353e+01   6.7046806e-01
   2.3393393e+01   6.7194306e-01
   2.3433433e+01   6.7348472e-01
   2.3473473e+01   6.7500139e-01
   2.3513514e+01   6.7646111e-01
   2.3553554e+01   6.7795833e-01
   2.3593594e+01   6.7945694e-01
   2.3633634e+01   6.8098889e-01
   2.3673674e+01   6.8244722e-01
   2.3713714e+01   6.8386944e-01
   2.3753754e+01   6.8537083e-01
   2.3793794e+01   6.8684306e-01
   2.3833834e+01   6.8837222e-01
   2.3873874e+01   6.8978194e-01
   2.3913914e+01   6.9124444e-01
   2.3953954e+01   6.9269722e-01
   2.3993994e+01   6.9402222e-01
   2.4034034e+01   6.9549028e-01
   2.4074074e+01   6.9692917e-01
   2.4114114e+01   6.9836389e-01
   2.4154154e+01   6.9977778e-01
   2.4194194e+01   7.0112500e-01
   2.4234234e+01   7.0256667e-01
   2.4274274e+01   7.0403056e-01
   2.4314314e+01   7.0544861e-01
   2.4354354e+01   7.0673194e-01
   2.4394394e+01   7.0804861e-01
   2.4434434e+01   7.0932500e-01
   2.4474474e+01   7.1074167e-01
   2.4514515e+01   7.1198611e-01
   2.4554555e+01   7.1332917e-01
   2.4594595e+01   7.1466944e-01
   2.4634635e+01   7.1601667e-01
   2.4674675e+01   7.1734583e-01
   2.4714715e+01   7.1861944e-01
   2.4754755e+01   7.1987361e-01
   2.4794795e+01   7.2115000e-01
   2.4834835e+01   7.2243472e-01
   2.4874875e+01   7.2369306e-01
   2.4914915e+01   7.2476667e-01
   2.4954955e+01   7.2593611e-01
   2.4994995e+01   7.2713750e-01
   2.5035035e+01   7.2830278e-01
   2.5075075e+01   7.2954583e-01
   2.5115115e+01   7.3074167e-01
   2.5155155e+01   7.3202083e-01
   2.5195195e+01   7.3325278e-01
   2.5235235e+01   7.3446806e-01
   2.5275275e+01   7.3563750e-01
   2.5315315e+01   7.3678889e-01
   2.5355355e+01   7.3802222e-01
   2.5395395e+01   7.3920417e-01
   2.5435435e+01   7.4039722e-01
   2.5475475e+01   7.4168750e-01
   2.5515516e+01   7.4291528e-01
   2.5555556e+01   7.4413472e-01
   2.5595596e+01   7.4529722e-01
   2.5635636e+01   7.4643611e-01
   2.5675676e+01   7.4765139e-01
   2.5715716e+01   7.4877500e-01
   2.5755756e+01   7.4994861e-01
   2.5795796e+01   7.5104722e-01
   2.5835836e+01   7.5219861e-01
   2.5875876e+01   7.5337639e-01
   2.5915916e+01   7.5450972e-01
   2.5955956e+01   7.5570417e-01
   2.5995996e+01   7.5684028e-01
   2.6036036e+01   7.5795556e-01
   2.6076076e+01   7.5902222e-01
   2.6116116e+01   7.6019861e-01
   2.6156156e+01   7.6129306e-01
   2.6196196e+01   7.6239861e-01
   2.6236236e+01   7.6351389e-01
   2.6276276e+01   7.6451806e-01
   2.6316316e+01   7.6561389e-01
   2.6356356e+01   7.6675000e-01
   2.6396396e+01   7.6780556e-01
   2.6436436e+01   7.6886944e-01
   2.6476476e+01   7.6991528e-01
   2.6516517e+01   7.7099722e-01
   2.6556557e+01   7.7208056e-01
   2.6596597e+01   7.7315139e-01
   2.6636637e+01   7.7418750e-01
   2.6676677e+01   7.7520556e-01
   2.6716717e+01   7.7631111e-01
   2.6756757e+01   7.7742639e-01
   2.6796797e+01   7.7850694e-01
   2.6836837e+01   7.7952361e-01
   2.6876877e+01   7.8048056e-01
   2.6916917e+01   7.8145694e-01
   2.6956957e+01   7.8246389e-01
   2.6996997e+01   7.8348056e-01
   2.7037037e+01   7.8438750e-01
   2.7077077e+01   7.8536667e-01
   2.7117117e+01   7.8632083e-01
   2.7157157e+01   7.8738472e-01
   2.7197197e+01   7.8835000e-01
   2.7237237e+01   7.8931806e-01
   2.7277277e+01   7.9030833e-01
   2.7317317e+01   7.9134861e-01
   2.7357357e+01   7.9231250e-01
   2.7397397e+01   7.9326111e-01
   2.7437437e+01   7.9417083e-01
   2.7477477e+01   7.9510556e-01
   2.7517518e+01   7.9603889e-01
   2.7557558e+01   7.9709167e-01
   2.7597598e+01   7.9811389e-01
   2.7637638e+01   7.9898750e-01
   2.7677678e+01   7.9993333e-01
   2.7717718e+01   8.0085694e-01
   2.7757758e+01   8.0173056e-01
   2.7797798e+01   8.0265278e-01
   2.7837838e+01   8.0348056e-01
   2.7877878e+01   8.0433194e-01
   2.7917918e+01   8.0523611e-01
   2.7957958e+01   8.0613333e-01
   2.7997998e+01   8.0701389e-01
   2.8038038e+01   8.0787500e-01
   2.8078078e+01   8.0880833e-01
   2.8118118e+01   8.0960694e-01
   2.8158158e+01   8.1050556e-01
   2.8198198e+01   8.1144167e-01
   2.8238238e+01   8.1226667e-01
   2.8278278e+01   8.1310139e-01
   2.8318318e+01   8.1387083e-01
   2.8358358e+01   8.1468056e-01
   2.8398398e+01   8.1552500e-01
   2.8438438e+01   8.1634722e-01
   2.8478478e+01   8.1722361e-01
   2.8518519e+01   8.1809028e-01
   2.8558559e+01   8.1896111e-01
   2.8598599e+01   8.1970833e-01
   2.8638639e+01   8.2059722e-01
   2.8678679e+01   8.2143333e-01
   2.8718719e+01   8.2230139e-01
   2.8758759e+01   8.2315694e-01
   2.8798799e+01   8.2400000e-01
   2.8838839e+01   8.2483056e-01
   2.8878879e+01   8.2560972e-01
   2.8918919e+01   8.2637917e-01
   2.8958959e+01   8.2713611e-01
   2.8998999e+01   8.2789028e-01
   2.9039039e+01   8.2870278e-01
   2.9079079e+01   8.2942778e-01
   2.9119119e+01   8.3015556e-01
   2.9159159e+01   8.3088611e-01
   2.9199199e+01   8.3166528e-01
   2.9239239e+01   8.3243889e-01
   2.9279279e+01   8.3322083e-01
   2.9319319e+01   8.3396250e-01
   2.9359359e+01   8.3470139e-01
   2.9399399e+01   8.3547361e-01
   2.9439439e+01   8.3631667e-01
   2.9479479e+01   8.3703611e-01
   2.9519520e+01   8.3783889e-01
   2.9559560e+01   8.3862639e-01
   2.9599600e+01   8.3934444e-01
   2.9639640e+01   8.4007500e-01
   2.9679680e+01   8.4081250e-01
   2.9719720e+01   8.4153472e-01
   2.9759760e+01   8.4226528e-01
   2.9799800e+01   8.4301111e-01
   2.9839840e+01   8.4371250e-01
   2.9879880e+01   8.4445417e-01
   2.9919920e+01   8.4517361e-01
   2.9959960e+01   8.4591667e-01
   3.0000000e+01   8.4662361e-01

